Safe Output-Feedback Adaptive Optimal Control of Affine Nonlinear Systems

In this paper, we develop a safe control synthesis method that integrates state estimation and parameter estimation within an adaptive optimal control (AOC) and control barrier function (CBF)-based control architecture. The developed approach decouples safety objectives from the learning objectives using a CBF-based guarding controller where the CBFs are robustified to account for the lack of full-state measurements. The coupling of this guarding controller with the AOC-based stabilizing control guarantees safety and regulation despite the lack of full state measurement. The paper leverages recent advancements in deep neural network-based adaptive observers to ensure safety in the presence of state estimation errors. Safety and convergence guarantees are provided using a Lyapunov-based analysis, and the effectiveness of the developed controller is demonstrated through simulation under mild excitation conditions.

==> data/WaHatDataSim1.dat <==
   0.0000000e+00   5.0000000e-01   5.0000000e-01   5.0000000e-01
   4.8756559e-04   5.0009751e-01   5.0013361e-01   5.0032739e-01
   2.9253936e-03   5.0058504e-01   5.0079987e-01   5.0196169e-01
   6.1764190e-03   5.0123511e-01   5.0168377e-01   5.0413435e-01
   9.5452613e-03   5.0190861e-01   5.0259414e-01   5.0637749e-01
   1.3055253e-02   5.0261017e-01   5.0353662e-01   5.0870561e-01
   1.6718738e-02   5.0334223e-01   5.0451375e-01   5.1112570e-01
   2.0550225e-02   5.0410763e-01   5.0552851e-01   5.1364592e-01
   2.4566590e-02   5.0490968e-01   5.0658438e-01   5.1627576e-01
   2.8787666e-02   5.0575228e-01   5.0768538e-01   5.1902630e-01
   3.3237008e-02   5.0664003e-01   5.0883632e-01   5.2191063e-01
   3.7942962e-02   5.0757849e-01   5.1004292e-01   5.2494443e-01
   4.2940148e-02   5.0857442e-01   5.1131217e-01   5.2814675e-01
   4.8271610e-02   5.0963623e-01   5.1265270e-01   5.3154118e-01
   5.3992040e-02   5.1077459e-01   5.1407547e-01   5.3515747e-01
   6.0172818e-02   5.1200341e-01   5.1559472e-01   5.3903431e-01
   6.6910358e-02   5.1334148e-01   5.1722963e-01   5.4322365e-01
   7.4340961e-02   5.1481531e-01   5.1900729e-01   5.4779860e-01
   8.2515994e-02   5.1643437e-01   5.2093250e-01   5.5277571e-01
   9.0998556e-02   5.1811145e-01   5.2289667e-01   5.5787629e-01
   9.9823084e-02   5.1985284e-01   5.2490432e-01   5.6311179e-01
   1.0955650e-01   5.2176944e-01   5.2707708e-01   5.6880068e-01
   1.1997109e-01   5.2381508e-01   5.2935425e-01   5.7478522e-01
   1.3081143e-01   5.2593845e-01   5.3167306e-01   5.8089879e-01
   1.4218507e-01   5.2815949e-01   5.3405052e-01   5.8718293e-01
   1.5417020e-01   5.3049203e-01   5.3649549e-01   5.9365701e-01
   1.6686472e-01   5.3295338e-01   5.3901893e-01   6.0034491e-01
   1.8032022e-01   5.3555142e-01   5.4162059e-01   6.0723951e-01
   1.9377432e-01   5.3813755e-01   5.4414813e-01   6.1393005e-01
   2.0715582e-01   5.4069772e-01   5.4658998e-01   6.2037997e-01
   2.2041251e-01   5.4322177e-01   5.4893921e-01   6.2656662e-01
   2.3346349e-01   5.4569437e-01   5.5118498e-01   6.3245849e-01
   2.4173175e-01   5.4725435e-01   5.5257368e-01   6.3608882e-01
   2.5000000e-01   5.4880919e-01   5.5393617e-01   6.3963965e-01
   2.6133710e-01   5.5093259e-01   5.5576205e-01   6.4437925e-01
   2.6135264e-01   5.5093550e-01   5.5576452e-01   6.4438564e-01
   2.6143033e-01   5.5095001e-01   5.5577686e-01   6.4441760e-01
   2.6181876e-01   5.5102258e-01   5.5583854e-01   6.4457731e-01
   2.6376093e-01   5.5138527e-01   5.5614610e-01   6.4537319e-01
   2.6753962e-01   5.5209005e-01   5.5674039e-01   6.4690914e-01
   2.7274395e-01   5.5305887e-01   5.5755011e-01   6.4899752e-01
   2.7918150e-01   5.5425426e-01   5.5853764e-01   6.5153743e-01
   2.8674423e-01   5.5565427e-01   5.5967799e-01   6.5446025e-01
   2.8890156e-01   5.5605277e-01   5.5999938e-01   6.5528195e-01
   2.8963748e-01   5.5618862e-01   5.6010862e-01   6.5556103e-01
   2.9037340e-01   5.5632443e-01   5.6021766e-01   6.5583949e-01
   2.9249855e-01   5.5671635e-01   5.6053140e-01   6.5664013e-01
   2.9480406e-01   5.5714110e-01   5.6086987e-01   6.5750287e-01
   2.9738053e-01   5.5761525e-01   5.6124580e-01   6.5845980e-01
   3.0025193e-01   5.5814302e-01   5.6166186e-01   6.5951735e-01
   3.0344856e-01   5.5872974e-01   5.6212147e-01   6.6068364e-01
   3.0700344e-01   5.5938120e-01   5.6262817e-01   6.6196697e-01
   3.1095276e-01   5.6010367e-01   5.6318564e-01   6.6337589e-01
   3.1541043e-01   5.6091752e-01   5.6380798e-01   6.6494497e-01
   3.1699096e-01   5.6120567e-01   5.6402690e-01   6.6549592e-01
   3.2253777e-01   5.6221519e-01   5.6478794e-01   6.6740723e-01
   3.2878052e-01   5.6334813e-01   5.6563106e-01   6.6951708e-01
   3.3607739e-01   5.6466798e-01   5.6659859e-01   6.7192810e-01
   3.4465481e-01   5.6621332e-01   5.6771129e-01   6.7468680e-01
   3.5481260e-01   5.6803470e-01   5.6899475e-01   6.7784918e-01
   3.6693358e-01   5.7019558e-01   5.7047795e-01   6.8147583e-01
   3.6968176e-01   5.7068360e-01   5.7080697e-01   6.8227604e-01
   3.8342264e-01   5.7311288e-01   5.7241194e-01   6.8615610e-01
   4.0159395e-01   5.7629737e-01   5.7443259e-01   6.9098133e-01
   4.2368802e-01   5.8012522e-01   5.7673519e-01   6.9638857e-01
   4.2806190e-01   5.8087716e-01   5.7717117e-01   6.9740025e-01
   4.4993130e-01   5.8460728e-01   5.7925390e-01   7.0217301e-01
   4.8349949e-01   5.9023480e-01   5.8214103e-01   7.0859568e-01
   4.8964479e-01   5.9125189e-01   5.8262971e-01   7.0965611e-01
   4.9761359e-01   5.9256465e-01   5.8324531e-01   7.1097913e-01
   5.0558238e-01   5.9387042e-01   5.8384064e-01   7.1224393e-01
   5.4542633e-01   6.0029273e-01   5.8651927e-01   7.1771623e-01
   5.5342502e-01   6.0156031e-01   5.8699837e-01   7.1864792e-01
   5.9341851e-01   6.0778688e-01   5.8911010e-01   7.2250261e-01
   6.3416043e-01   6.1393577e-01   5.9079326e-01   7.2510728e-01
   6.4485428e-01   6.1551671e-01   5.9115999e-01   7.2557917e-01
   6.8522775e-01   6.2135986e-01   5.9227552e-01   7.2660130e-01
   6.9750879e-01   6.2309760e-01   5.9253312e-01   7.2668118e-01
   7.3949355e-01   6.2889713e-01   5.9313988e-01   7.2617774e-01
   7.5187167e-01   6.3056504e-01   5.9324072e-01   7.2580748e-01
   7.9567863e-01   6.3631346e-01   5.9332748e-01   7.2372615e-01
   8.0690060e-01   6.3774716e-01   5.9328447e-01   7.2300626e-01
   8.5223430e-01   6.4337701e-01   5.9285544e-01   7.1936465e-01
   8.6253088e-01   6.4461950e-01   5.9270316e-01   7.1837967e-01
   9.1098716e-01   6.5028659e-01   5.9173070e-01   7.1300647e-01
   9.2049841e-01   6.5136409e-01   5.9149228e-01   7.1181466e-01
   9.6805466e-01   6.5658027e-01   5.9008099e-01   7.0522485e-01
   9.7692737e-01   6.5752191e-01   5.8977885e-01   7.0388396e-01
   1.0212909e+00   6.6208173e-01   5.8809622e-01   6.9669006e-01
   1.0296513e+00   6.6291341e-01   5.8774823e-01   6.9524701e-01
   1.0714533e+00   6.6694085e-01   5.8586989e-01   6.8764580e-01
   1.0793894e+00   6.6768088e-01   5.8548816e-01   6.8613339e-01
   1.1190698e+00   6.7126382e-01   5.8346584e-01   6.7826413e-01
   1.1593857e+00   6.7470502e-01   5.8122758e-01   6.6978498e-01
   1.1666876e+00   6.7530692e-01   5.8080347e-01   6.6820135e-01
   1.2012462e+00   6.7806702e-01   5.7872248e-01   6.6052374e-01
   1.2358529e+00   6.8068508e-01   5.7652242e-01   6.5255798e-01
   1.2399364e+00   6.8098442e-01   5.7625552e-01   6.5160126e-01
   1.2603539e+00   6.8245083e-01   5.7489882e-01   6.4676847e-01
   1.2912464e+00   6.8457396e-01   5.7277846e-01   6.3931147e-01
   1.2929029e+00   6.8468457e-01   5.7266255e-01   6.3890704e-01
   1.3011856e+00   6.8523267e-01   5.7207970e-01   6.3687828e-01
   1.3297406e+00   6.8705930e-01   5.7002962e-01   6.2980505e-01
   1.3585676e+00   6.8880476e-01   5.6789926e-01   6.2255264e-01
   1.3594646e+00   6.8885749e-01   5.6783204e-01   6.2232534e-01
   1.3639497e+00   6.8911971e-01   5.6749510e-01   6.2118744e-01
   1.3863752e+00   6.9039516e-01   5.6579044e-01   6.1546514e-01
   1.4130631e+00   6.9183586e-01   5.6372050e-01   6.0859104e-01
   1.4135257e+00   6.9186010e-01   5.6368424e-01   6.0847131e-01
   1.4158391e+00   6.9198092e-01   5.6350274e-01   6.0787241e-01
   1.4274060e+00   6.9257566e-01   5.6259065e-01   6.0487150e-01
   1.4523581e+00   6.9380554e-01   5.6059811e-01   5.9836465e-01
   1.4774458e+00   6.9496940e-01   5.5856273e-01   5.9178316e-01
   1.4796314e+00   6.9506736e-01   5.5838399e-01   5.9120816e-01
   1.4905596e+00   6.9554894e-01   5.5748702e-01   5.8832968e-01
   1.5139882e+00   6.9653540e-01   5.5554678e-01   5.8214116e-01
   1.5375935e+00   6.9746630e-01   5.5357015e-01   5.7588614e-01
   1.5423081e+00   6.9764470e-01   5.5317297e-01   5.7463489e-01
   1.5656665e+00   6.9849190e-01   5.5119449e-01   5.6842793e-01
   1.5898415e+00   6.9930495e-01   5.4913008e-01   5.6199357e-01
   1.5969446e+00   6.9953162e-01   5.4852066e-01   5.6010159e-01
   1.6221956e+00   7.0029293e-01   5.4634515e-01   5.5337257e-01
   1.6484952e+00   7.0101286e-01   5.4406670e-01   5.4636189e-01
   1.6584574e+00   7.0126637e-01   5.4320093e-01   5.4370646e-01
   1.6863290e+00   7.0192034e-01   5.4077278e-01   5.3628016e-01
   1.7156393e+00   7.0252165e-01   5.3821283e-01   5.2847836e-01
   1.7253458e+00   7.0270159e-01   5.3736425e-01   5.2589718e-01
   1.7568804e+00   7.0322150e-01   5.3460674e-01   5.1752235e-01
   1.7905608e+00   7.0366997e-01   5.3166395e-01   5.0860029e-01
   1.7969545e+00   7.0374292e-01   5.3110592e-01   5.0690964e-01
   1.8289232e+00   7.0405069e-01   5.2832027e-01   4.9847335e-01
   1.8689265e+00   7.0430563e-01   5.2484819e-01   4.8796205e-01
   1.8721410e+00   7.0432000e-01   5.2456997e-01   4.8711984e-01
   1.8882135e+00   7.0437852e-01   5.2318084e-01   4.8291468e-01
   1.9363308e+00   7.0442420e-01   5.1904324e-01   4.7038953e-01
   1.9369654e+00   7.0442354e-01   5.1898889e-01   4.7022504e-01
   1.9401381e+00   7.0441974e-01   5.1871728e-01   4.6940290e-01
   1.9560020e+00   7.0438879e-01   5.1736155e-01   4.6529950e-01
   1.9888541e+00   7.0426252e-01   5.1456664e-01   4.5684282e-01
   1.9901615e+00   7.0425580e-01   5.1445577e-01   4.5650749e-01
   1.9966982e+00   7.0422027e-01   5.1390187e-01   4.5483224e-01
   2.0293821e+00   7.0399554e-01   5.1114290e-01   4.4649317e-01
   2.0887663e+00   7.0339502e-01   5.0617564e-01   4.3151390e-01
   2.0936572e+00   7.0333497e-01   5.0576916e-01   4.3029085e-01
   2.1181118e+00   7.0301157e-01   5.0374276e-01   4.2420148e-01
   2.1473836e+00   7.0257500e-01   5.0133023e-01   4.1697136e-01
   2.1543322e+00   7.0246367e-01   5.0075961e-01   4.1526480e-01
   2.1890753e+00   7.0186420e-01   4.9791842e-01   4.0679030e-01
   2.2533676e+00   7.0057587e-01   4.9271255e-01   3.9137763e-01
   2.2572065e+00   7.0049195e-01   4.9240382e-01   3.9046889e-01
   2.2764008e+00   7.0006100e-01   4.9086372e-01   3.8594532e-01
   2.2993447e+00   6.9952164e-01   4.8903054e-01   3.8058279e-01
   2.3216241e+00   6.9897347e-01   4.8725854e-01   3.7542306e-01
   2.3241596e+00   6.9890960e-01   4.8705739e-01   3.7483887e-01
   2.3368372e+00   6.9858575e-01   4.8605317e-01   3.7192719e-01
   2.3897382e+00   6.9715662e-01   4.8189087e-01   3.5994723e-01
   2.3902214e+00   6.9714300e-01   4.8185306e-01   3.5983909e-01
   2.3926374e+00   6.9707479e-01   4.8166407e-01   3.5929871e-01
   2.4047175e+00   6.9673008e-01   4.8072056e-01   3.5660564e-01
   2.4476990e+00   6.9545576e-01   4.7738305e-01   3.4714392e-01
   2.4498534e+00   6.9538998e-01   4.7721657e-01   3.4667465e-01
   2.4606253e+00   6.9505844e-01   4.7638533e-01   3.4433550e-01
   2.4608357e+00   6.9505192e-01   4.7636911e-01   3.4428994e-01
   2.4610461e+00   6.9504540e-01   4.7635290e-01   3.4424437e-01
   2.4620980e+00   6.9501278e-01   4.7627183e-01   3.4401663e-01
   2.4673577e+00   6.9484902e-01   4.7586679e-01   3.4287964e-01
   2.4936564e+00   6.9401506e-01   4.7384858e-01   3.3723796e-01
   2.5874009e+00   6.9085126e-01   4.6675099e-01   3.1772248e-01
   2.5894477e+00   6.9077909e-01   4.6659773e-01   3.1730685e-01
   2.5996819e+00   6.9041638e-01   4.6583251e-01   3.1523552e-01
   2.6109200e+00   6.9001459e-01   4.6499436e-01   3.1297400e-01
   2.6226120e+00   6.8959278e-01   4.6412474e-01   3.1063569e-01
   2.6347925e+00   6.8914932e-01   4.6322138e-01   3.0821545e-01
   2.6475041e+00   6.8868225e-01   4.6228147e-01   3.0570692e-01
   2.6565397e+00   6.8834766e-01   4.6161514e-01   3.0393452e-01
   2.7017179e+00   6.8664394e-01   4.5830570e-01   2.9520667e-01
   2.7127661e+00   6.8621985e-01   4.5750207e-01   2.9310641e-01
   2.7680072e+00   6.8405911e-01   4.5351784e-01   2.8280733e-01
   2.7815167e+00   6.8352109e-01   4.5255217e-01   2.8034007e-01
   2.8477139e+00   6.8083608e-01   4.4787060e-01   2.6854374e-01
   2.8641834e+00   6.8015651e-01   4.4671897e-01   2.6568470e-01
   2.9182488e+00   6.7789731e-01   4.4297596e-01   2.5651203e-01
   2.9373385e+00   6.7709013e-01   4.4166825e-01   2.5335123e-01
   3.0245467e+00   6.7335009e-01   4.3578894e-01   2.3942886e-01
   3.0475867e+00   6.7234971e-01   4.3426207e-01   2.3589204e-01
   3.1376499e+00   6.6840287e-01   4.2840318e-01   2.2263129e-01
   3.1648949e+00   6.6720010e-01   4.2666587e-01   2.1879607e-01
   3.2067341e+00   6.6534767e-01   4.2403049e-01   2.1306496e-01
   3.2365486e+00   6.6402480e-01   4.2217691e-01   2.0909760e-01
   3.2947072e+00   6.6144098e-01   4.1862061e-01   2.0163602e-01
   3.3277949e+00   6.5997082e-01   4.1663295e-01   1.9755359e-01
   3.3836234e+00   6.5749348e-01   4.1333875e-01   1.9093035e-01
   3.4200206e+00   6.5588247e-01   4.1123186e-01   1.8679003e-01
   3.4739983e+00   6.5350241e-01   4.0816733e-01   1.8090534e-01
   3.5137609e+00   6.5175810e-01   4.0595613e-01   1.7676356e-01
   3.5650101e+00   6.4952381e-01   4.0316461e-01   1.7166404e-01
   3.6005993e+00   6.4798295e-01   4.0126502e-01   1.6827906e-01
   3.6490466e+00   6.4590149e-01   3.9873068e-01   1.6387426e-01
   3.6862330e+00   6.4431775e-01   3.9682584e-01   1.6065009e-01
   3.7404432e+00   6.4203293e-01   3.9411196e-01   1.5618995e-01
   3.7684833e+00   6.4086310e-01   3.9273753e-01   1.5399303e-01
   3.8124827e+00   6.3904511e-01   3.9062106e-01   1.5069450e-01
   3.8535428e+00   6.3736912e-01   3.8869020e-01   1.4777766e-01
   3.9215490e+00   6.3463982e-01   3.8558569e-01   1.4328146e-01
   3.9377790e+00   6.3399746e-01   3.8486192e-01   1.4226890e-01
   3.9667788e+00   6.3285864e-01   3.8358504e-01   1.4051660e-01
   3.9980031e+00   6.3164563e-01   3.8223356e-01   1.3871041e-01
   4.0313629e+00   6.3036513e-01   3.8081624e-01   1.3687139e-01
   4.0900776e+00   6.2815150e-01   3.7838787e-01   1.3385689e-01
   4.1112874e+00   6.2736475e-01   3.7753123e-01   1.3283607e-01
   4.1508411e+00   6.2591629e-01   3.7596257e-01   1.3102655e-01
   4.1967968e+00   6.2426461e-01   3.7418681e-01   1.2907458e-01
   4.2850758e+00   6.2118854e-01   3.7091439e-01   1.2576076e-01
   4.2938511e+00   6.2088984e-01   3.7059892e-01   1.2546160e-01
   4.3120021e+00   6.2027612e-01   3.6995197e-01   1.2485966e-01
   4.3314261e+00   6.1962552e-01   3.6926791e-01   1.2424038e-01
   4.3522168e+00   6.1893626e-01   3.6854513e-01   1.2360559e-01
   4.3920908e+00   6.1763502e-01   3.6718591e-01   1.2246757e-01
   4.4665258e+00   6.1527934e-01   3.6474191e-01   1.2061221e-01
   4.4793450e+00   6.1488335e-01   3.6433307e-01   1.2032676e-01
   4.5048309e+00   6.1410460e-01   3.6353064e-01   1.1978803e-01
   4.5321480e+00   6.1328248e-01   3.6268575e-01   1.1925224e-01
   4.5727690e+00   6.1208409e-01   3.6145809e-01   1.1853289e-01
   4.6503221e+00   6.0987630e-01   3.5920761e-01   1.1740467e-01
   4.6621677e+00   6.0954832e-01   3.5887445e-01   1.1725947e-01
   4.6860805e+00   6.0889367e-01   3.5821029e-01   1.1698740e-01
   4.7116955e+00   6.0820345e-01   3.5751119e-01   1.1672653e-01
   4.7581242e+00   6.0698135e-01   3.5627608e-01   1.1633158e-01
   4.8472179e+00   6.0473993e-01   3.5401867e-01   1.1583856e-01
   4.8562831e+00   6.0451944e-01   3.5379708e-01   1.1580687e-01
   4.8747624e+00   6.0407427e-01   3.5334993e-01   1.1575234e-01
   4.8945494e+00   6.0360396e-01   3.5287784e-01   1.1570868e-01
   4.9157420e+00   6.0310750e-01   3.5237982e-01   1.1567840e-01
   4.9573016e+00   6.0215558e-01   3.5142570e-01   1.1566684e-01
   5.0325874e+00   6.0050319e-01   3.4977133e-01   1.1579807e-01
   5.0470880e+00   6.0019544e-01   3.4946338e-01   1.1584462e-01
   5.0738452e+00   5.9963634e-01   3.4890400e-01   1.1594760e-01
   5.1031630e+00   5.9903672e-01   3.4830410e-01   1.1608510e-01
   5.1523623e+00   5.9806054e-01   3.4732736e-01   1.1637098e-01
   5.2309293e+00   5.9657810e-01   3.4584298e-01   1.1696028e-01
   5.2468686e+00   5.9628857e-01   3.4555282e-01   1.1709837e-01
   5.2719607e+00   5.9584032e-01   3.4510335e-01   1.1732765e-01
   5.2995709e+00   5.9535759e-01   3.4461896e-01   1.1759614e-01
   5.3630602e+00   5.9428856e-01   3.4354455e-01   1.1827396e-01
   5.4262183e+00   5.9328021e-01   3.4252843e-01   1.1902477e-01
   5.4891008e+00   5.9232893e-01   3.4156666e-01   1.1983993e-01
   5.5518727e+00   5.9142975e-01   3.4065405e-01   1.2071325e-01
   5.6168442e+00   5.9054998e-01   3.3975705e-01   1.2167211e-01
   5.6842305e+00   5.8968986e-01   3.3887534e-01   1.2271760e-01
   5.7493417e+00   5.8890705e-01   3.3806798e-01   1.2376968e-01
   5.8215356e+00   5.8809174e-01   3.3722119e-01   1.2497602e-01
   5.8828212e+00   5.8744084e-01   3.3654003e-01   1.2602671e-01
   5.9616795e+00   5.8665575e-01   3.3571132e-01   1.2740617e-01
   6.0180126e+00   5.8612901e-01   3.3515027e-01   1.2840555e-01
   6.1037746e+00   5.8537807e-01   3.3434223e-01   1.2994087e-01
   6.1562976e+00   5.8494668e-01   3.3387309e-01   1.3088532e-01
   6.2499555e+00   5.8422708e-01   3.3308122e-01   1.3256868e-01
   6.2989526e+00   5.8387425e-01   3.3268822e-01   1.3344559e-01
   6.3569875e+00   5.8347581e-01   3.3224022e-01   1.3447802e-01
   6.4080993e+00   5.8314133e-01   3.3186044e-01   1.3537980e-01
   6.5185555e+00   5.8246651e-01   3.3108294e-01   1.3729679e-01
   6.5719934e+00   5.8216152e-01   3.3072618e-01   1.3820527e-01
   6.6952502e+00   5.8150477e-01   3.2994570e-01   1.4024329e-01
   6.7454187e+00   5.8125416e-01   3.2964330e-01   1.4104713e-01
   6.8704187e+00   5.8066548e-01   3.2892295e-01   1.4297696e-01
   6.9275849e+00   5.8041115e-01   3.2860753e-01   1.4382230e-01
   7.0525849e+00   5.7988169e-01   3.2794365e-01   1.4558274e-01
   7.0537000e+00   5.7987712e-01   3.2793787e-01   1.4559788e-01
   7.0548150e+00   5.7987254e-01   3.2793210e-01   1.4561302e-01
   7.0603903e+00   5.7984970e-01   3.2790325e-01   1.4568853e-01
   7.0882669e+00   5.7973633e-01   3.2775990e-01   1.4606223e-01
   7.1954259e+00   5.7931218e-01   3.2722106e-01   1.4743800e-01
   7.2003210e+00   5.7929320e-01   3.2719687e-01   1.4749850e-01
   7.2145286e+00   5.7923828e-01   3.2712686e-01   1.4767295e-01
   7.2293672e+00   5.7918117e-01   3.2705404e-01   1.4785327e-01
   7.2445059e+00   5.7912318e-01   3.2698006e-01   1.4803526e-01
   7.2599710e+00   5.7906420e-01   3.2690478e-01   1.4821910e-01
   7.2827756e+00   5.7897769e-01   3.2679434e-01   1.4848637e-01
   7.3556509e+00   5.7870443e-01   3.2644548e-01   1.4930959e-01
   7.3664686e+00   5.7866424e-01   3.2639419e-01   1.4942776e-01
   7.3909682e+00   5.7857349e-01   3.2627845e-01   1.4969152e-01
   7.4167797e+00   5.7847830e-01   3.2615714e-01   1.4996359e-01
   7.4312799e+00   5.7842498e-01   3.2608926e-01   1.5011380e-01
   7.4591077e+00   5.7832295e-01   3.2595949e-01   1.5039677e-01
   7.4886228e+00   5.7821510e-01   3.2582254e-01   1.5068927e-01
   7.5028358e+00   5.7816327e-01   3.2575684e-01   1.5082733e-01
   7.5472373e+00   5.7800173e-01   3.2555250e-01   1.5124685e-01
   7.5592561e+00   5.7795808e-01   3.2549742e-01   1.5135735e-01
   7.6085643e+00   5.7777920e-01   3.2527239e-01   1.5179705e-01
   7.6182907e+00   5.7774394e-01   3.2522817e-01   1.5188120e-01
   7.6669225e+00   5.7756762e-01   3.2500782e-01   1.5228919e-01
   7.6744706e+00   5.7754024e-01   3.2497373e-01   1.5235061e-01
   7.7122112e+00   5.7740326e-01   3.2480366e-01   1.5265008e-01
   7.7625924e+00   5.7722000e-01   3.2457756e-01   1.5303008e-01
   7.7665759e+00   5.7720548e-01   3.2455973e-01   1.5305917e-01
   7.7864937e+00   5.7713284e-01   3.2447065e-01   1.5320250e-01
   7.8198336e+00   5.7701096e-01   3.2432183e-01   1.5343462e-01
   7.8216880e+00   5.7700417e-01   3.2431357e-01   1.5344724e-01
   7.8309603e+00   5.7697020e-01   3.2427225e-01   1.5350991e-01
   7.8647756e+00   5.7684603e-01   3.2412179e-01   1.5373213e-01
   7.9050862e+00   5.7669735e-01   3.2394286e-01   1.5398409e-01
   7.9063979e+00   5.7669250e-01   3.2393704e-01   1.5399205e-01
   7.9129564e+00   5.7666824e-01   3.2390797e-01   1.5403165e-01
   7.9457491e+00   5.7654658e-01   3.2376278e-01   1.5422413e-01
   7.9933247e+00   5.7636903e-01   3.2355255e-01   1.5448718e-01
   7.9979077e+00   5.7635186e-01   3.2353233e-01   1.5451151e-01
   8.0208225e+00   5.7626580e-01   3.2343126e-01   1.5463056e-01
   8.0815480e+00   5.7603613e-01   3.2316391e-01   1.5492507e-01
   8.0893961e+00   5.7600627e-01   3.2312940e-01   1.5496093e-01
   8.1286365e+00   5.7585631e-01   3.2295703e-01   1.5513278e-01
   8.2306975e+00   5.7546094e-01   3.2250979e-01   1.5552266e-01
   8.2440538e+00   5.7540861e-01   3.2245137e-01   1.5556771e-01
   8.3108355e+00   5.7514477e-01   3.2215968e-01   1.5577277e-01
   8.3271459e+00   5.7507978e-01   3.2208854e-01   1.5581782e-01
   8.4086975e+00   5.7475146e-01   3.2173343e-01   1.5601423e-01
   8.4286103e+00   5.7467044e-01   3.2164688e-01   1.5605503e-01
   8.4990526e+00   5.7438108e-01   3.2134124e-01   1.5617756e-01
   8.5222871e+00   5.7428470e-01   3.2124062e-01   1.5621067e-01
   8.5872490e+00   5.7401276e-01   3.2095987e-01   1.5628464e-01
   8.6137221e+00   5.7390091e-01   3.2084571e-01   1.5630711e-01
   8.7254855e+00   5.7342212e-01   3.2036560e-01   1.5635522e-01
   8.7570280e+00   5.7328511e-01   3.2023070e-01   1.5635566e-01
   8.8122742e+00   5.7304320e-01   3.1999514e-01   1.5634317e-01
   8.8469955e+00   5.7288992e-01   3.1984759e-01   1.5632695e-01
   8.8988756e+00   5.7265915e-01   3.1962791e-01   1.5629116e-01
   8.9311924e+00   5.7251438e-01   3.1949156e-01   1.5626209e-01
   8.9760841e+00   5.7231200e-01   3.1930284e-01   1.5621342e-01
   9.0055489e+00   5.7217839e-01   3.1917943e-01   1.5617640e-01
   9.0531745e+00   5.7196117e-01   3.1898077e-01   1.5610838e-01
   9.0797899e+00   5.7183912e-01   3.1887020e-01   1.5606612e-01
   9.1285524e+00   5.7161435e-01   3.1866853e-01   1.5598110e-01
   9.1523801e+00   5.7150398e-01   3.1857042e-01   1.5593611e-01
   9.2052369e+00   5.7125798e-01   3.1835387e-01   1.5582860e-01
   9.2262271e+00   5.7115986e-01   3.1826830e-01   1.5578307e-01
   9.2863788e+00   5.7087738e-01   3.1802453e-01   1.5564411e-01
   9.3043649e+00   5.7079257e-01   3.1795206e-01   1.5560022e-01
   9.3457385e+00   5.7059690e-01   3.1778614e-01   1.5549535e-01
   9.3615258e+00   5.7052204e-01   3.1772313e-01   1.5545396e-01
   9.4020147e+00   5.7032956e-01   3.1756226e-01   1.5534445e-01
   9.4157167e+00   5.7026428e-01   3.1750808e-01   1.5530634e-01
   9.4567042e+00   5.7006858e-01   3.1734678e-01   1.5518930e-01
   9.4683792e+00   5.7001273e-01   3.1730105e-01   1.5515516e-01
   9.5109276e+00   5.6980880e-01   3.1713525e-01   1.5502786e-01
   9.5205920e+00   5.6976241e-01   3.1709778e-01   1.5499834e-01
   9.5689142e+00   5.6953004e-01   3.1691150e-01   1.5484753e-01
   9.5764279e+00   5.6949386e-01   3.1688270e-01   1.5482362e-01
   9.6139966e+00   5.6931274e-01   3.1673937e-01   1.5470232e-01
   9.6665777e+00   5.6905877e-01   3.1654069e-01   1.5452793e-01
   9.6704676e+00   5.6903996e-01   3.1652609e-01   1.5451482e-01
   9.6899173e+00   5.6894589e-01   3.1645325e-01   1.5444891e-01
   9.7249282e+00   5.6877643e-01   3.1632295e-01   1.5432867e-01
   9.7266522e+00   5.6876808e-01   3.1631656e-01   1.5432270e-01
   9.7352722e+00   5.6872633e-01   3.1628465e-01   1.5429277e-01
   9.7783720e+00   5.6851751e-01   3.1612611e-01   1.5414148e-01
   9.7794263e+00   5.6851240e-01   3.1612226e-01   1.5413775e-01
   9.7846973e+00   5.6848685e-01   3.1610299e-01   1.5411906e-01
   9.8110528e+00   5.6835910e-01   3.1600701e-01   1.5402505e-01
   9.8800444e+00   5.6802461e-01   3.1575882e-01   1.5377496e-01
   9.8840811e+00   5.6800505e-01   3.1574444e-01   1.5376016e-01
   9.9042645e+00   5.6790721e-01   3.1567275e-01   1.5368594e-01
   9.9344480e+00   5.6776096e-01   3.1556628e-01   1.5357422e-01
   9.9405060e+00   5.6773161e-01   3.1554502e-01   1.5355171e-01
   9.9707962e+00   5.6758493e-01   3.1543924e-01   1.5343867e-01
   1.0008241e+01   5.6740375e-01   3.1530974e-01   1.5329799e-01
   1.0017041e+01   5.6736119e-01   3.1527950e-01   1.5326480e-01
   1.0042946e+01   5.6723600e-01   3.1519096e-01   1.5316682e-01
   1.0068851e+01   5.6711093e-01   3.1510310e-01   1.5306849e-01
   1.0079905e+01   5.6705760e-01   3.1506582e-01   1.5302644e-01
   1.0106835e+01   5.6692778e-01   3.1497552e-01   1.5292378e-01
   1.0133765e+01   5.6679813e-01   3.1488598e-01   1.5282088e-01
   1.0147233e+01   5.6673337e-01   3.1484148e-01   1.5276934e-01
   1.0180901e+01   5.6657166e-01   3.1473109e-01   1.5264034e-01
   1.0214569e+01   5.6641029e-01   3.1462189e-01   1.5251118e-01
   1.0231041e+01   5.6633146e-01   3.1456891e-01   1.5244796e-01
   1.0263713e+01   5.6617539e-01   3.1446469e-01   1.5232258e-01
   1.0296767e+01   5.6601789e-01   3.1436044e-01   1.5219582e-01
   1.0316297e+01   5.6592502e-01   3.1429941e-01   1.5212099e-01
   1.0341833e+01   5.6580382e-01   3.1422023e-01   1.5202328e-01
   1.0415475e+01   5.6545588e-01   3.1399596e-01   1.5174259e-01
   1.0432334e+01   5.6537658e-01   3.1394547e-01   1.5167863e-01
   1.0449193e+01   5.6529741e-01   3.1389530e-01   1.5161480e-01
   1.0494839e+01   5.6508379e-01   3.1376108e-01   1.5144273e-01
   1.0521741e+01   5.6495840e-01   3.1368308e-01   1.5134189e-01
   1.0544004e+01   5.6485493e-01   3.1361915e-01   1.5125878e-01
   1.0573386e+01   5.6471881e-01   3.1353565e-01   1.5114964e-01
   1.0593398e+01   5.6462638e-01   3.1347934e-01   1.5107567e-01
   1.0613409e+01   5.6453419e-01   3.1342349e-01   1.5100202e-01
   1.0674464e+01   5.6425446e-01   3.1325594e-01   1.5077938e-01
   1.0691259e+01   5.6417793e-01   3.1321060e-01   1.5071873e-01
   1.0708054e+01   5.6410158e-01   3.1316559e-01   1.5065835e-01
   1.0762990e+01   5.6385318e-01   3.1302064e-01   1.5046279e-01
   1.0781433e+01   5.6377026e-01   3.1297275e-01   1.5039784e-01
   1.0799876e+01   5.6368757e-01   3.1292526e-01   1.5033326e-01
   1.0883201e+01   5.6331711e-01   3.1271559e-01   1.5004634e-01
   1.0903883e+01   5.6322597e-01   3.1266479e-01   1.4997641e-01
   1.0924565e+01   5.6313515e-01   3.1261448e-01   1.4990701e-01
   1.0952112e+01   5.6301471e-01   3.1254824e-01   1.4981542e-01
   1.0974078e+01   5.6291911e-01   3.1249604e-01   1.4974309e-01
   1.0996044e+01   5.6282389e-01   3.1244439e-01   1.4967140e-01
   1.1030210e+01   5.6267658e-01   3.1236516e-01   1.4956119e-01
   1.1053631e+01   5.6257615e-01   3.1231161e-01   1.4948657e-01
   1.1077052e+01   5.6247619e-01   3.1225869e-01   1.4941271e-01
   1.1103388e+01   5.6236434e-01   3.1219993e-01   1.4933060e-01
   1.1128172e+01   5.6225962e-01   3.1214534e-01   1.4925424e-01
   1.1152956e+01   5.6215544e-01   3.1209145e-01   1.4917878e-01
   1.1176897e+01   5.6205532e-01   3.1204005e-01   1.4910676e-01
   1.1189974e+01   5.6200085e-01   3.1201225e-01   1.4906778e-01
   1.1203051e+01   5.6194652e-01   3.1198463e-01   1.4902905e-01
   1.1241183e+01   5.6178900e-01   3.1190520e-01   1.4891763e-01
   1.1254859e+01   5.6173283e-01   3.1187710e-01   1.4887821e-01
   1.1268534e+01   5.6167682e-01   3.1184921e-01   1.4883908e-01
   1.1313308e+01   5.6149467e-01   3.1175934e-01   1.4871303e-01
   1.1327656e+01   5.6143670e-01   3.1173101e-01   1.4867330e-01
   1.1342004e+01   5.6137891e-01   3.1170290e-01   1.4863390e-01
   1.1402071e+01   5.6113911e-01   3.1158765e-01   1.4847253e-01
   1.1417247e+01   5.6107906e-01   3.1155915e-01   1.4843268e-01
   1.1432422e+01   5.6101924e-01   3.1153089e-01   1.4839321e-01
   1.1491424e+01   5.6078876e-01   3.1142335e-01   1.4824329e-01
   1.1507432e+01   5.6072680e-01   3.1139480e-01   1.4820360e-01
   1.1523440e+01   5.6066510e-01   3.1136653e-01   1.4816433e-01
   1.1603480e+01   5.6036037e-01   3.1122912e-01   1.4797434e-01
   1.1620532e+01   5.6029626e-01   3.1120069e-01   1.4793523e-01
   1.1637584e+01   5.6023245e-01   3.1117256e-01   1.4789661e-01
   1.1678681e+01   5.6007984e-01   3.1110596e-01   1.4780550e-01
   1.1696434e+01   5.6001443e-01   3.1107771e-01   1.4776702e-01
   1.1714187e+01   5.5994935e-01   3.1104978e-01   1.4772905e-01
   1.1756888e+01   5.5979409e-01   3.1098384e-01   1.4763987e-01
   1.1775370e+01   5.5972745e-01   3.1095586e-01   1.4760221e-01
   1.1793852e+01   5.5966117e-01   3.1092819e-01   1.4756511e-01
   1.1829411e+01   5.5953460e-01   3.1087589e-01   1.4749532e-01
   1.1848569e+01   5.5946694e-01   3.1084821e-01   1.4745858e-01
   1.1867727e+01   5.5939965e-01   3.1082087e-01   1.4742245e-01
   1.1901198e+01   5.5928298e-01   3.1077393e-01   1.4736075e-01
   1.1921025e+01   5.5921441e-01   3.1074660e-01   1.4732507e-01
   1.1940853e+01   5.5914623e-01   3.1071964e-01   1.4729002e-01
   1.1971514e+01   5.5904158e-01   3.1067864e-01   1.4723708e-01
   1.1991997e+01   5.5897220e-01   3.1065171e-01   1.4720255e-01
   1.2012480e+01   5.5890324e-01   3.1062516e-01   1.4716870e-01
   1.2038588e+01   5.5881597e-01   3.1059185e-01   1.4712651e-01
   1.2059696e+01   5.5874591e-01   3.1056535e-01   1.4709320e-01
   1.2080804e+01   5.5867630e-01   3.1053923e-01   1.4706059e-01
   1.2109041e+01   5.5858388e-01   3.1050489e-01   1.4701805e-01
   1.2130806e+01   5.5851319e-01   3.1047887e-01   1.4698612e-01
   1.2152570e+01   5.5844298e-01   3.1045325e-01   1.4695491e-01
   1.2178233e+01   5.5836081e-01   3.1042353e-01   1.4691905e-01
   1.2200643e+01   5.5828959e-01   3.1039803e-01   1.4688856e-01
   1.2223053e+01   5.5821887e-01   3.1037292e-01   1.4685883e-01
   1.2245772e+01   5.5814769e-01   3.1034788e-01   1.4682946e-01
   1.2268811e+01   5.5807603e-01   3.1032290e-01   1.4680047e-01
   1.2291851e+01   5.5800490e-01   3.1029833e-01   1.4677225e-01
   1.2315701e+01   5.5793181e-01   3.1027332e-01   1.4674387e-01
   1.2327547e+01   5.5789572e-01   3.1026106e-01   1.4673008e-01
   1.2339393e+01   5.5785977e-01   3.1024891e-01   1.4671649e-01
   1.2370030e+01   5.5776742e-01   3.1021796e-01   1.4668228e-01
   1.2394227e+01   5.5769514e-01   3.1019400e-01   1.4665621e-01
   1.2418425e+01   5.5762342e-01   3.1017047e-01   1.4663096e-01
   1.2444052e+01   5.5754809e-01   3.1014601e-01   1.4660510e-01
   1.2456496e+01   5.5751173e-01   3.1013430e-01   1.4659288e-01
   1.2468940e+01   5.5747553e-01   3.1012269e-01   1.4658086e-01
   1.2504561e+01   5.5737273e-01   3.1009007e-01   1.4654763e-01
   1.2530013e+01   5.5730002e-01   3.1006729e-01   1.4652493e-01
   1.2555465e+01   5.5722793e-01   3.1004495e-01   1.4650308e-01
   1.2568428e+01   5.5719144e-01   3.1003373e-01   1.4649228e-01
   1.2581391e+01   5.5715512e-01   3.1002263e-01   1.4648170e-01
   1.2618907e+01   5.5705089e-01   3.0999110e-01   1.4645228e-01
   1.2632166e+01   5.5701436e-01   3.0998017e-01   1.4644231e-01
   1.2645425e+01   5.5697800e-01   3.0996935e-01   1.4643256e-01
   1.2684335e+01   5.5687224e-01   3.0993823e-01   1.4640521e-01
   1.2697899e+01   5.5683570e-01   3.0992760e-01   1.4639610e-01
   1.2711463e+01   5.5679933e-01   3.0991708e-01   1.4638722e-01
   1.2758916e+01   5.5667342e-01   3.0988114e-01   1.4635788e-01
   1.2772827e+01   5.5663689e-01   3.0987085e-01   1.4634977e-01
   1.2786738e+01   5.5660054e-01   3.0986067e-01   1.4634189e-01
   1.2844574e+01   5.5645125e-01   3.0981952e-01   1.4631147e-01
   1.2858885e+01   5.5641477e-01   3.0980963e-01   1.4630452e-01
   1.2873195e+01   5.5637847e-01   3.0979984e-01   1.4629779e-01
   1.2918946e+01   5.5626363e-01   3.0976927e-01   1.4627774e-01
   1.2933603e+01   5.5622722e-01   3.0975971e-01   1.4627178e-01
   1.2948260e+01   5.5619099e-01   3.0975025e-01   1.4626604e-01
   1.3013809e+01   5.5603124e-01   3.0970928e-01   1.4624304e-01
   1.3028908e+01   5.5599495e-01   3.0970014e-01   1.4623834e-01
   1.3044008e+01   5.5595885e-01   3.0969110e-01   1.4623386e-01
   1.3101041e+01   5.5582422e-01   3.0965792e-01   1.4621887e-01
   1.3116547e+01   5.5578807e-01   3.0964915e-01   1.4621531e-01
   1.3132053e+01   5.5575213e-01   3.0964049e-01   1.4621197e-01
   1.3205227e+01   5.5558509e-01   3.0960100e-01   1.4619899e-01
   1.3220852e+01   5.5554997e-01   3.0959285e-01   1.4619681e-01
   1.3236477e+01   5.5551505e-01   3.0958480e-01   1.4619482e-01
   1.3298256e+01   5.5537881e-01   3.0955391e-01   1.4618886e-01
   1.3313881e+01   5.5534481e-01   3.0954633e-01   1.4618782e-01
   1.3329506e+01   5.5531100e-01   3.0953884e-01   1.4618696e-01
   1.3400205e+01   5.5516030e-01   3.0950603e-01   1.4618526e-01
   1.3415830e+01   5.5512749e-01   3.0949901e-01   1.4618535e-01
   1.3431455e+01   5.5509485e-01   3.0949207e-01   1.4618561e-01
   1.3504274e+01   5.5494508e-01   3.0946078e-01   1.4618889e-01
   1.3519899e+01   5.5491343e-01   3.0945428e-01   1.4619002e-01
   1.3535524e+01   5.5488195e-01   3.0944785e-01   1.4619130e-01
   1.3606583e+01   5.5474090e-01   3.0941951e-01   1.4619887e-01
   1.3622208e+01   5.5471035e-01   3.0941347e-01   1.4620091e-01
   1.3637833e+01   5.5467995e-01   3.0940750e-01   1.4620307e-01
   1.3715958e+01   5.5453039e-01   3.0937856e-01   1.4621571e-01
   1.3731583e+01   5.5450094e-01   3.0937295e-01   1.4621859e-01
   1.3747208e+01   5.5447166e-01   3.0936740e-01   1.4622157e-01
   1.3825333e+01   5.5432751e-01   3.0934048e-01   1.4623806e-01
   1.3840958e+01   5.5429912e-01   3.0933526e-01   1.4624165e-01
   1.3856583e+01   5.5427089e-01   3.0933008e-01   1.4624534e-01
   1.3934708e+01   5.5413189e-01   3.0930492e-01   1.4626506e-01
   1.3950333e+01   5.5410451e-01   3.0930003e-01   1.4626925e-01
   1.3965958e+01   5.5407727e-01   3.0929517e-01   1.4627351e-01
   1.4044083e+01   5.5394315e-01   3.0927153e-01   1.4629590e-01
   1.4059708e+01   5.5391673e-01   3.0926692e-01   1.4630057e-01
   1.4075333e+01   5.5389044e-01   3.0926235e-01   1.4630530e-01
   1.4153458e+01   5.5376093e-01   3.0924000e-01   1.4632979e-01
   1.4169083e+01   5.5373541e-01   3.0923563e-01   1.4633484e-01
   1.4184708e+01   5.5371002e-01   3.0923129e-01   1.4633994e-01
   1.4251484e+01   5.5360287e-01   3.0921307e-01   1.4636218e-01
   1.4267109e+01   5.5357811e-01   3.0920888e-01   1.4636748e-01
   1.4282734e+01   5.5355348e-01   3.0920472e-01   1.4637282e-01
   1.4347801e+01   5.5345213e-01   3.0918765e-01   1.4639535e-01
   1.4363426e+01   5.5342809e-01   3.0918361e-01   1.4640082e-01
   1.4379051e+01   5.5340417e-01   3.0917959e-01   1.4640632e-01
   1.4442501e+01   5.5330813e-01   3.0916347e-01   1.4642884e-01
   1.4458126e+01   5.5328475e-01   3.0915955e-01   1.4643442e-01
   1.4473751e+01   5.5326149e-01   3.0915565e-01   1.4644001e-01
   1.4536627e+01   5.5316891e-01   3.0914011e-01   1.4646260e-01
   1.4552252e+01   5.5314616e-01   3.0913629e-01   1.4646823e-01
   1.4567877e+01   5.5312352e-01   3.0913248e-01   1.4647385e-01
   1.4629179e+01   5.5303563e-01   3.0911766e-01   1.4649592e-01
   1.4644804e+01   5.5301347e-01   3.0911391e-01   1.4650153e-01
   1.4660429e+01   5.5299140e-01   3.0911017e-01   1.4650714e-01
   1.4720068e+01   5.5290805e-01   3.0909599e-01   1.4652845e-01
   1.4735693e+01   5.5288643e-01   3.0909230e-01   1.4653401e-01
   1.4751318e+01   5.5286491e-01   3.0908861e-01   1.4653955e-01
   1.4810978e+01   5.5278355e-01   3.0907459e-01   1.4656054e-01
   1.4826603e+01   5.5276245e-01   3.0907094e-01   1.4656599e-01
   1.4842228e+01   5.5274144e-01   3.0906729e-01   1.4657141e-01
   1.4900730e+01   5.5266353e-01   3.0905366e-01   1.4659152e-01
   1.4916355e+01   5.5264292e-01   3.0905003e-01   1.4659683e-01
   1.4931980e+01   5.5262239e-01   3.0904640e-01   1.4660211e-01
   1.4989606e+01   5.5254737e-01   3.0903303e-01   1.4662131e-01
   1.5005231e+01   5.5252722e-01   3.0902941e-01   1.4662645e-01
   1.5020856e+01   5.5250714e-01   3.0902579e-01   1.4663154e-01
   1.5077762e+01   5.5243467e-01   3.0901261e-01   1.4664981e-01
   1.5093387e+01   5.5241494e-01   3.0900899e-01   1.4665474e-01
   1.5109012e+01   5.5239529e-01   3.0900537e-01   1.4665962e-01
   1.5165370e+01   5.5232502e-01   3.0899230e-01   1.4667692e-01
   1.5180995e+01   5.5230570e-01   3.0898867e-01   1.4668161e-01
   1.5196620e+01   5.5228645e-01   3.0898504e-01   1.4668627e-01
   1.5252231e+01   5.5221851e-01   3.0897209e-01   1.4670246e-01
   1.5267856e+01   5.5219957e-01   3.0896844e-01   1.4670691e-01
   1.5283481e+01   5.5218071e-01   3.0896480e-01   1.4671131e-01
   1.5338557e+01   5.5211472e-01   3.0895190e-01   1.4672642e-01
   1.5354182e+01   5.5209615e-01   3.0894823e-01   1.4673060e-01
   1.5369807e+01   5.5207764e-01   3.0894456e-01   1.4673472e-01
   1.5424146e+01   5.5201376e-01   3.0893175e-01   1.4674867e-01
   1.5439771e+01   5.5199553e-01   3.0892806e-01   1.4675256e-01
   1.5455396e+01   5.5197736e-01   3.0892436e-01   1.4675640e-01
   1.5510160e+01   5.5191414e-01   3.0891134e-01   1.4676942e-01
   1.5525785e+01   5.5189624e-01   3.0890761e-01   1.4677301e-01
   1.5541410e+01   5.5187840e-01   3.0890388e-01   1.4677655e-01
   1.5594857e+01   5.5181779e-01   3.0889106e-01   1.4678822e-01
   1.5610482e+01   5.5180019e-01   3.0888729e-01   1.4679151e-01
   1.5626107e+01   5.5178265e-01   3.0888352e-01   1.4679474e-01
   1.5680289e+01   5.5172226e-01   3.0887040e-01   1.4680549e-01
   1.5695914e+01   5.5170496e-01   3.0886660e-01   1.4680846e-01
   1.5711539e+01   5.5168771e-01   3.0886280e-01   1.4681137e-01
   1.5763795e+01   5.5163042e-01   3.0885001e-01   1.4682067e-01
   1.5779420e+01   5.5161340e-01   3.0884617e-01   1.4682332e-01
   1.5795045e+01   5.5159643e-01   3.0884233e-01   1.4682592e-01
   1.5851721e+01   5.5153530e-01   3.0882832e-01   1.4683482e-01
   1.5867346e+01   5.5151856e-01   3.0882444e-01   1.4683714e-01
   1.5882971e+01   5.5150187e-01   3.0882056e-01   1.4683939e-01
   1.5937967e+01   5.5144351e-01   3.0880682e-01   1.4684685e-01
   1.5953592e+01   5.5142703e-01   3.0880291e-01   1.4684883e-01
   1.5969217e+01   5.5141061e-01   3.0879898e-01   1.4685076e-01
   1.6025819e+01   5.5135148e-01   3.0878470e-01   1.4685722e-01
   1.6041444e+01   5.5133526e-01   3.0878074e-01   1.4685886e-01
   1.6057069e+01   5.5131909e-01   3.0877678e-01   1.4686045e-01
   1.6115918e+01   5.5125858e-01   3.0876178e-01   1.4686587e-01
   1.6131543e+01   5.5124262e-01   3.0875778e-01   1.4686717e-01
   1.6147168e+01   5.5122670e-01   3.0875378e-01   1.4686841e-01
   1.6206986e+01   5.5116615e-01   3.0873839e-01   1.4687261e-01
   1.6222611e+01   5.5115043e-01   3.0873435e-01   1.4687356e-01
   1.6238236e+01   5.5113476e-01   3.0873031e-01   1.4687445e-01
   1.6300242e+01   5.5107297e-01   3.0871422e-01   1.4687743e-01
   1.6315867e+01   5.5105750e-01   3.0871014e-01   1.4687804e-01
   1.6331492e+01   5.5104207e-01   3.0870607e-01   1.4687859e-01
   1.6393225e+01   5.5098150e-01   3.0868991e-01   1.4688020e-01
   1.6408850e+01   5.5096627e-01   3.0868581e-01   1.4688047e-01
   1.6424475e+01   5.5095108e-01   3.0868170e-01   1.4688068e-01
   1.6495496e+01   5.5088250e-01   3.0866297e-01   1.4688095e-01
   1.6511121e+01   5.5086752e-01   3.0865883e-01   1.4688086e-01
   1.6526746e+01   5.5085257e-01   3.0865469e-01   1.4688071e-01
   1.6584998e+01   5.5079719e-01   3.0863923e-01   1.4687970e-01
   1.6616248e+01   5.5076769e-01   3.0863091e-01   1.4687886e-01
   1.6634852e+01   5.5075020e-01   3.0862596e-01   1.4687826e-01
   1.6653457e+01   5.5073276e-01   3.0862100e-01   1.4687758e-01
   1.6669082e+01   5.5071815e-01   3.0861682e-01   1.4687696e-01
   1.6684707e+01   5.5070358e-01   3.0861265e-01   1.4687629e-01
   1.6760578e+01   5.5063333e-01   3.0859235e-01   1.4687233e-01
   1.6776203e+01   5.5061897e-01   3.0858816e-01   1.4687138e-01
   1.6791828e+01   5.5060464e-01   3.0858397e-01   1.4687037e-01
   1.6838015e+01   5.5056250e-01   3.0857158e-01   1.4686713e-01
   1.6869265e+01   5.5053416e-01   3.0856318e-01   1.4686470e-01
   1.6887098e+01   5.5051804e-01   3.0855839e-01   1.4686324e-01
   1.6904931e+01   5.5050197e-01   3.0855360e-01   1.4686172e-01
   1.6920556e+01   5.5048793e-01   3.0854940e-01   1.4686034e-01
   1.6936181e+01   5.5047393e-01   3.0854520e-01   1.4685891e-01
   1.7014306e+01   5.5040440e-01   3.0852419e-01   1.4685116e-01
   1.7029931e+01   5.5039060e-01   3.0851999e-01   1.4684948e-01
   1.7045556e+01   5.5037683e-01   3.0851579e-01   1.4684777e-01
   1.7089238e+01   5.5033851e-01   3.0850405e-01   1.4684276e-01
   1.7104863e+01   5.5032487e-01   3.0849986e-01   1.4684089e-01
   1.7120488e+01   5.5031126e-01   3.0849566e-01   1.4683899e-01
   1.7198613e+01   5.5024371e-01   3.0847471e-01   1.4682892e-01
   1.7214238e+01   5.5023030e-01   3.0847052e-01   1.4682680e-01
   1.7229863e+01   5.5021692e-01   3.0846634e-01   1.4682464e-01
   1.7274144e+01   5.5017919e-01   3.0845450e-01   1.4681835e-01
   1.7289769e+01   5.5016593e-01   3.0845033e-01   1.4681607e-01
   1.7305394e+01   5.5015271e-01   3.0844616e-01   1.4681375e-01
   1.7383519e+01   5.5008710e-01   3.0842537e-01   1.4680170e-01
   1.7399144e+01   5.5007408e-01   3.0842122e-01   1.4679920e-01
   1.7414769e+01   5.5006109e-01   3.0841708e-01   1.4679667e-01
   1.7457999e+01   5.5002531e-01   3.0840564e-01   1.4678952e-01
   1.7473624e+01   5.5001244e-01   3.0840151e-01   1.4678689e-01
   1.7489249e+01   5.4999960e-01   3.0839739e-01   1.4678423e-01
   1.7565422e+01   5.4993747e-01   3.0837738e-01   1.4677089e-01
   1.7581047e+01   5.4992482e-01   3.0837329e-01   1.4676809e-01
   1.7596672e+01   5.4991220e-01   3.0836920e-01   1.4676526e-01
   1.7639265e+01   5.4987796e-01   3.0835810e-01   1.4675743e-01
   1.7654890e+01   5.4986546e-01   3.0835404e-01   1.4675452e-01
   1.7670515e+01   5.4985300e-01   3.0834999e-01   1.4675158e-01
   1.7744409e+01   5.4979447e-01   3.0833091e-01   1.4673744e-01
   1.7760034e+01   5.4978218e-01   3.0832689e-01   1.4673440e-01
   1.7775659e+01   5.4976993e-01   3.0832289e-01   1.4673134e-01
   1.7818250e+01   5.4973669e-01   3.0831200e-01   1.4672291e-01
   1.7833875e+01   5.4972456e-01   3.0830802e-01   1.4671979e-01
   1.7849500e+01   5.4971245e-01   3.0830405e-01   1.4671665e-01
   1.7923467e+01   5.4965559e-01   3.0828537e-01   1.4670159e-01
   1.7939092e+01   5.4964367e-01   3.0828145e-01   1.4669838e-01
   1.7954717e+01   5.4963178e-01   3.0827754e-01   1.4669515e-01
   1.7996642e+01   5.4960003e-01   3.0826708e-01   1.4668642e-01
   1.8012267e+01   5.4958826e-01   3.0826320e-01   1.4668315e-01
   1.8027892e+01   5.4957652e-01   3.0825933e-01   1.4667986e-01
   1.8099670e+01   5.4952299e-01   3.0824167e-01   1.4666466e-01
   1.8115295e+01   5.4951142e-01   3.0823786e-01   1.4666133e-01
   1.8130920e+01   5.4949989e-01   3.0823405e-01   1.4665799e-01
   1.8173005e+01   5.4946898e-01   3.0822385e-01   1.4664895e-01
   1.8188630e+01   5.4945757e-01   3.0822008e-01   1.4664559e-01
   1.8204255e+01   5.4944618e-01   3.0821632e-01   1.4664222e-01
   1.8276298e+01   5.4939410e-01   3.0819914e-01   1.4662661e-01
   1.8291923e+01   5.4938289e-01   3.0819544e-01   1.4662322e-01
   1.8307548e+01   5.4937171e-01   3.0819175e-01   1.4661982e-01
   1.8348977e+01   5.4934223e-01   3.0818203e-01   1.4661080e-01
   1.8364602e+01   5.4933117e-01   3.0817839e-01   1.4660739e-01
   1.8380227e+01   5.4932014e-01   3.0817476e-01   1.4660399e-01
   1.8450507e+01   5.4927092e-01   3.0815856e-01   1.4658866e-01
   1.8466132e+01   5.4926006e-01   3.0815499e-01   1.4658525e-01
   1.8481757e+01   5.4924924e-01   3.0815143e-01   1.4658184e-01
   1.8523238e+01   5.4922065e-01   3.0814205e-01   1.4657281e-01
   1.8538863e+01   5.4920994e-01   3.0813854e-01   1.4656941e-01
   1.8554488e+01   5.4919926e-01   3.0813503e-01   1.4656601e-01
   1.8624975e+01   5.4915148e-01   3.0811940e-01   1.4655073e-01
   1.8661816e+01   5.4912675e-01   3.0811133e-01   1.4654278e-01
   1.8698658e+01   5.4910220e-01   3.0810333e-01   1.4653485e-01
   1.8807857e+01   5.4903046e-01   3.0808003e-01   1.4651156e-01
   1.8869159e+01   5.4899085e-01   3.0806724e-01   1.4649865e-01
   1.8923432e+01   5.4895618e-01   3.0805608e-01   1.4648733e-01
   1.9017831e+01   5.4889677e-01   3.0803706e-01   1.4646792e-01
   1.9069743e+01   5.4886458e-01   3.0802681e-01   1.4645742e-01
   1.9129139e+01   5.4882816e-01   3.0801526e-01   1.4644556e-01
   1.9216225e+01   5.4877557e-01   3.0799869e-01   1.4642849e-01
   1.9294603e+01   5.4872904e-01   3.0798414e-01   1.4641350e-01
   1.9365142e+01   5.4868781e-01   3.0797134e-01   1.4640030e-01
   1.9428628e+01   5.4865124e-01   3.0796005e-01   1.4638869e-01
   1.9485765e+01   5.4861874e-01   3.0795009e-01   1.4637846e-01
   1.9537189e+01   5.4858983e-01   3.0794127e-01   1.4636943e-01
   1.9583470e+01   5.4856409e-01   3.0793347e-01   1.4636145e-01
   1.9629751e+01   5.4853860e-01   3.0792578e-01   1.4635362e-01
   1.9666776e+01   5.4851840e-01   3.0791971e-01   1.4634746e-01
   1.9703801e+01   5.4849836e-01   3.0791372e-01   1.4634139e-01
   1.9733421e+01   5.4848244e-01   3.0790898e-01   1.4633661e-01
   1.9763041e+01   5.4846663e-01   3.0790429e-01   1.4633189e-01
   1.9786737e+01   5.4845406e-01   3.0790057e-01   1.4632816e-01
   1.9810432e+01   5.4844155e-01   3.0789688e-01   1.4632447e-01
   1.9834128e+01   5.4842911e-01   3.0789322e-01   1.4632082e-01
   1.9850716e+01   5.4842044e-01   3.0789067e-01   1.4631828e-01
   1.9867303e+01   5.4841180e-01   3.0788814e-01   1.4631577e-01
   1.9883890e+01   5.4840319e-01   3.0788563e-01   1.4631328e-01
   1.9900477e+01   5.4839462e-01   3.0788313e-01   1.4631081e-01
   1.9910429e+01   5.4838949e-01   3.0788163e-01   1.4630933e-01
   1.9920382e+01   5.4838437e-01   3.0788014e-01   1.4630787e-01
   1.9930334e+01   5.4837926e-01   3.0787866e-01   1.4630641e-01
   1.9940286e+01   5.4837417e-01   3.0787718e-01   1.4630496e-01
   1.9950239e+01   5.4836908e-01   3.0787571e-01   1.4630351e-01
   1.9960191e+01   5.4836401e-01   3.0787424e-01   1.4630207e-01
   1.9964172e+01   5.4836198e-01   3.0787365e-01   1.4630150e-01
   1.9968153e+01   5.4835996e-01   3.0787307e-01   1.4630093e-01
   1.9972134e+01   5.4835794e-01   3.0787249e-01   1.4630036e-01
   1.9976114e+01   5.4835592e-01   3.0787190e-01   1.4629979e-01
   1.9980095e+01   5.4835390e-01   3.0787132e-01   1.4629922e-01
   1.9984076e+01   5.4835188e-01   3.0787074e-01   1.4629865e-01
   1.9988057e+01   5.4834987e-01   3.0787016e-01   1.4629809e-01
   1.9992038e+01   5.4834786e-01   3.0786958e-01   1.4629752e-01
   1.9996019e+01   5.4834584e-01   3.0786900e-01   1.4629696e-01


==> data/WaHatDataSim2.dat <==
   0.0000000e+00   5.0000000e-01   5.0000000e-01   5.0000000e-01
   2.4755140e-04   4.9993812e-01   4.9993429e-01   4.9994304e-01
   1.4853084e-03   4.9962909e-01   4.9960607e-01   4.9965837e-01
   7.6740935e-03   4.9809264e-01   4.9797397e-01   4.9823887e-01
   1.8148451e-02   4.9552495e-01   4.9524539e-01   4.9585084e-01
   2.9182373e-02   4.9286393e-01   4.9241623e-01   4.9335472e-01
   4.2260801e-02   4.8976704e-01   4.8912183e-01   4.9042177e-01
   5.7280641e-02   4.8628538e-01   4.8541578e-01   4.8708744e-01
   7.4212553e-02   4.8245430e-01   4.8133487e-01   4.8337174e-01
   9.3093335e-02   4.7829636e-01   4.7690227e-01   4.7928151e-01
   1.1249425e-01   4.7414554e-01   4.7247359e-01   4.7513614e-01
   1.3122812e-01   4.7025097e-01   4.6831488e-01   4.7118783e-01
   1.4928683e-01   4.6659921e-01   4.6441242e-01   4.6743180e-01
   1.6675371e-01   4.6316009e-01   4.6073444e-01   4.6384487e-01
   1.8373010e-01   4.5990271e-01   4.5724834e-01   4.6040142e-01
   2.0033043e-01   4.5679649e-01   4.5392171e-01   4.5707447e-01
   2.1668116e-01   4.5381134e-01   4.5072257e-01   4.5383591e-01
   2.3291906e-01   4.5091791e-01   4.4761971e-01   4.5065689e-01
   2.5000000e-01   4.4794877e-01   4.4443350e-01   4.4735230e-01
   2.6647166e-01   4.4515599e-01   4.4143455e-01   4.4420341e-01
   2.6654095e-01   4.4514439e-01   4.4142208e-01   4.4419024e-01
   2.6688742e-01   4.4508638e-01   4.4135977e-01   4.4412441e-01
   2.6824722e-01   4.4485900e-01   4.4111551e-01   4.4386617e-01
   2.6963462e-01   4.4462747e-01   4.4086679e-01   4.4360296e-01
   2.7128468e-01   4.4435274e-01   4.4057163e-01   4.4329025e-01
   2.7320637e-01   4.4403362e-01   4.4022876e-01   4.4292652e-01
   2.7538760e-01   4.4367250e-01   4.3984073e-01   4.4251427e-01
   2.7782351e-01   4.4327059e-01   4.3940884e-01   4.4205464e-01
   2.8051476e-01   4.4282823e-01   4.3893343e-01   4.4154776e-01
   2.8346671e-01   4.4234505e-01   4.3841409e-01   4.4099288e-01
   2.8668913e-01   4.4181999e-01   4.3784967e-01   4.4038849e-01
   2.9019632e-01   4.4125137e-01   4.3723834e-01   4.3973226e-01
   2.9400754e-01   4.4063679e-01   4.3657751e-01   4.3902099e-01
   2.9814775e-01   4.3997307e-01   4.3586372e-01   4.3825050e-01
   3.0264886e-01   4.3925608e-01   4.3509251e-01   4.3741540e-01
   3.0755141e-01   4.3848054e-01   4.3425818e-01   4.3650886e-01
   3.1290714e-01   4.3763970e-01   4.3335341e-01   4.3552210e-01
   3.1878265e-01   4.3672485e-01   4.3236879e-01   4.3444387e-01
   3.2605272e-01   4.3560375e-01   4.3116189e-01   4.3311591e-01
   3.4575164e-01   4.3262559e-01   4.2795411e-01   4.2955178e-01
   3.6666782e-01   4.2955619e-01   4.2464547e-01   4.2582126e-01
   3.8896982e-01   4.2638525e-01   4.2122453e-01   4.2190364e-01
   3.9645226e-01   4.2534430e-01   4.2010086e-01   4.2060296e-01
   4.1974281e-01   4.2217574e-01   4.1667854e-01   4.1659779e-01
   4.4360687e-01   4.1903839e-01   4.1328688e-01   4.1256122e-01
   4.5208880e-01   4.1794914e-01   4.1210862e-01   4.1114267e-01
   4.7584074e-01   4.1496892e-01   4.0888289e-01   4.0721470e-01
   4.7660442e-01   4.1487478e-01   4.0878095e-01   4.0708948e-01
   4.7736810e-01   4.1478074e-01   4.0867912e-01   4.0696433e-01
   4.8118651e-01   4.1431211e-01   4.0817158e-01   4.0633957e-01
   5.0027856e-01   4.1200712e-01   4.0567418e-01   4.0324057e-01
   5.1043804e-01   4.1080603e-01   4.0437212e-01   4.0160819e-01
   5.3544438e-01   4.0792295e-01   4.0124460e-01   3.9763896e-01
   5.6134992e-01   4.0504252e-01   3.9811698e-01   3.9359886e-01
   5.7396968e-01   4.0367722e-01   3.9663344e-01   3.9165679e-01
   6.0137138e-01   4.0079518e-01   3.9349947e-01   3.8749764e-01
   6.3021570e-01   3.9787902e-01   3.9032510e-01   3.8320342e-01
   6.4657122e-01   3.9627704e-01   3.8857979e-01   3.8080598e-01
   6.7800401e-01   3.9329880e-01   3.8533224e-01   3.7627317e-01
   7.1168697e-01   3.9024790e-01   3.8200146e-01   3.7152265e-01
   7.2736919e-01   3.8887495e-01   3.8050120e-01   3.6934779e-01
   7.6479361e-01   3.8571490e-01   3.7704476e-01   3.6425033e-01
   7.8872152e-01   3.8377697e-01   3.7492270e-01   3.6105829e-01
   8.3203607e-01   3.8042362e-01   3.7124628e-01   3.5540965e-01
   8.5927763e-01   3.7841169e-01   3.6903772e-01   3.5194061e-01
   9.1131519e-01   3.7476341e-01   3.6502732e-01   3.4548775e-01
   9.4446388e-01   3.7256511e-01   3.6260723e-01   3.4149287e-01
   9.7628421e-01   3.7054126e-01   3.6037673e-01   3.3774035e-01
   1.0111863e+00   3.6841358e-01   3.5802920e-01   3.3371481e-01
   1.0670551e+00   3.6519560e-01   3.5447357e-01   3.2746211e-01
   1.1066778e+00   3.6304408e-01   3.5209279e-01   3.2316580e-01
   1.1755258e+00   3.5954148e-01   3.4821100e-01   3.1596270e-01
   1.2075243e+00   3.5800813e-01   3.4650935e-01   3.1272450e-01
   1.2525921e+00   3.5594243e-01   3.4421479e-01   3.0827769e-01
   1.2991042e+00   3.5391824e-01   3.4196413e-01   3.0382418e-01
   1.3730670e+00   3.5090532e-01   3.3861051e-01   2.9701582e-01
   1.4108161e+00   3.4945709e-01   3.3699724e-01   2.9366589e-01
   1.4550987e+00   3.4782893e-01   3.3518280e-01   2.8984003e-01
   1.5091304e+00   3.4593834e-01   3.3307530e-01   2.8531926e-01
   1.5604587e+00   3.4423245e-01   3.3117357e-01   2.8116990e-01
   1.6085989e+00   3.4270588e-01   3.2947208e-01   2.7740261e-01
   1.6927197e+00   3.4019244e-01   3.2667252e-01   2.7109735e-01
   1.7354901e+00   3.3898295e-01   3.2532675e-01   2.6802207e-01
   1.7885382e+00   3.3754081e-01   3.2372389e-01   2.6432553e-01
   1.8289397e+00   3.3648250e-01   3.2254915e-01   2.6159524e-01
   1.9028607e+00   3.3462786e-01   3.2049446e-01   2.5678354e-01
   1.9378479e+00   3.3378409e-01   3.1956166e-01   2.5458652e-01
   1.9846626e+00   3.3268647e-01   3.1835042e-01   2.5172505e-01
   2.0224267e+00   3.3182562e-01   3.1740238e-01   2.4948049e-01
   2.1038200e+00   3.3003842e-01   3.1544037e-01   2.4482985e-01
   2.1199895e+00   3.2969373e-01   3.1506301e-01   2.4393558e-01
   2.1462744e+00   3.2914024e-01   3.1445784e-01   2.4250229e-01
   2.1743636e+00   3.2855778e-01   3.1382206e-01   2.4099820e-01
   2.1918524e+00   3.2819967e-01   3.1343172e-01   2.4007591e-01
   2.2158118e+00   3.2771451e-01   3.1290363e-01   2.3882982e-01
   2.2416378e+00   3.2719837e-01   3.1234273e-01   2.3750891e-01
   2.2618867e+00   3.2679846e-01   3.1190882e-01   2.3648919e-01
   2.2852086e+00   3.2634287e-01   3.1141523e-01   2.3533182e-01
   2.3105889e+00   3.2585295e-01   3.1088536e-01   2.3409284e-01
   2.3371761e+00   3.2534608e-01   3.1033817e-01   2.3281754e-01
   2.3692256e+00   3.2474332e-01   3.0968884e-01   2.3131048e-01
   2.3934304e+00   3.2429385e-01   3.0920564e-01   2.3019385e-01
   2.4217561e+00   3.2377387e-01   3.0864773e-01   2.2891027e-01
   2.4460087e+00   3.2333363e-01   3.0817631e-01   2.2783080e-01
   2.4727785e+00   3.2285282e-01   3.0766244e-01   2.2665990e-01
   2.4974825e+00   3.2241370e-01   3.0719405e-01   2.2559823e-01
   2.4982870e+00   3.2239947e-01   3.0717889e-01   2.2556396e-01
   2.4990915e+00   3.2238525e-01   3.0716374e-01   2.2552971e-01
   2.5031139e+00   3.2231421e-01   3.0708805e-01   2.2535873e-01
   2.5232260e+00   3.2196064e-01   3.0671173e-01   2.2451089e-01
   2.5608040e+00   3.2130725e-01   3.0601784e-01   2.2295788e-01
   2.6670150e+00   3.1950769e-01   3.0411738e-01   2.1878045e-01
   2.6932165e+00   3.1907373e-01   3.0366146e-01   2.1779646e-01
   2.7324060e+00   3.1843146e-01   3.0298842e-01   2.1635791e-01
   2.7709629e+00   3.1780719e-01   3.0233623e-01   2.1498059e-01
   2.8766845e+00   3.1613146e-01   3.0059523e-01   2.1139028e-01
   2.9163931e+00   3.1551479e-01   2.9995810e-01   2.1010968e-01
   2.9665811e+00   3.1474458e-01   2.9916504e-01   2.0854204e-01
   3.0071804e+00   3.1412871e-01   2.9853304e-01   2.0731439e-01
   3.1055002e+00   3.1266221e-01   2.9703575e-01   2.0448553e-01
   3.1304441e+00   3.1229550e-01   2.9666300e-01   2.0379920e-01
   3.1687381e+00   3.1173652e-01   2.9609608e-01   2.0276939e-01
   3.2142181e+00   3.1107876e-01   2.9543091e-01   2.0158300e-01
   3.3164781e+00   3.0962279e-01   2.9396590e-01   1.9905513e-01
   3.3328242e+00   3.0939290e-01   2.9373550e-01   1.9866837e-01
   3.3627352e+00   3.0897417e-01   2.9331647e-01   1.9797259e-01
   3.3945256e+00   3.0853186e-01   2.9287471e-01   1.9724975e-01
   3.4436573e+00   3.0785365e-01   2.9219909e-01   1.9616557e-01
   3.5440914e+00   3.0648689e-01   2.9084380e-01   1.9406894e-01
   3.5586382e+00   3.0629105e-01   2.9065028e-01   1.9377811e-01
   3.5865361e+00   3.0591695e-01   2.9028106e-01   1.9322918e-01
   3.6161264e+00   3.0552223e-01   2.8989215e-01   1.9265939e-01
   3.6691255e+00   3.0482052e-01   2.8920239e-01   1.9167009e-01
   3.7230746e+00   3.0411307e-01   2.8850906e-01   1.9070301e-01
   3.7779962e+00   3.0339979e-01   2.8781209e-01   1.8975840e-01
   3.8339114e+00   3.0268065e-01   2.8711146e-01   1.8883652e-01
   3.8908398e+00   3.0195567e-01   2.8640718e-01   1.8793766e-01
   3.9487989e+00   3.0122489e-01   2.8569930e-01   1.8706210e-01
   4.0078045e+00   3.0048841e-01   2.8498792e-01   1.8621012e-01
   4.0675514e+00   2.9975029e-01   2.8427693e-01   1.8538629e-01
   4.1234710e+00   2.9906630e-01   2.8361982e-01   1.8464922e-01
   4.1848748e+00   2.9832280e-01   2.8290736e-01   1.8387615e-01
   4.2339664e+00   2.9773403e-01   2.8234449e-01   1.8328434e-01
   4.3344206e+00   2.9654475e-01   2.8121098e-01   1.8214245e-01
   4.3426582e+00   2.9644814e-01   2.8111910e-01   1.8205278e-01
   4.3646998e+00   2.9619032e-01   2.8087405e-01   1.8181570e-01
   4.3879363e+00   2.9591961e-01   2.8061695e-01   1.8157021e-01
   4.4545454e+00   2.9514965e-01   2.7988693e-01   1.8089115e-01
   4.4993202e+00   2.9463713e-01   2.7940196e-01   1.8045455e-01
   4.6019328e+00   2.9347777e-01   2.7830766e-01   1.7951104e-01
   4.6121888e+00   2.9336306e-01   2.7819958e-01   1.7942094e-01
   4.6362708e+00   2.9309452e-01   2.7794672e-01   1.7921227e-01
   4.6619177e+00   2.9280980e-01   2.7767883e-01   1.7899445e-01
   4.7327546e+00   2.9203022e-01   2.7694638e-01   1.7841569e-01
   4.7890308e+00   2.9141798e-01   2.7637221e-01   1.7797893e-01
   4.8616483e+00   2.9063721e-01   2.7564128e-01   1.7744397e-01
   4.9145693e+00   2.9007475e-01   2.7511558e-01   1.7707348e-01
   4.9888223e+00   2.8929484e-01   2.7438776e-01   1.7657979e-01
   5.0401726e+00   2.8876179e-01   2.7389103e-01   1.7625540e-01
   5.1159357e+00   2.8798469e-01   2.7316786e-01   1.7580089e-01
   5.1664230e+00   2.8747303e-01   2.7269230e-01   1.7551323e-01
   5.2435754e+00   2.8670065e-01   2.7197526e-01   1.7509587e-01
   5.2938408e+00   2.8620361e-01   2.7151433e-01   1.7483774e-01
   5.3722653e+00   2.8543778e-01   2.7080484e-01   1.7445552e-01
   5.4229332e+00   2.8494923e-01   2.7035265e-01   1.7422123e-01
   5.5025161e+00   2.8419172e-01   2.6965209e-01   1.7387217e-01
   5.5542412e+00   2.8370578e-01   2.6920302e-01   1.7365708e-01
   5.6348721e+00   2.8295830e-01   2.6851269e-01   1.7333922e-01
   5.6883910e+00   2.8246886e-01   2.6806093e-01   1.7313936e-01
   5.7699630e+00   2.8173309e-01   2.6738211e-01   1.7285078e-01
   5.8261633e+00   2.8123330e-01   2.6692119e-01   1.7266263e-01
   5.9085736e+00   2.8051087e-01   2.6625514e-01   1.7240148e-01
   5.9685993e+00   2.7999243e-01   2.6577725e-01   1.7222168e-01
   6.0517488e+00   2.7928498e-01   2.6512521e-01   1.7198618e-01
   6.1171788e+00   2.7873698e-01   2.6462012e-01   1.7181127e-01
   6.2017491e+00   2.7803989e-01   2.6397756e-01   1.7159785e-01
   6.2736589e+00   2.7745702e-01   2.6344016e-01   1.7142688e-01
   6.3648773e+00   2.7673053e-01   2.6277012e-01   1.7122287e-01
   6.4378002e+00   2.7616001e-01   2.6224369e-01   1.7106940e-01
   6.5363625e+00   2.7540322e-01   2.6154496e-01   1.7087448e-01
   6.6114926e+00   2.7483726e-01   2.6102205e-01   1.7073485e-01
   6.7182759e+00   2.7404887e-01   2.6029297e-01   1.7054859e-01
   6.7971775e+00   2.7347825e-01   2.5976473e-01   1.7041942e-01
   6.9133103e+00   2.7265649e-01   2.5900307e-01   1.7024118e-01
   6.9981038e+00   2.7206990e-01   2.5845863e-01   1.7011920e-01
   7.0020100e+00   2.7204315e-01   2.5843378e-01   1.7011373e-01
   7.0059163e+00   2.7201642e-01   2.5840895e-01   1.7010828e-01
   7.0254475e+00   2.7188312e-01   2.5828512e-01   1.7008123e-01
   7.1231038e+00   2.7122543e-01   2.5767358e-01   1.6995068e-01
   7.1361451e+00   2.7113870e-01   2.5759286e-01   1.6993382e-01
   7.1658599e+00   2.7094205e-01   2.5740977e-01   1.6989589e-01
   7.1975406e+00   2.7073384e-01   2.5721583e-01   1.6985616e-01
   7.2551150e+00   2.7035929e-01   2.5686666e-01   1.6978580e-01
   7.2965987e+00   2.7009246e-01   2.5661769e-01   1.6973650e-01
   7.3612809e+00   2.6968144e-01   2.5623380e-01   1.6966184e-01
   7.4003639e+00   2.6943604e-01   2.5600436e-01   1.6961799e-01
   7.4475631e+00   2.6914259e-01   2.5572977e-01   1.6956621e-01
   7.5003824e+00   2.6881797e-01   2.5542571e-01   1.6950975e-01
   7.5850780e+00   2.6830564e-01   2.5494513e-01   1.6942228e-01
   7.6666766e+00   2.6782145e-01   2.5449015e-01   1.6934133e-01
   7.7452896e+00   2.6736356e-01   2.5405911e-01   1.6926618e-01
   7.8210243e+00   2.6693029e-01   2.5365053e-01   1.6919623e-01
   7.8939846e+00   2.6652005e-01   2.5326300e-01   1.6913095e-01
   7.9642706e+00   2.6613141e-01   2.5289523e-01   1.6906988e-01
   8.0319791e+00   2.6576301e-01   2.5254603e-01   1.6901263e-01
   8.0972034e+00   2.6541360e-01   2.5221428e-01   1.6895885e-01
   8.1600334e+00   2.6508203e-01   2.5189897e-01   1.6890823e-01
   8.2205562e+00   2.6476723e-01   2.5159912e-01   1.6886053e-01
   8.2788554e+00   2.6446819e-01   2.5131385e-01   1.6881549e-01
   8.3350120e+00   2.6418399e-01   2.5104233e-01   1.6877291e-01
   8.3891039e+00   2.6391377e-01   2.5078378e-01   1.6873261e-01
   8.4412063e+00   2.6365672e-01   2.5053748e-01   1.6869442e-01
   8.4913916e+00   2.6341210e-01   2.5030276e-01   1.6865819e-01
   8.5397299e+00   2.6317920e-01   2.5007899e-01   1.6862378e-01
   8.6152687e+00   2.6282051e-01   2.4973379e-01   1.6857094e-01
   8.6501718e+00   2.6265692e-01   2.4957611e-01   1.6854689e-01
   8.6850749e+00   2.6249468e-01   2.4941957e-01   1.6852306e-01
   8.7262787e+00   2.6230486e-01   2.4923623e-01   1.6849520e-01
   8.7725993e+00   2.6209366e-01   2.4903199e-01   1.6846422e-01
   8.8105762e+00   2.6192222e-01   2.4886601e-01   1.6843909e-01
   8.8527515e+00   2.6173363e-01   2.4868320e-01   1.6841145e-01
   8.8877715e+00   2.6157845e-01   2.4853262e-01   1.6838871e-01
   8.9326437e+00   2.6138148e-01   2.4834127e-01   1.6835984e-01
   8.9647150e+00   2.6124198e-01   2.4820560e-01   1.6833938e-01
   9.0170575e+00   2.6101656e-01   2.4798610e-01   1.6830631e-01
   9.0460115e+00   2.6089306e-01   2.4786571e-01   1.6828818e-01
   9.0799240e+00   2.6074948e-01   2.4772561e-01   1.6826708e-01
   9.1065552e+00   2.6063753e-01   2.4761629e-01   1.6825062e-01
   9.1577427e+00   2.6042433e-01   2.4740784e-01   1.6821924e-01
   9.1814973e+00   2.6032626e-01   2.4731186e-01   1.6820479e-01
   9.2169038e+00   2.6018111e-01   2.4716967e-01   1.6818338e-01
   9.2384706e+00   2.6009329e-01   2.4708356e-01   1.6817042e-01
   9.2787679e+00   2.5993039e-01   2.4692372e-01   1.6814633e-01
   9.2980459e+00   2.5985301e-01   2.4684771e-01   1.6813488e-01
   9.3444956e+00   2.5966801e-01   2.4666584e-01   1.6810746e-01
   9.3613409e+00   2.5960142e-01   2.4660031e-01   1.6809757e-01
   9.4086254e+00   2.5941590e-01   2.4641759e-01   1.6806999e-01
   9.4230961e+00   2.5935954e-01   2.4636203e-01   1.6806160e-01
   9.4954497e+00   2.5908062e-01   2.4608672e-01   1.6801997e-01
   9.5067038e+00   2.5903766e-01   2.4604426e-01   1.6801355e-01
   9.5329859e+00   2.5893778e-01   2.4594550e-01   1.6799859e-01
   9.5659940e+00   2.5881322e-01   2.4582222e-01   1.6797991e-01
   9.5746333e+00   2.5878078e-01   2.4579010e-01   1.6797504e-01
   9.6103094e+00   2.5864751e-01   2.4565804e-01   1.6795500e-01
   9.6654844e+00   2.5844361e-01   2.4545571e-01   1.6792425e-01
   9.6704339e+00   2.5842544e-01   2.4543768e-01   1.6792151e-01
   9.6946940e+00   2.5833673e-01   2.4534954e-01   1.6790809e-01
   9.7308022e+00   2.5820563e-01   2.4521916e-01   1.6788823e-01
   9.7333279e+00   2.5819650e-01   2.4521008e-01   1.6788685e-01
   9.7459564e+00   2.5815094e-01   2.4516474e-01   1.6787993e-01
   9.7885648e+00   2.5799822e-01   2.4501262e-01   1.6785671e-01
   9.7892985e+00   2.5799560e-01   2.4501001e-01   1.6785631e-01
   9.7929674e+00   2.5798252e-01   2.4499698e-01   1.6785432e-01
   9.8113117e+00   2.5791731e-01   2.4493196e-01   1.6784438e-01
   9.8694601e+00   2.5771245e-01   2.4472748e-01   1.6781308e-01
   9.8720832e+00   2.5770328e-01   2.4471832e-01   1.6781167e-01
   9.8851987e+00   2.5765749e-01   2.4467256e-01   1.6780466e-01
   9.9222558e+00   2.5752888e-01   2.4454395e-01   1.6778492e-01
   9.9268406e+00   2.5751304e-01   2.4452810e-01   1.6778248e-01
   9.9497647e+00   2.5743413e-01   2.4444911e-01   1.6777034e-01
   9.9982983e+00   2.5726845e-01   2.4428309e-01   1.6774479e-01
   1.0005710e+01   2.5724332e-01   2.4425788e-01   1.6774090e-01
   1.0039325e+01   2.5712988e-01   2.4414405e-01   1.6772334e-01
   1.0098315e+01   2.5693296e-01   2.4394618e-01   1.6769275e-01
   1.0109447e+01   2.5689611e-01   2.4390911e-01   1.6768702e-01
   1.0135004e+01   2.5681187e-01   2.4382433e-01   1.6767388e-01
   1.0166581e+01   2.5670848e-01   2.4372019e-01   1.6765772e-01
   1.0180253e+01   2.5666395e-01   2.4367531e-01   1.6765075e-01
   1.0217663e+01   2.5654284e-01   2.4355316e-01   1.6763176e-01
   1.0233237e+01   2.5649274e-01   2.4350259e-01   1.6762389e-01
   1.0295297e+01   2.5629490e-01   2.4330266e-01   1.6759271e-01
   1.0313763e+01   2.5623659e-01   2.4324367e-01   1.6758349e-01
   1.0357620e+01   2.5609911e-01   2.4310445e-01   1.6756170e-01
   1.0378408e+01   2.5603445e-01   2.4303891e-01   1.6755143e-01
   1.0482346e+01   2.5571580e-01   2.4271537e-01   1.6750058e-01
   1.0507784e+01   2.5563900e-01   2.4263723e-01   1.6748826e-01
   1.0531835e+01   2.5556680e-01   2.4256374e-01   1.6747666e-01
   1.0555886e+01   2.5549501e-01   2.4249061e-01   1.6746511e-01
   1.0584067e+01   2.5541140e-01   2.4240537e-01   1.6745162e-01
   1.0622625e+01   2.5529791e-01   2.4228956e-01   1.6743327e-01
   1.0653298e+01   2.5520835e-01   2.4219809e-01   1.6741875e-01
   1.0701533e+01   2.5506882e-01   2.4205541e-01   1.6739607e-01
   1.0735152e+01   2.5497250e-01   2.4195680e-01   1.6738036e-01
   1.0787008e+01   2.5482540e-01   2.4180604e-01   1.6735630e-01
   1.0823821e+01   2.5472206e-01   2.4169999e-01   1.6733934e-01
   1.0858790e+01   2.5462472e-01   2.4159999e-01   1.6732332e-01
   1.0898287e+01   2.5451572e-01   2.4148791e-01   1.6730534e-01
   1.0930787e+01   2.5442679e-01   2.4139637e-01   1.6729062e-01
   1.0972976e+01   2.5431235e-01   2.4127845e-01   1.6727164e-01
   1.1010015e+01   2.5421281e-01   2.4117576e-01   1.6725508e-01
   1.1038720e+01   2.5413625e-01   2.4109672e-01   1.6724232e-01
   1.1067425e+01   2.5406021e-01   2.4101814e-01   1.6722962e-01
   1.1114727e+01   2.5393601e-01   2.4088967e-01   1.6720882e-01
   1.1159610e+01   2.5381942e-01   2.4076893e-01   1.6718923e-01
   1.1187016e+01   2.5374883e-01   2.4069574e-01   1.6717734e-01
   1.1214423e+01   2.5367869e-01   2.4062297e-01   1.6716550e-01
   1.1267230e+01   2.5354480e-01   2.4048391e-01   1.6714284e-01
   1.1322016e+01   2.5340762e-01   2.4034124e-01   1.6711955e-01
   1.1365654e+01   2.5329961e-01   2.4022874e-01   1.6710115e-01
   1.1409292e+01   2.5319268e-01   2.4011725e-01   1.6708288e-01
   1.1439348e+01   2.5311967e-01   2.4004104e-01   1.6707038e-01
   1.1469405e+01   2.5304716e-01   2.3996530e-01   1.6705794e-01
   1.1501518e+01   2.5297025e-01   2.3988490e-01   1.6704472e-01
   1.1533632e+01   2.5289391e-01   2.3980502e-01   1.6703157e-01
   1.1566021e+01   2.5281749e-01   2.3972500e-01   1.6701839e-01
   1.1598411e+01   2.5274164e-01   2.3964550e-01   1.6700527e-01
   1.1665621e+01   2.5258607e-01   2.3948223e-01   1.6697829e-01
   1.1701150e+01   2.5250480e-01   2.3939683e-01   1.6696415e-01
   1.1736679e+01   2.5242421e-01   2.3931206e-01   1.6695011e-01
   1.1772881e+01   2.5234276e-01   2.3922631e-01   1.6693588e-01
   1.1809083e+01   2.5226200e-01   2.3914120e-01   1.6692174e-01
   1.1846646e+01   2.5217892e-01   2.3905357e-01   1.6690717e-01
   1.1884210e+01   2.5209655e-01   2.3896660e-01   1.6689270e-01
   1.1923185e+01   2.5201184e-01   2.3887708e-01   1.6687778e-01
   1.1962161e+01   2.5192790e-01   2.3878828e-01   1.6686296e-01
   1.2002602e+01   2.5184159e-01   2.3869688e-01   1.6684770e-01
   1.2043044e+01   2.5175608e-01   2.3860624e-01   1.6683255e-01
   1.2085008e+01   2.5166820e-01   2.3851299e-01   1.6681694e-01
   1.2126971e+01   2.5158117e-01   2.3842054e-01   1.6680145e-01
   1.2148743e+01   2.5153635e-01   2.3837289e-01   1.6679346e-01
   1.2170514e+01   2.5149175e-01   2.3832545e-01   1.6678550e-01
   1.2212149e+01   2.5140708e-01   2.3823533e-01   1.6677037e-01
   1.2234723e+01   2.5136152e-01   2.3818679e-01   1.6676222e-01
   1.2257297e+01   2.5131619e-01   2.3813847e-01   1.6675409e-01
   1.2297228e+01   2.5123658e-01   2.3805355e-01   1.6673981e-01
   1.2320603e+01   2.5119032e-01   2.3800416e-01   1.6673149e-01
   1.2343979e+01   2.5114431e-01   2.3795501e-01   1.6672322e-01
   1.2382578e+01   2.5106887e-01   2.3787436e-01   1.6670963e-01
   1.2406758e+01   2.5102195e-01   2.3782417e-01   1.6670116e-01
   1.2430937e+01   2.5097529e-01   2.3777423e-01   1.6669274e-01
   1.2481347e+01   2.5087885e-01   2.3767090e-01   1.6667529e-01
   1.2506458e+01   2.5083123e-01   2.3761983e-01   1.6666666e-01
   1.2531569e+01   2.5078388e-01   2.3756902e-01   1.6665808e-01
   1.2557153e+01   2.5073592e-01   2.3751753e-01   1.6664937e-01
   1.2582737e+01   2.5068824e-01   2.3746631e-01   1.6664070e-01
   1.2608804e+01   2.5063994e-01   2.3741439e-01   1.6663191e-01
   1.2634871e+01   2.5059194e-01   2.3736276e-01   1.6662317e-01
   1.2703251e+01   2.5046737e-01   2.3722861e-01   1.6660044e-01
   1.2730455e+01   2.5041835e-01   2.3717577e-01   1.6659148e-01
   1.2757659e+01   2.5036964e-01   2.3712322e-01   1.6658257e-01
   1.2785377e+01   2.5032032e-01   2.3706998e-01   1.6657353e-01
   1.2813095e+01   2.5027131e-01   2.3701705e-01   1.6656454e-01
   1.2869578e+01   2.5017240e-01   2.3691011e-01   1.6654638e-01
   1.2898352e+01   2.5012250e-01   2.3685611e-01   1.6653720e-01
   1.2927127e+01   2.5007292e-01   2.3680242e-01   1.6652807e-01
   1.2985764e+01   2.4997291e-01   2.3669401e-01   1.6650963e-01
   1.3045509e+01   2.4987238e-01   2.3658488e-01   1.6649106e-01
   1.3075946e+01   2.4982169e-01   2.3652980e-01   1.6648168e-01
   1.3106383e+01   2.4977135e-01   2.3647506e-01   1.6647235e-01
   1.3137396e+01   2.4972042e-01   2.3641965e-01   1.6646291e-01
   1.3168409e+01   2.4966985e-01   2.3636458e-01   1.6645353e-01
   1.3199659e+01   2.4961925e-01   2.3630945e-01   1.6644413e-01
   1.3230909e+01   2.4956901e-01   2.3625467e-01   1.6643479e-01
   1.3262159e+01   2.4951912e-01   2.3620024e-01   1.6642550e-01
   1.3293409e+01   2.4946959e-01   2.3614616e-01   1.6641628e-01
   1.3324659e+01   2.4942042e-01   2.3609243e-01   1.6640711e-01
   1.3355909e+01   2.4937159e-01   2.3603904e-01   1.6639800e-01
   1.3387159e+01   2.4932311e-01   2.3598600e-01   1.6638894e-01
   1.3418409e+01   2.4927497e-01   2.3593329e-01   1.6637995e-01
   1.3449659e+01   2.4922717e-01   2.3588093e-01   1.6637101e-01
   1.3480909e+01   2.4917971e-01   2.3582890e-01   1.6636212e-01
   1.3543409e+01   2.4908580e-01   2.3572583e-01   1.6634452e-01
   1.3574659e+01   2.4903934e-01   2.3567480e-01   1.6633580e-01
   1.3605909e+01   2.4899322e-01   2.3562409e-01   1.6632714e-01
   1.3637159e+01   2.4894741e-01   2.3557371e-01   1.6631853e-01
   1.3668409e+01   2.4890193e-01   2.3552365e-01   1.6630997e-01
   1.3730909e+01   2.4881194e-01   2.3542449e-01   1.6629303e-01
   1.3762159e+01   2.4876742e-01   2.3537538e-01   1.6628464e-01
   1.3793409e+01   2.4872321e-01   2.3532659e-01   1.6627630e-01
   1.3855909e+01   2.4863573e-01   2.3522995e-01   1.6625978e-01
   1.3918409e+01   2.4854948e-01   2.3513455e-01   1.6624347e-01
   1.3949659e+01   2.4850681e-01   2.3508730e-01   1.6623540e-01
   1.3980909e+01   2.4846444e-01   2.3504036e-01   1.6622738e-01
   1.4043409e+01   2.4838059e-01   2.3494738e-01   1.6621149e-01
   1.4105909e+01   2.4829792e-01   2.3485558e-01   1.6619580e-01
   1.4168409e+01   2.4821641e-01   2.3476496e-01   1.6618032e-01
   1.4230909e+01   2.4813604e-01   2.3467550e-01   1.6616504e-01
   1.4262159e+01   2.4809628e-01   2.3463120e-01   1.6615747e-01
   1.4293409e+01   2.4805679e-01   2.3458718e-01   1.6614996e-01
   1.4324659e+01   2.4801759e-01   2.3454344e-01   1.6614249e-01
   1.4355909e+01   2.4797866e-01   2.3449998e-01   1.6613507e-01
   1.4387159e+01   2.4794000e-01   2.3445681e-01   1.6612770e-01
   1.4418409e+01   2.4790161e-01   2.3441390e-01   1.6612038e-01
   1.4484986e+01   2.4782073e-01   2.3432342e-01   1.6610494e-01
   1.4516236e+01   2.4778317e-01   2.3428137e-01   1.6609777e-01
   1.4547486e+01   2.4774589e-01   2.3423959e-01   1.6609065e-01
   1.4609986e+01   2.4767209e-01   2.3415684e-01   1.6607654e-01
   1.4672486e+01   2.4759933e-01   2.3407514e-01   1.6606261e-01
   1.4734986e+01   2.4752757e-01   2.3399449e-01   1.6604888e-01
   1.4797486e+01   2.4745682e-01   2.3391486e-01   1.6603532e-01
   1.4859986e+01   2.4738705e-01   2.3383625e-01   1.6602194e-01
   1.4922486e+01   2.4731825e-01   2.3375865e-01   1.6600874e-01
   1.4984986e+01   2.4725041e-01   2.3368203e-01   1.6599572e-01
   1.5047486e+01   2.4718351e-01   2.3360640e-01   1.6598287e-01
   1.5109986e+01   2.4711753e-01   2.3353172e-01   1.6597019e-01
   1.5172486e+01   2.4705247e-01   2.3345800e-01   1.6595768e-01
   1.5234986e+01   2.4698832e-01   2.3338522e-01   1.6594534e-01
   1.5297486e+01   2.4692505e-01   2.3331337e-01   1.6593316e-01
   1.5359986e+01   2.4686266e-01   2.3324244e-01   1.6592115e-01
   1.5422486e+01   2.4680113e-01   2.3317241e-01   1.6590930e-01
   1.5484986e+01   2.4674045e-01   2.3310327e-01   1.6589761e-01
   1.5547486e+01   2.4668061e-01   2.3303501e-01   1.6588608e-01
   1.5609986e+01   2.4662159e-01   2.3296762e-01   1.6587470e-01
   1.5672486e+01   2.4656339e-01   2.3290110e-01   1.6586347e-01
   1.5734986e+01   2.4650599e-01   2.3283542e-01   1.6585240e-01
   1.5797486e+01   2.4644938e-01   2.3277057e-01   1.6584148e-01
   1.5859986e+01   2.4639355e-01   2.3270656e-01   1.6583071e-01
   1.5922486e+01   2.4633849e-01   2.3264336e-01   1.6582008e-01
   1.5984986e+01   2.4628419e-01   2.3258096e-01   1.6580959e-01
   1.6047486e+01   2.4623063e-01   2.3251936e-01   1.6579925e-01
   1.6109986e+01   2.4617781e-01   2.3245854e-01   1.6578905e-01
   1.6171971e+01   2.4612614e-01   2.3239899e-01   1.6577908e-01
   1.6238124e+01   2.4607177e-01   2.3233626e-01   1.6576857e-01
   1.6268517e+01   2.4604705e-01   2.3230773e-01   1.6576380e-01
   1.6298910e+01   2.4602250e-01   2.3227937e-01   1.6575906e-01
   1.6379851e+01   2.4595792e-01   2.3220471e-01   1.6574659e-01
   1.6409569e+01   2.4593450e-01   2.3217760e-01   1.6574206e-01
   1.6439286e+01   2.4591123e-01   2.3215067e-01   1.6573757e-01
   1.6498147e+01   2.4586558e-01   2.3209779e-01   1.6572875e-01
   1.6556434e+01   2.4582097e-01   2.3204605e-01   1.6572013e-01
   1.6614149e+01   2.4577734e-01   2.3199543e-01   1.6571171e-01
   1.6671293e+01   2.4573470e-01   2.3194589e-01   1.6570347e-01
   1.6727867e+01   2.4569300e-01   2.3189742e-01   1.6569542e-01
   1.6783872e+01   2.4565223e-01   2.3184998e-01   1.6568754e-01
   1.6894748e+01   2.4557298e-01   2.3175766e-01   1.6567224e-01
   1.6920722e+01   2.4555469e-01   2.3173633e-01   1.6566871e-01
   1.6946697e+01   2.4553650e-01   2.3171512e-01   1.6566520e-01
   1.7000460e+01   2.4549919e-01   2.3167157e-01   1.6565799e-01
   1.7059035e+01   2.4545903e-01   2.3162466e-01   1.6565024e-01
   1.7111620e+01   2.4542342e-01   2.3158302e-01   1.6564337e-01
   1.7163647e+01   2.4538859e-01   2.3154227e-01   1.6563665e-01
   1.7266588e+01   2.4532082e-01   2.3146289e-01   1.6562358e-01
   1.7291767e+01   2.4530448e-01   2.3144373e-01   1.6562042e-01
   1.7316947e+01   2.4528822e-01   2.3142467e-01   1.6561729e-01
   1.7366754e+01   2.4525633e-01   2.3138725e-01   1.6561114e-01
   1.7416562e+01   2.4522478e-01   2.3135021e-01   1.6560506e-01
   1.7440916e+01   2.4520948e-01   2.3133223e-01   1.6560211e-01
   1.7465270e+01   2.4519426e-01   2.3131435e-01   1.6559917e-01
   1.7498635e+01   2.4517354e-01   2.3128999e-01   1.6559518e-01
   1.7522530e+01   2.4515879e-01   2.3127264e-01   1.6559234e-01
   1.7546424e+01   2.4514412e-01   2.3125539e-01   1.6558951e-01
   1.7587846e+01   2.4511887e-01   2.3122567e-01   1.6558465e-01
   1.7611235e+01   2.4510472e-01   2.3120900e-01   1.6558192e-01
   1.7634624e+01   2.4509063e-01   2.3119240e-01   1.6557921e-01
   1.7673480e+01   2.4506739e-01   2.3116502e-01   1.6557473e-01
   1.7696378e+01   2.4505378e-01   2.3114898e-01   1.6557211e-01
   1.7719276e+01   2.4504024e-01   2.3113302e-01   1.6556951e-01
   1.7760234e+01   2.4501620e-01   2.3110465e-01   1.6556488e-01
   1.7782628e+01   2.4500314e-01   2.3108924e-01   1.6556236e-01
   1.7805022e+01   2.4499014e-01   2.3107390e-01   1.6555986e-01
   1.7845669e+01   2.4496672e-01   2.3104623e-01   1.6555536e-01
   1.7867561e+01   2.4495419e-01   2.3103143e-01   1.6555294e-01
   1.7889452e+01   2.4494172e-01   2.3101669e-01   1.6555055e-01
   1.7930843e+01   2.4491830e-01   2.3098900e-01   1.6554604e-01
   1.7952227e+01   2.4490628e-01   2.3097479e-01   1.6554373e-01
   1.7973611e+01   2.4489432e-01   2.3096064e-01   1.6554143e-01
   1.8014849e+01   2.4487141e-01   2.3093352e-01   1.6553703e-01
   1.8035726e+01   2.4485989e-01   2.3091988e-01   1.6553481e-01
   1.8056603e+01   2.4484842e-01   2.3090630e-01   1.6553261e-01
   1.8099929e+01   2.4482479e-01   2.3087830e-01   1.6552807e-01
   1.8120287e+01   2.4481376e-01   2.3086522e-01   1.6552595e-01
   1.8140644e+01   2.4480278e-01   2.3085220e-01   1.6552384e-01
   1.8179814e+01   2.4478179e-01   2.3082731e-01   1.6551981e-01
   1.8219542e+01   2.4476068e-01   2.3080226e-01   1.6551575e-01
   1.8259269e+01   2.4473975e-01   2.3077741e-01   1.6551174e-01
   1.8313998e+01   2.4471121e-01   2.3074351e-01   1.6550626e-01
   1.8333019e+01   2.4470137e-01   2.3073182e-01   1.6550437e-01
   1.8352040e+01   2.4469157e-01   2.3072017e-01   1.6550249e-01
   1.8388478e+01   2.4467291e-01   2.3069798e-01   1.6549891e-01
   1.8425569e+01   2.4465407e-01   2.3067556e-01   1.6549530e-01
   1.8462660e+01   2.4463537e-01   2.3065331e-01   1.6549172e-01
   1.8534927e+01   2.4459938e-01   2.3061044e-01   1.6548482e-01
   1.8543787e+01   2.4459500e-01   2.3060523e-01   1.6548398e-01
   1.8552646e+01   2.4459064e-01   2.3060003e-01   1.6548315e-01
   1.8596941e+01   2.4456893e-01   2.3057416e-01   1.6547899e-01
   1.8665689e+01   2.4453566e-01   2.3053446e-01   1.6547262e-01
   1.8732606e+01   2.4450374e-01   2.3049636e-01   1.6546651e-01
   1.8797723e+01   2.4447311e-01   2.3045977e-01   1.6546066e-01
   1.8861072e+01   2.4444373e-01   2.3042464e-01   1.6545504e-01
   1.8922683e+01   2.4441553e-01   2.3039091e-01   1.6544965e-01
   1.8982588e+01   2.4438847e-01   2.3035852e-01   1.6544449e-01
   1.9040819e+01   2.4436250e-01   2.3032740e-01   1.6543953e-01
   1.9097407e+01   2.4433757e-01   2.3029752e-01   1.6543477e-01
   1.9152386e+01   2.4431364e-01   2.3026881e-01   1.6543021e-01
   1.9205787e+01   2.4429066e-01   2.3024124e-01   1.6542583e-01
   1.9258511e+01   2.4426823e-01   2.3021430e-01   1.6542156e-01
   1.9311670e+01   2.4424587e-01   2.3018744e-01   1.6541730e-01
   1.9365272e+01   2.4422359e-01   2.3016064e-01   1.6541306e-01
   1.9419324e+01   2.4420137e-01   2.3013392e-01   1.6540884e-01
   1.9473834e+01   2.4417922e-01   2.3010726e-01   1.6540463e-01
   1.9528810e+01   2.4415714e-01   2.3008068e-01   1.6540043e-01
   1.9584260e+01   2.4413513e-01   2.3005416e-01   1.6539625e-01
   1.9640193e+01   2.4411320e-01   2.3002772e-01   1.6539209e-01
   1.9696618e+01   2.4409133e-01   2.3000134e-01   1.6538794e-01
   1.9753543e+01   2.4406954e-01   2.2997504e-01   1.6538381e-01
   1.9810978e+01   2.4404781e-01   2.2994881e-01   1.6537970e-01
   1.9868931e+01   2.4402616e-01   2.2992265e-01   1.6537560e-01
   1.9927413e+01   2.4400458e-01   2.2989656e-01   1.6537151e-01
   1.9986434e+01   2.4398308e-01   2.2987054e-01   1.6536745e-01
   2.0046004e+01   2.4396164e-01   2.2984460e-01   1.6536340e-01
   2.0106134e+01   2.4394028e-01   2.2981873e-01   1.6535936e-01
   2.0166833e+01   2.4391899e-01   2.2979294e-01   1.6535534e-01
   2.0228114e+01   2.4389777e-01   2.2976721e-01   1.6535134e-01
   2.0289988e+01   2.4387662e-01   2.2974157e-01   1.6534736e-01
   2.0352467e+01   2.4385555e-01   2.2971599e-01   1.6534339e-01
   2.0415563e+01   2.4383455e-01   2.2969049e-01   1.6533944e-01
   2.0479289e+01   2.4381362e-01   2.2966507e-01   1.6533551e-01
   2.0543656e+01   2.4379277e-01   2.2963972e-01   1.6533159e-01
   2.0608680e+01   2.4377199e-01   2.2961445e-01   1.6532769e-01
   2.0674374e+01   2.4375129e-01   2.2958926e-01   1.6532381e-01
   2.0740751e+01   2.4373066e-01   2.2956414e-01   1.6531994e-01
   2.0807827e+01   2.4371010e-01   2.2953910e-01   1.6531609e-01
   2.0875617e+01   2.4368962e-01   2.2951413e-01   1.6531226e-01
   2.0944136e+01   2.4366922e-01   2.2948925e-01   1.6530845e-01
   2.1013400e+01   2.4364889e-01   2.2946444e-01   1.6530465e-01
   2.1083427e+01   2.4362863e-01   2.2943971e-01   1.6530087e-01
   2.1154233e+01   2.4360846e-01   2.2941507e-01   1.6529711e-01
   2.1225836e+01   2.4358835e-01   2.2939050e-01   1.6529337e-01
   2.1298255e+01   2.4356833e-01   2.2936601e-01   1.6528965e-01
   2.1371509e+01   2.4354838e-01   2.2934161e-01   1.6528594e-01
   2.1445617e+01   2.4352850e-01   2.2931728e-01   1.6528225e-01
   2.1520601e+01   2.4350871e-01   2.2929304e-01   1.6527858e-01
   2.1596481e+01   2.4348899e-01   2.2926888e-01   1.6527493e-01
   2.1673280e+01   2.4346935e-01   2.2924480e-01   1.6527130e-01
   2.1751020e+01   2.4344979e-01   2.2922081e-01   1.6526769e-01
   2.1829725e+01   2.4343030e-01   2.2919690e-01   1.6526409e-01
   2.1909419e+01   2.4341090e-01   2.2917308e-01   1.6526052e-01
   2.1990129e+01   2.4339157e-01   2.2914934e-01   1.6525696e-01
   2.2071881e+01   2.4337233e-01   2.2912569e-01   1.6525342e-01
   2.2154702e+01   2.4335316e-01   2.2910213e-01   1.6524991e-01
   2.2238621e+01   2.4333407e-01   2.2907865e-01   1.6524641e-01
   2.2323668e+01   2.4331507e-01   2.2905526e-01   1.6524293e-01
   2.2409874e+01   2.4329614e-01   2.2903196e-01   1.6523947e-01
   2.2497271e+01   2.4327730e-01   2.2900875e-01   1.6523603e-01
   2.2553902e+01   2.4326527e-01   2.2899393e-01   1.6523384e-01
   2.2643328e+01   2.4324656e-01   2.2897087e-01   1.6523044e-01
   2.2690355e+01   2.4323686e-01   2.2895891e-01   1.6522868e-01
   2.2737381e+01   2.4322725e-01   2.2894707e-01   1.6522693e-01
   2.2789837e+01   2.4321665e-01   2.2893398e-01   1.6522501e-01
   2.2882692e+01   2.4319815e-01   2.2891116e-01   1.6522166e-01
   2.2929813e+01   2.4318890e-01   2.2889975e-01   1.6521998e-01
   2.2976934e+01   2.4317974e-01   2.2888844e-01   1.6521833e-01
   2.3028953e+01   2.4316973e-01   2.2887608e-01   1.6521652e-01
   2.3129275e+01   2.4315073e-01   2.2885261e-01   1.6521309e-01
   2.3182124e+01   2.4314087e-01   2.2884043e-01   1.6521132e-01
   2.3243824e+01   2.4312950e-01   2.2882638e-01   1.6520928e-01
   2.3313171e+01   2.4311690e-01   2.2881080e-01   1.6520701e-01
   2.3428953e+01   2.4309625e-01   2.2878527e-01   1.6520331e-01
   2.3490095e+01   2.4308554e-01   2.2877202e-01   1.6520140e-01
   2.3552595e+01   2.4307473e-01   2.2875865e-01   1.6519946e-01
   2.3615095e+01   2.4306406e-01   2.2874545e-01   1.6519756e-01
   2.3677595e+01   2.4305352e-01   2.2873241e-01   1.6519568e-01
   2.3740095e+01   2.4304312e-01   2.2871954e-01   1.6519383e-01
   2.3802595e+01   2.4303285e-01   2.2870683e-01   1.6519201e-01
   2.3865927e+01   2.4302258e-01   2.2869411e-01   1.6519018e-01
   2.3953310e+01   2.4300863e-01   2.2867683e-01   1.6518771e-01
   2.4015810e+01   2.4299880e-01   2.2866466e-01   1.6518597e-01
   2.4088312e+01   2.4298755e-01   2.2865073e-01   1.6518399e-01
   2.4150812e+01   2.4297799e-01   2.2863888e-01   1.6518230e-01
   2.4226999e+01   2.4296650e-01   2.2862464e-01   1.6518028e-01
   2.4289499e+01   2.4295720e-01   2.2861312e-01   1.6517864e-01
   2.4355024e+01   2.4294759e-01   2.2860120e-01   1.6517696e-01
   2.4480024e+01   2.4292959e-01   2.2857890e-01   1.6517381e-01
   2.4511274e+01   2.4292516e-01   2.2857341e-01   1.6517303e-01
   2.4542524e+01   2.4292076e-01   2.2856795e-01   1.6517226e-01
   2.4606285e+01   2.4291187e-01   2.2855693e-01   1.6517071e-01
   2.4731285e+01   2.4289477e-01   2.2853573e-01   1.6516774e-01
   2.4762535e+01   2.4289056e-01   2.2853051e-01   1.6516701e-01
   2.4793785e+01   2.4288638e-01   2.2852533e-01   1.6516628e-01
   2.4857507e+01   2.4287794e-01   2.2851486e-01   1.6516482e-01
   2.4932033e+01   2.4286820e-01   2.2850279e-01   1.6516313e-01
   2.4994533e+01   2.4286015e-01   2.2849280e-01   1.6516174e-01
   2.5057033e+01   2.4285219e-01   2.2848294e-01   1.6516037e-01
   2.5135222e+01   2.4284238e-01   2.2847077e-01   1.6515868e-01
   2.5218111e+01   2.4283215e-01   2.2845809e-01   1.6515693e-01
   2.5280611e+01   2.4282455e-01   2.2844866e-01   1.6515562e-01
   2.5350679e+01   2.4281615e-01   2.2843824e-01   1.6515418e-01
   2.5413179e+01   2.4280875e-01   2.2842906e-01   1.6515292e-01
   2.5475679e+01   2.4280144e-01   2.2842000e-01   1.6515167e-01
   2.5538179e+01   2.4279422e-01   2.2841105e-01   1.6515045e-01
   2.5606056e+01   2.4278649e-01   2.2840146e-01   1.6514913e-01
   2.5668556e+01   2.4277946e-01   2.2839275e-01   1.6514794e-01
   2.5731056e+01   2.4277252e-01   2.2838414e-01   1.6514677e-01
   2.5793556e+01   2.4276566e-01   2.2837565e-01   1.6514561e-01
   2.5859295e+01   2.4275854e-01   2.2836682e-01   1.6514441e-01
   2.5921795e+01   2.4275186e-01   2.2835854e-01   1.6514328e-01
   2.5987736e+01   2.4274490e-01   2.2834992e-01   1.6514211e-01
   2.6050865e+01   2.4273833e-01   2.2834177e-01   1.6514101e-01
   2.6128428e+01   2.4273036e-01   2.2833191e-01   1.6513968e-01
   2.6190928e+01   2.4272403e-01   2.2832407e-01   1.6513862e-01
   2.6253428e+01   2.4271778e-01   2.2831632e-01   1.6513758e-01
   2.6315928e+01   2.4271161e-01   2.2830868e-01   1.6513655e-01
   2.6378428e+01   2.4270551e-01   2.2830113e-01   1.6513554e-01
   2.6443451e+01   2.4269925e-01   2.2829338e-01   1.6513450e-01
   2.6532653e+01   2.4269079e-01   2.2828291e-01   1.6513310e-01
   2.6595153e+01   2.4268495e-01   2.2827568e-01   1.6513214e-01
   2.6657653e+01   2.4267918e-01   2.2826855e-01   1.6513119e-01
   2.6720153e+01   2.4267349e-01   2.2826150e-01   1.6513026e-01
   2.6782653e+01   2.4266786e-01   2.2825455e-01   1.6512934e-01
   2.6845153e+01   2.4266231e-01   2.2824768e-01   1.6512843e-01
   2.6907653e+01   2.4265682e-01   2.2824090e-01   1.6512753e-01
   2.6970153e+01   2.4265140e-01   2.2823420e-01   1.6512665e-01
   2.7040871e+01   2.4264535e-01   2.2822673e-01   1.6512567e-01
   2.7103371e+01   2.4264007e-01   2.2822021e-01   1.6512481e-01
   2.7177616e+01   2.4263389e-01   2.2821257e-01   1.6512381e-01
   2.7240116e+01   2.4262875e-01   2.2820623e-01   1.6512298e-01
   2.7304666e+01   2.4262351e-01   2.2819977e-01   1.6512214e-01
   2.7368260e+01   2.4261842e-01   2.2819348e-01   1.6512132e-01
   2.7465154e+01   2.4261077e-01   2.2818406e-01   1.6512010e-01
   2.7527654e+01   2.4260592e-01   2.2817807e-01   1.6511932e-01
   2.7601394e+01   2.4260027e-01   2.2817111e-01   1.6511842e-01
   2.7663894e+01   2.4259555e-01   2.2816529e-01   1.6511767e-01
   2.7759598e+01   2.4258843e-01   2.2815652e-01   1.6511654e-01
   2.7822098e+01   2.4258385e-01   2.2815089e-01   1.6511582e-01
   2.7884598e+01   2.4257933e-01   2.2814533e-01   1.6511511e-01
   2.7947098e+01   2.4257486e-01   2.2813983e-01   1.6511441e-01
   2.8024132e+01   2.4256943e-01   2.2813315e-01   1.6511356e-01
   2.8086632e+01   2.4256508e-01   2.2812781e-01   1.6511288e-01
   2.8151736e+01   2.4256061e-01   2.2812232e-01   1.6511218e-01
   2.8216098e+01   2.4255624e-01   2.2811696e-01   1.6511150e-01
   2.8311878e+01   2.4254985e-01   2.2810912e-01   1.6511051e-01
   2.8343128e+01   2.4254779e-01   2.2810659e-01   1.6511019e-01
   2.8374378e+01   2.4254574e-01   2.2810408e-01   1.6510987e-01
   2.8499378e+01   2.4253767e-01   2.2809419e-01   1.6510863e-01
   2.8530628e+01   2.4253569e-01   2.2809176e-01   1.6510833e-01
   2.8561878e+01   2.4253371e-01   2.2808934e-01   1.6510802e-01
   2.8632289e+01   2.4252931e-01   2.2808395e-01   1.6510735e-01
   2.8757289e+01   2.4252164e-01   2.2807456e-01   1.6510618e-01
   2.8788539e+01   2.4251975e-01   2.2807226e-01   1.6510589e-01
   2.8819789e+01   2.4251787e-01   2.2806996e-01   1.6510561e-01
   2.8944789e+01   2.4251048e-01   2.2806093e-01   1.6510449e-01
   2.8976039e+01   2.4250865e-01   2.2805871e-01   1.6510422e-01
   2.9007289e+01   2.4250684e-01   2.2805650e-01   1.6510394e-01
   2.9090502e+01   2.4250208e-01   2.2805068e-01   1.6510323e-01
   2.9153002e+01   2.4249855e-01   2.2804638e-01   1.6510270e-01
   2.9215502e+01   2.4249506e-01   2.2804213e-01   1.6510218e-01
   2.9246752e+01   2.4249333e-01   2.2804003e-01   1.6510192e-01
   2.9278002e+01   2.4249162e-01   2.2803794e-01   1.6510167e-01
   2.9403002e+01   2.4248485e-01   2.2802971e-01   1.6510067e-01
   2.9434252e+01   2.4248318e-01   2.2802769e-01   1.6510042e-01
   2.9465502e+01   2.4248153e-01   2.2802567e-01   1.6510018e-01
   2.9544215e+01   2.4247740e-01   2.2802066e-01   1.6509957e-01
   2.9606715e+01   2.4247417e-01   2.2801674e-01   1.6509910e-01
   2.9669215e+01   2.4247097e-01   2.2801286e-01   1.6509863e-01
   2.9700465e+01   2.4246939e-01   2.2801095e-01   1.6509840e-01
   2.9731715e+01   2.4246782e-01   2.2800904e-01   1.6509817e-01
   2.9856715e+01   2.4246162e-01   2.2800153e-01   1.6509727e-01
   2.9887965e+01   2.4246009e-01   2.2799969e-01   1.6509705e-01
   2.9919215e+01   2.4245858e-01   2.2799785e-01   1.6509683e-01
   3.0044215e+01   2.4245260e-01   2.2799063e-01   1.6509597e-01
   3.0075465e+01   2.4245113e-01   2.2798885e-01   1.6509576e-01
   3.0106715e+01   2.4244966e-01   2.2798709e-01   1.6509555e-01
   3.0169215e+01   2.4244676e-01   2.2798359e-01   1.6509514e-01
   3.0200465e+01   2.4244532e-01   2.2798185e-01   1.6509494e-01
   3.0231715e+01   2.4244390e-01   2.2798013e-01   1.6509473e-01
   3.0356715e+01   2.4243827e-01   2.2797335e-01   1.6509394e-01
   3.0387965e+01   2.4243688e-01   2.2797169e-01   1.6509374e-01
   3.0419215e+01   2.4243550e-01   2.2797003e-01   1.6509355e-01
   3.0481715e+01   2.4243277e-01   2.2796675e-01   1.6509317e-01
   3.0512965e+01   2.4243142e-01   2.2796512e-01   1.6509298e-01
   3.0544215e+01   2.4243007e-01   2.2796350e-01   1.6509279e-01
   3.0669215e+01   2.4242477e-01   2.2795714e-01   1.6509205e-01
   3.0700465e+01   2.4242346e-01   2.2795558e-01   1.6509187e-01
   3.0731715e+01   2.4242216e-01   2.2795403e-01   1.6509169e-01
   3.0794215e+01   2.4241959e-01   2.2795095e-01   1.6509133e-01
   3.0825465e+01   2.4241831e-01   2.2794942e-01   1.6509116e-01
   3.0856715e+01   2.4241705e-01   2.2794790e-01   1.6509099e-01
   3.0981715e+01   2.4241205e-01   2.2794194e-01   1.6509030e-01
   3.1012965e+01   2.4241082e-01   2.2794047e-01   1.6509013e-01
   3.1044215e+01   2.4240960e-01   2.2793901e-01   1.6508997e-01
   3.1075465e+01   2.4240838e-01   2.2793756e-01   1.6508980e-01
   3.1106715e+01   2.4240717e-01   2.2793612e-01   1.6508964e-01
   3.1231715e+01   2.4240241e-01   2.2793045e-01   1.6508900e-01
   3.1262965e+01   2.4240123e-01   2.2792906e-01   1.6508884e-01
   3.1294215e+01   2.4240007e-01   2.2792767e-01   1.6508868e-01
   3.1325465e+01   2.4239891e-01   2.2792629e-01   1.6508853e-01
   3.1356715e+01   2.4239776e-01   2.2792492e-01   1.6508837e-01
   3.1481715e+01   2.4239321e-01   2.2791954e-01   1.6508777e-01
   3.1512965e+01   2.4239209e-01   2.2791821e-01   1.6508762e-01
   3.1544215e+01   2.4239098e-01   2.2791689e-01   1.6508748e-01
   3.1575465e+01   2.4238988e-01   2.2791558e-01   1.6508733e-01
   3.1606715e+01   2.4238878e-01   2.2791428e-01   1.6508718e-01
   3.1731715e+01   2.4238444e-01   2.2790917e-01   1.6508662e-01
   3.1762965e+01   2.4238338e-01   2.2790791e-01   1.6508648e-01
   3.1794215e+01   2.4238231e-01   2.2790665e-01   1.6508634e-01
   3.1825465e+01   2.4238126e-01   2.2790541e-01   1.6508620e-01
   3.1856715e+01   2.4238021e-01   2.2790418e-01   1.6508607e-01
   3.1981715e+01   2.4237608e-01   2.2789931e-01   1.6508553e-01
   3.2012965e+01   2.4237506e-01   2.2789812e-01   1.6508540e-01
   3.2044215e+01   2.4237405e-01   2.2789693e-01   1.6508527e-01
   3.2075465e+01   2.4237304e-01   2.2789575e-01   1.6508515e-01
   3.2106715e+01   2.4237204e-01   2.2789457e-01   1.6508502e-01
   3.2231715e+01   2.4236810e-01   2.2788995e-01   1.6508452e-01
   3.2262965e+01   2.4236713e-01   2.2788882e-01   1.6508440e-01
   3.2294215e+01   2.4236616e-01   2.2788769e-01   1.6508427e-01
   3.2325465e+01   2.4236520e-01   2.2788656e-01   1.6508415e-01
   3.2356715e+01   2.4236424e-01   2.2788545e-01   1.6508403e-01
   3.2481715e+01   2.4236048e-01   2.2788106e-01   1.6508356e-01
   3.2512965e+01   2.4235956e-01   2.2787998e-01   1.6508345e-01
   3.2544215e+01   2.4235863e-01   2.2787891e-01   1.6508333e-01
   3.2575465e+01   2.4235772e-01   2.2787784e-01   1.6508322e-01
   3.2606715e+01   2.4235681e-01   2.2787678e-01   1.6508311e-01
   3.2731715e+01   2.4235322e-01   2.2787261e-01   1.6508267e-01
   3.2762965e+01   2.4235233e-01   2.2787159e-01   1.6508256e-01
   3.2794215e+01   2.4235145e-01   2.2787057e-01   1.6508245e-01
   3.2825465e+01   2.4235058e-01   2.2786956e-01   1.6508235e-01
   3.2856715e+01   2.4234971e-01   2.2786855e-01   1.6508224e-01
   3.2981715e+01   2.4234628e-01   2.2786459e-01   1.6508183e-01
   3.3012965e+01   2.4234544e-01   2.2786362e-01   1.6508173e-01
   3.3044215e+01   2.4234460e-01   2.2786265e-01   1.6508163e-01
   3.3075465e+01   2.4234376e-01   2.2786169e-01   1.6508153e-01
   3.3106715e+01   2.4234293e-01   2.2786073e-01   1.6508143e-01
   3.3231715e+01   2.4233966e-01   2.2785697e-01   1.6508104e-01
   3.3262965e+01   2.4233886e-01   2.2785605e-01   1.6508095e-01
   3.3294215e+01   2.4233805e-01   2.2785513e-01   1.6508085e-01
   3.3325465e+01   2.4233726e-01   2.2785421e-01   1.6508076e-01
   3.3356715e+01   2.4233647e-01   2.2785331e-01   1.6508067e-01
   3.3481715e+01   2.4233334e-01   2.2784974e-01   1.6508030e-01
   3.3512965e+01   2.4233257e-01   2.2784886e-01   1.6508021e-01
   3.3544215e+01   2.4233181e-01   2.2784798e-01   1.6508013e-01
   3.3575465e+01   2.4233105e-01   2.2784712e-01   1.6508004e-01
   3.3606715e+01   2.4233029e-01   2.2784626e-01   1.6507995e-01
   3.3731715e+01   2.4232731e-01   2.2784286e-01   1.6507961e-01
   3.3762965e+01   2.4232658e-01   2.2784203e-01   1.6507953e-01
   3.3794215e+01   2.4232584e-01   2.2784120e-01   1.6507945e-01
   3.3825465e+01   2.4232512e-01   2.2784038e-01   1.6507936e-01
   3.3856715e+01   2.4232440e-01   2.2783956e-01   1.6507928e-01
   3.3981715e+01   2.4232155e-01   2.2783634e-01   1.6507896e-01
   3.4012965e+01   2.4232085e-01   2.2783555e-01   1.6507889e-01
   3.4044215e+01   2.4232015e-01   2.2783476e-01   1.6507881e-01
   3.4075465e+01   2.4231946e-01   2.2783398e-01   1.6507873e-01
   3.4106715e+01   2.4231877e-01   2.2783320e-01   1.6507866e-01
   3.4231715e+01   2.4231605e-01   2.2783014e-01   1.6507836e-01
   3.4262965e+01   2.4231538e-01   2.2782939e-01   1.6507829e-01
   3.4294215e+01   2.4231471e-01   2.2782864e-01   1.6507821e-01
   3.4325465e+01   2.4231405e-01   2.2782790e-01   1.6507814e-01
   3.4356715e+01   2.4231339e-01   2.2782716e-01   1.6507807e-01
   3.4481715e+01   2.4231079e-01   2.2782426e-01   1.6507779e-01
   3.4512965e+01   2.4231015e-01   2.2782355e-01   1.6507773e-01
   3.4544215e+01   2.4230952e-01   2.2782284e-01   1.6507766e-01
   3.4575465e+01   2.4230888e-01   2.2782213e-01   1.6507759e-01
   3.4606715e+01   2.4230825e-01   2.2782143e-01   1.6507752e-01
   3.4731715e+01   2.4230577e-01   2.2781868e-01   1.6507726e-01
   3.4762965e+01   2.4230516e-01   2.2781800e-01   1.6507720e-01
   3.4794215e+01   2.4230455e-01   2.2781732e-01   1.6507714e-01
   3.4825465e+01   2.4230395e-01   2.2781665e-01   1.6507708e-01
   3.4856715e+01   2.4230335e-01   2.2781599e-01   1.6507701e-01
   3.4981715e+01   2.4230098e-01   2.2781337e-01   1.6507677e-01
   3.5012965e+01   2.4230039e-01   2.2781273e-01   1.6507671e-01
   3.5044215e+01   2.4229981e-01   2.2781209e-01   1.6507665e-01
   3.5075465e+01   2.4229923e-01   2.2781146e-01   1.6507659e-01
   3.5106715e+01   2.4229866e-01   2.2781083e-01   1.6507654e-01
   3.5231715e+01   2.4229640e-01   2.2780834e-01   1.6507631e-01
   3.5262965e+01   2.4229584e-01   2.2780773e-01   1.6507625e-01
   3.5294215e+01   2.4229528e-01   2.2780713e-01   1.6507620e-01
   3.5325465e+01   2.4229473e-01   2.2780652e-01   1.6507615e-01
   3.5356715e+01   2.4229418e-01   2.2780592e-01   1.6507609e-01
   3.5481715e+01   2.4229202e-01   2.2780357e-01   1.6507588e-01
   3.5512965e+01   2.4229148e-01   2.2780299e-01   1.6507583e-01
   3.5544215e+01   2.4229095e-01   2.2780241e-01   1.6507578e-01
   3.5575465e+01   2.4229042e-01   2.2780184e-01   1.6507573e-01
   3.5606715e+01   2.4228990e-01   2.2780127e-01   1.6507568e-01
   3.5731715e+01   2.4228783e-01   2.2779904e-01   1.6507548e-01
   3.5762965e+01   2.4228732e-01   2.2779849e-01   1.6507543e-01
   3.5794215e+01   2.4228681e-01   2.2779794e-01   1.6507538e-01
   3.5825465e+01   2.4228631e-01   2.2779740e-01   1.6507534e-01
   3.5856715e+01   2.4228581e-01   2.2779686e-01   1.6507529e-01
   3.5981715e+01   2.4228383e-01   2.2779474e-01   1.6507511e-01
   3.6012965e+01   2.4228334e-01   2.2779422e-01   1.6507506e-01
   3.6044215e+01   2.4228286e-01   2.2779370e-01   1.6507502e-01
   3.6075465e+01   2.4228238e-01   2.2779318e-01   1.6507497e-01
   3.6106715e+01   2.4228190e-01   2.2779267e-01   1.6507493e-01
   3.6231715e+01   2.4228001e-01   2.2779066e-01   1.6507476e-01
   3.6262965e+01   2.4227954e-01   2.2779017e-01   1.6507472e-01
   3.6294215e+01   2.4227908e-01   2.2778967e-01   1.6507468e-01
   3.6325465e+01   2.4227861e-01   2.2778919e-01   1.6507464e-01
   3.6356715e+01   2.4227816e-01   2.2778870e-01   1.6507460e-01
   3.6481715e+01   2.4227635e-01   2.2778679e-01   1.6507444e-01
   3.6512965e+01   2.4227590e-01   2.2778632e-01   1.6507440e-01
   3.6544215e+01   2.4227546e-01   2.2778586e-01   1.6507436e-01
   3.6575465e+01   2.4227502e-01   2.2778539e-01   1.6507432e-01
   3.6606715e+01   2.4227458e-01   2.2778493e-01   1.6507429e-01
   3.6731715e+01   2.4227285e-01   2.2778312e-01   1.6507414e-01
   3.6762965e+01   2.4227242e-01   2.2778268e-01   1.6507410e-01
   3.6794215e+01   2.4227200e-01   2.2778224e-01   1.6507407e-01
   3.6825465e+01   2.4227158e-01   2.2778180e-01   1.6507403e-01
   3.6856715e+01   2.4227116e-01   2.2778136e-01   1.6507400e-01
   3.6981715e+01   2.4226951e-01   2.2777964e-01   1.6507386e-01
   3.7012965e+01   2.4226910e-01   2.2777922e-01   1.6507383e-01
   3.7044215e+01   2.4226869e-01   2.2777880e-01   1.6507380e-01
   3.7075465e+01   2.4226829e-01   2.2777839e-01   1.6507376e-01
   3.7106715e+01   2.4226789e-01   2.2777797e-01   1.6507373e-01
   3.7231715e+01   2.4226631e-01   2.2777634e-01   1.6507360e-01
   3.7262965e+01   2.4226592e-01   2.2777594e-01   1.6507357e-01
   3.7294215e+01   2.4226553e-01   2.2777555e-01   1.6507354e-01
   3.7325465e+01   2.4226514e-01   2.2777515e-01   1.6507351e-01
   3.7356715e+01   2.4226476e-01   2.2777476e-01   1.6507348e-01
   3.7481715e+01   2.4226325e-01   2.2777322e-01   1.6507337e-01
   3.7512965e+01   2.4226287e-01   2.2777284e-01   1.6507334e-01
   3.7544215e+01   2.4226250e-01   2.2777246e-01   1.6507331e-01
   3.7575465e+01   2.4226213e-01   2.2777209e-01   1.6507328e-01
   3.7606715e+01   2.4226176e-01   2.2777171e-01   1.6507326e-01
   3.7731715e+01   2.4226032e-01   2.2777025e-01   1.6507315e-01
   3.7762965e+01   2.4225996e-01   2.2776989e-01   1.6507312e-01
   3.7794215e+01   2.4225960e-01   2.2776953e-01   1.6507310e-01
   3.7825465e+01   2.4225925e-01   2.2776918e-01   1.6507307e-01
   3.7856715e+01   2.4225890e-01   2.2776883e-01   1.6507304e-01
   3.7981715e+01   2.4225751e-01   2.2776744e-01   1.6507295e-01
   3.8012965e+01   2.4225717e-01   2.2776710e-01   1.6507292e-01
   3.8044215e+01   2.4225683e-01   2.2776676e-01   1.6507290e-01
   3.8075465e+01   2.4225649e-01   2.2776643e-01   1.6507287e-01
   3.8106715e+01   2.4225616e-01   2.2776609e-01   1.6507285e-01
   3.8231715e+01   2.4225483e-01   2.2776478e-01   1.6507276e-01
   3.8262965e+01   2.4225450e-01   2.2776446e-01   1.6507274e-01
   3.8294215e+01   2.4225418e-01   2.2776413e-01   1.6507271e-01
   3.8325465e+01   2.4225386e-01   2.2776382e-01   1.6507269e-01
   3.8356715e+01   2.4225353e-01   2.2776350e-01   1.6507267e-01
   3.8481715e+01   2.4225226e-01   2.2776226e-01   1.6507259e-01
   3.8512965e+01   2.4225195e-01   2.2776195e-01   1.6507257e-01
   3.8544215e+01   2.4225164e-01   2.2776165e-01   1.6507255e-01
   3.8575465e+01   2.4225133e-01   2.2776134e-01   1.6507253e-01
   3.8606715e+01   2.4225102e-01   2.2776104e-01   1.6507251e-01
   3.8731715e+01   2.4224981e-01   2.2775987e-01   1.6507243e-01
   3.8762965e+01   2.4224951e-01   2.2775958e-01   1.6507241e-01
   3.8794215e+01   2.4224921e-01   2.2775929e-01   1.6507239e-01
   3.8824360e+01   2.4224892e-01   2.2775901e-01   1.6507238e-01
   3.8854505e+01   2.4224864e-01   2.2775874e-01   1.6507236e-01
   3.8934876e+01   2.4224788e-01   2.2775802e-01   1.6507231e-01
   3.8961504e+01   2.4224764e-01   2.2775778e-01   1.6507230e-01
   3.8988133e+01   2.4224739e-01   2.2775755e-01   1.6507228e-01
   3.9038726e+01   2.4224693e-01   2.2775710e-01   1.6507226e-01
   3.9086790e+01   2.4224649e-01   2.2775669e-01   1.6507223e-01
   3.9134853e+01   2.4224606e-01   2.2775628e-01   1.6507221e-01
   3.9156482e+01   2.4224587e-01   2.2775609e-01   1.6507219e-01
   3.9178111e+01   2.4224567e-01   2.2775591e-01   1.6507218e-01
   3.9242141e+01   2.4224511e-01   2.2775537e-01   1.6507215e-01
   3.9317927e+01   2.4224444e-01   2.2775475e-01   1.6507211e-01
   3.9361299e+01   2.4224407e-01   2.2775439e-01   1.6507209e-01
   3.9404671e+01   2.4224369e-01   2.2775404e-01   1.6507207e-01
   3.9464204e+01   2.4224319e-01   2.2775357e-01   1.6507204e-01
   3.9517783e+01   2.4224274e-01   2.2775315e-01   1.6507202e-01
   3.9566005e+01   2.4224233e-01   2.2775277e-01   1.6507200e-01
   3.9609393e+01   2.4224197e-01   2.2775244e-01   1.6507198e-01
   3.9648454e+01   2.4224165e-01   2.2775214e-01   1.6507196e-01
   3.9687140e+01   2.4224133e-01   2.2775184e-01   1.6507195e-01
   3.9718426e+01   2.4224108e-01   2.2775161e-01   1.6507193e-01
   3.9749712e+01   2.4224083e-01   2.2775138e-01   1.6507192e-01
   3.9774741e+01   2.4224062e-01   2.2775119e-01   1.6507191e-01
   3.9799769e+01   2.4224042e-01   2.2775101e-01   1.6507190e-01
   3.9819793e+01   2.4224026e-01   2.2775086e-01   1.6507189e-01
   3.9839816e+01   2.4224010e-01   2.2775071e-01   1.6507188e-01
   3.9859839e+01   2.4223995e-01   2.2775057e-01   1.6507188e-01
   3.9873855e+01   2.4223983e-01   2.2775046e-01   1.6507187e-01
   3.9887871e+01   2.4223972e-01   2.2775036e-01   1.6507187e-01
   3.9901887e+01   2.4223961e-01   2.2775026e-01   1.6507186e-01
   3.9915903e+01   2.4223950e-01   2.2775016e-01   1.6507185e-01
   3.9924313e+01   2.4223944e-01   2.2775010e-01   1.6507185e-01
   3.9932723e+01   2.4223937e-01   2.2775004e-01   1.6507185e-01
   3.9941132e+01   2.4223931e-01   2.2774998e-01   1.6507184e-01
   3.9949542e+01   2.4223924e-01   2.2774992e-01   1.6507184e-01
   3.9957952e+01   2.4223917e-01   2.2774986e-01   1.6507184e-01
   3.9966361e+01   2.4223911e-01   2.2774980e-01   1.6507184e-01
   3.9969725e+01   2.4223908e-01   2.2774978e-01   1.6507183e-01
   3.9973089e+01   2.4223906e-01   2.2774975e-01   1.6507183e-01
   3.9976453e+01   2.4223903e-01   2.2774973e-01   1.6507183e-01
   3.9979817e+01   2.4223900e-01   2.2774971e-01   1.6507183e-01
   3.9983181e+01   2.4223898e-01   2.2774968e-01   1.6507183e-01
   3.9986545e+01   2.4223895e-01   2.2774966e-01   1.6507183e-01
   3.9989908e+01   2.4223893e-01   2.2774964e-01   1.6507183e-01
   3.9993272e+01   2.4223890e-01   2.2774961e-01   1.6507183e-01
   3.9996636e+01   2.4223887e-01   2.2774959e-01   1.6507182e-01
   3.9998318e+01   2.4223886e-01   2.2774958e-01   1.6507182e-01


==> data/WcHatDataSim1.dat <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8756559e-04   1.0001089e+00   9.9991676e-01   9.9942080e-01
   2.9253936e-03   1.0006498e+00   9.9950019e-01   9.9652735e-01
   6.1764190e-03   1.0013623e+00   9.9894364e-01   9.9267523e-01
   9.5452613e-03   1.0020901e+00   9.9836567e-01   9.8869133e-01
   1.3055253e-02   1.0028372e+00   9.9776214e-01   9.8454893e-01
   1.6718738e-02   1.0036048e+00   9.9713072e-01   9.8023450e-01
   2.0550225e-02   1.0043946e+00   9.9646869e-01   9.7573213e-01
   2.4566590e-02   1.0052085e+00   9.9577287e-01   9.7102334e-01
   2.8787666e-02   1.0060486e+00   9.9503950e-01   9.6608644e-01
   3.3237008e-02   1.0069175e+00   9.9426410e-01   9.6089571e-01
   3.7942962e-02   1.0078182e+00   9.9344127e-01   9.5542026e-01
   4.2940148e-02   1.0087546e+00   9.9256436e-01   9.4962242e-01
   4.8271610e-02   1.0097313e+00   9.9162509e-01   9.4345540e-01
   5.3992040e-02   1.0107543e+00   9.9061287e-01   9.3685990e-01
   6.0172818e-02   1.0118314e+00   9.8951383e-01   9.2975864e-01
   6.6910358e-02   1.0129729e+00   9.8830914e-01   9.2204743e-01
   7.4340961e-02   1.0141939e+00   9.8697209e-01   9.1357921e-01
   8.2515994e-02   1.0154927e+00   9.8549028e-01   9.0430697e-01
   9.0998556e-02   1.0167930e+00   9.8394010e-01   8.9473574e-01
   9.9823084e-02   1.0180966e+00   9.8231301e-01   8.8483348e-01
   1.0955650e-01   1.0194789e+00   9.8050035e-01   8.7397758e-01
   1.1997109e-01   1.0208961e+00   9.7853886e-01   8.6244086e-01
   1.3081143e-01   1.0223063e+00   9.7647189e-01   8.5052170e-01
   1.4218507e-01   1.0237178e+00   9.7427435e-01   8.3811706e-01
   1.5417020e-01   1.0251329e+00   9.7192554e-01   8.2516102e-01
   1.6686472e-01   1.0265539e+00   9.6939965e-01   8.1157184e-01
   1.8032022e-01   1.0279759e+00   9.6667885e-01   7.9732340e-01
   1.9377432e-01   1.0293139e+00   9.6391322e-01   7.8324159e-01
   2.0715582e-01   1.0305637e+00   9.6111783e-01   7.6940455e-01
   2.2041251e-01   1.0317238e+00   9.5830501e-01   7.5586698e-01
   2.3346349e-01   1.0327915e+00   9.5549432e-01   7.4270898e-01
   2.4173175e-01   1.0334302e+00   9.5369278e-01   7.3446144e-01
   2.5000000e-01   1.0340399e+00   9.5187540e-01   7.2628343e-01
   2.6133710e-01   1.0348291e+00   9.4935838e-01   7.1518430e-01
   2.6135264e-01   1.0348301e+00   9.4935491e-01   7.1516918e-01
   2.6143033e-01   1.0348354e+00   9.4933756e-01   7.1509358e-01
   2.6181876e-01   1.0348614e+00   9.4925081e-01   7.1471569e-01
   2.6376093e-01   1.0349908e+00   9.4881655e-01   7.1282861e-01
   2.6753962e-01   1.0352381e+00   9.4796932e-01   7.0916834e-01
   2.7274395e-01   1.0355689e+00   9.4679741e-01   7.0415149e-01
   2.7918150e-01   1.0359626e+00   9.4533990e-01   6.9798511e-01
   2.8674423e-01   1.0364032e+00   9.4361671e-01   6.9079661e-01
   2.8890156e-01   1.0365246e+00   9.4312303e-01   6.8875709e-01
   2.8963748e-01   1.0365655e+00   9.4295442e-01   6.8806248e-01
   2.9037340e-01   1.0366063e+00   9.4278569e-01   6.8736845e-01
   2.9249855e-01   1.0367227e+00   9.4229785e-01   6.8536747e-01
   2.9480406e-01   1.0368469e+00   9.4176761e-01   6.8320207e-01
   2.9738053e-01   1.0369831e+00   9.4117382e-01   6.8078886e-01
   3.0025193e-01   1.0371317e+00   9.4051055e-01   6.7810769e-01
   3.0344856e-01   1.0372932e+00   9.3977030e-01   6.7513313e-01
   3.0700344e-01   1.0374679e+00   9.3894485e-01   6.7183796e-01
   3.1095276e-01   1.0376560e+00   9.3802505e-01   6.6819293e-01
   3.1541043e-01   1.0378607e+00   9.3698345e-01   6.6409866e-01
   3.1699096e-01   1.0379313e+00   9.3661328e-01   6.6265207e-01
   3.2253777e-01   1.0381713e+00   9.3531070e-01   6.5759636e-01
   3.2878052e-01   1.0384265e+00   9.3383832e-01   6.5194556e-01
   3.3607739e-01   1.0387051e+00   9.3210905e-01   6.4539327e-01
   3.4465481e-01   1.0390054e+00   9.3006528e-01   6.3776368e-01
   3.5481260e-01   1.0393233e+00   9.2763020e-01   6.2882973e-01
   3.6693358e-01   1.0396497e+00   9.2470468e-01   6.1831266e-01
   3.6968176e-01   1.0397157e+00   9.2403851e-01   6.1594981e-01
   3.8342264e-01   1.0400019e+00   9.2069259e-01   6.0425542e-01
   4.0159395e-01   1.0402692e+00   9.1623179e-01   5.8909574e-01
   4.2368802e-01   1.0404269e+00   9.1075847e-01   5.7112773e-01
   4.2806190e-01   1.0404367e+00   9.0966909e-01   5.6763059e-01
   4.4993130e-01   1.0403813e+00   9.0419632e-01   5.5043887e-01
   4.8349949e-01   1.0399668e+00   8.9572359e-01   5.2499024e-01
   4.8964479e-01   1.0398490e+00   8.9416448e-01   5.2045265e-01
   4.9761359e-01   1.0396772e+00   8.9213954e-01   5.1462377e-01
   5.0558238e-01   1.0394844e+00   8.9011124e-01   5.0885677e-01
   5.4542633e-01   1.0382133e+00   8.7992825e-01   4.8093434e-01
   5.5342502e-01   1.0378984e+00   8.7787732e-01   4.7550905e-01
   5.9341851e-01   1.0360401e+00   8.6760142e-01   4.4926042e-01
   6.3416043e-01   1.0336877e+00   8.5711522e-01   4.2398005e-01
   6.4485428e-01   1.0329981e+00   8.5436274e-01   4.1758083e-01
   6.8522775e-01   1.0301414e+00   8.4398067e-01   3.9427790e-01
   6.9750879e-01   1.0291966e+00   8.4082755e-01   3.8745198e-01
   7.3949355e-01   1.0257180e+00   8.3007526e-01   3.6500893e-01
   7.5187167e-01   1.0246226e+00   8.2691509e-01   3.5864923e-01
   7.9567863e-01   1.0205089e+00   8.1577673e-01   3.3704722e-01
   8.0690060e-01   1.0193985e+00   8.1293642e-01   3.3173482e-01
   8.5223430e-01   1.0146955e+00   8.0152561e-01   3.1115786e-01
   8.6253088e-01   1.0135810e+00   7.9894932e-01   3.0667664e-01
   9.1098716e-01   1.0081215e+00   7.8691191e-01   2.8650583e-01
   9.2049841e-01   1.0070101e+00   7.8456714e-01   2.8271977e-01
   9.6805466e-01   1.0012698e+00   7.7294112e-01   2.6460776e-01
   9.7692737e-01   1.0001662e+00   7.7079106e-01   2.6137578e-01
   1.0212909e+00   9.9450097e-01   7.6013778e-01   2.4588446e-01
   1.0296513e+00   9.9340664e-01   7.5814902e-01   2.4308708e-01
   1.0714533e+00   9.8781223e-01   7.4830056e-01   2.2966103e-01
   1.0793894e+00   9.8672743e-01   7.4644937e-01   2.2721557e-01
   1.1190698e+00   9.8119721e-01   7.3728637e-01   2.1546865e-01
   1.1593857e+00   9.7540031e-01   7.2814156e-01   2.0433083e-01
   1.1666876e+00   9.7433147e-01   7.2650366e-01   2.0239724e-01
   1.2012462e+00   9.6919506e-01   7.1883039e-01   1.9358594e-01
   1.2358529e+00   9.6392410e-01   7.1127894e-01   1.8531353e-01
   1.2399364e+00   9.6329382e-01   7.1039676e-01   1.8437312e-01
   1.2603539e+00   9.6011633e-01   7.0601420e-01   1.7978261e-01
   1.2912464e+00   9.5522689e-01   6.9947340e-01   1.7318611e-01
   1.2929029e+00   9.5496195e-01   6.9912573e-01   1.7284413e-01
   1.3011856e+00   9.5363312e-01   6.9739210e-01   1.7115202e-01
   1.3297406e+00   9.4899954e-01   6.9147512e-01   1.6554408e-01
   1.3585676e+00   9.4424142e-01   6.8559502e-01   1.6023339e-01
   1.3594646e+00   9.4409210e-01   6.8541354e-01   1.6007374e-01
   1.3639497e+00   9.4334438e-01   6.8450745e-01   1.5928049e-01
   1.3863752e+00   9.3957820e-01   6.8001018e-01   1.5543964e-01
   1.4130631e+00   9.3503854e-01   6.7472884e-01   1.5113875e-01
   1.4135257e+00   9.3495930e-01   6.7463795e-01   1.5106676e-01
   1.4158391e+00   9.3456288e-01   6.7418381e-01   1.5070809e-01
   1.4274060e+00   9.3257425e-01   6.7192145e-01   1.4894731e-01
   1.4523581e+00   9.2824900e-01   6.6708745e-01   1.4533267e-01
   1.4774458e+00   9.2385529e-01   6.6228883e-01   1.4194877e-01
   1.4796314e+00   9.2347053e-01   6.6187360e-01   1.4166574e-01
   1.4905596e+00   9.2154233e-01   6.5980408e-01   1.4027867e-01
   1.5139882e+00   9.1738545e-01   6.5540342e-01   1.3746155e-01
   1.5375935e+00   9.1316952e-01   6.5101705e-01   1.3483625e-01
   1.5423081e+00   9.1232463e-01   6.5014643e-01   1.3433721e-01
   1.5656665e+00   9.0812706e-01   6.4585837e-01   1.3198709e-01
   1.5898415e+00   9.0376692e-01   6.4146264e-01   1.2976586e-01
   1.5969446e+00   9.0248369e-01   6.4017877e-01   1.2915326e-01
   1.6221956e+00   8.9791784e-01   6.3564130e-01   1.2711964e-01
   1.6484952e+00   8.9316195e-01   6.3095657e-01   1.2523484e-01
   1.6584574e+00   8.9136210e-01   6.2919220e-01   1.2458127e-01
   1.6863290e+00   8.8633689e-01   6.2428362e-01   1.2292334e-01
   1.7156393e+00   8.8107733e-01   6.1916240e-01   1.2144070e-01
   1.7253458e+00   8.7934311e-01   6.1747502e-01   1.2100625e-01
   1.7568804e+00   8.7374144e-01   6.1202072e-01   1.1977992e-01
   1.7905608e+00   8.6782413e-01   6.0623959e-01   1.1876599e-01
   1.7969545e+00   8.6670955e-01   6.0514710e-01   1.1860612e-01
   1.8289232e+00   8.6118323e-01   5.9970798e-01   1.1795368e-01
   1.8689265e+00   8.5438757e-01   5.9295672e-01   1.1745879e-01
   1.8721410e+00   8.5384768e-01   5.9241690e-01   1.1743347e-01
   1.8882135e+00   8.5116264e-01   5.8972394e-01   1.1733732e-01
   1.9363308e+00   8.4327331e-01   5.8172538e-01   1.1733271e-01
   1.9369654e+00   8.4317080e-01   5.8162056e-01   1.1733530e-01
   1.9401381e+00   8.4265888e-01   5.8109673e-01   1.1734923e-01
   1.9560020e+00   8.4011460e-01   5.7848444e-01   1.1744290e-01
   1.9888541e+00   8.3492792e-01   5.7311242e-01   1.1775711e-01
   1.9901615e+00   8.3472382e-01   5.7289974e-01   1.1777279e-01
   1.9966982e+00   8.3370601e-01   5.7183762e-01   1.1785469e-01
   2.0293821e+00   8.2868363e-01   5.6656063e-01   1.1834766e-01
   2.0887663e+00   8.1984168e-01   5.5712785e-01   1.1956400e-01
   2.0936572e+00   8.1912957e-01   5.5636055e-01   1.1968082e-01
   2.1181118e+00   8.1560534e-01   5.5254733e-01   1.2029954e-01
   2.1473836e+00   8.1146544e-01   5.4803583e-01   1.2111190e-01
   2.1543322e+00   8.1049511e-01   5.4697364e-01   1.2131558e-01
   2.1890753e+00   8.0571368e-01   5.4171513e-01   1.2239256e-01
   2.2533676e+00   7.9716646e-01   5.3222579e-01   1.2462180e-01
   2.2572065e+00   7.9666816e-01   5.3166950e-01   1.2476389e-01
   2.2764008e+00   7.9419665e-01   5.2890599e-01   1.2548861e-01
   2.2993447e+00   7.9128559e-01   5.2564230e-01   1.2638520e-01
   2.3216241e+00   7.8850336e-01   5.2251508e-01   1.2728616e-01
   2.3241596e+00   7.8818949e-01   5.2216183e-01   1.2739053e-01
   2.3368372e+00   7.8662852e-01   5.2040377e-01   1.2791791e-01
   2.3897382e+00   7.8026438e-01   5.1321599e-01   1.3021397e-01
   2.3902214e+00   7.8020735e-01   5.1315145e-01   1.3023563e-01
   2.3926374e+00   7.7992250e-01   5.1282904e-01   1.3034408e-01
   2.4047175e+00   7.7850568e-01   5.1122461e-01   1.3089082e-01
   2.4476990e+00   7.7356428e-01   5.0561922e-01   1.3289425e-01
   2.4498534e+00   7.7332067e-01   5.0534251e-01   1.3299698e-01
   2.4606253e+00   7.7210845e-01   5.0396511e-01   1.3351381e-01
   2.4608357e+00   7.7208487e-01   5.0393831e-01   1.3352396e-01
   2.4610461e+00   7.7206130e-01   5.0391151e-01   1.3353411e-01
   2.4620980e+00   7.7194347e-01   5.0377759e-01   1.3358488e-01
   2.4673577e+00   7.7135572e-01   5.0310942e-01   1.3383950e-01
   2.4936564e+00   7.6845141e-01   4.9980513e-01   1.3513088e-01
   2.5874009e+00   7.5856132e-01   4.8852483e-01   1.3996198e-01
   2.5894477e+00   7.5835335e-01   4.8828725e-01   1.4007112e-01
   2.5996819e+00   7.5731862e-01   4.8710497e-01   1.4061894e-01
   2.6109200e+00   7.5619207e-01   4.8581746e-01   1.4122458e-01
   2.6226120e+00   7.5503079e-01   4.8448993e-01   1.4185909e-01
   2.6347925e+00   7.5383259e-01   4.8311994e-01   1.4252478e-01
   2.6475041e+00   7.5259474e-01   4.8170438e-01   1.4322442e-01
   2.6565397e+00   7.5172264e-01   4.8070699e-01   1.4372472e-01
   2.7017179e+00   7.4745836e-01   4.7583004e-01   1.4626160e-01
   2.7127661e+00   7.4643972e-01   4.7466535e-01   1.4689054e-01
   2.7680072e+00   7.4148668e-01   4.6900720e-01   1.5008172e-01
   2.7815167e+00   7.4031048e-01   4.6766548e-01   1.5087332e-01
   2.8477139e+00   7.3474172e-01   4.6132997e-01   1.5481071e-01
   2.8641834e+00   7.3340558e-01   4.5981542e-01   1.5580470e-01
   2.9182488e+00   7.2915410e-01   4.5501602e-01   1.5910563e-01
   2.9373385e+00   7.2770145e-01   4.5338441e-01   1.6028465e-01
   3.0245467e+00   7.2137780e-01   4.4634530e-01   1.6575674e-01
   3.0475867e+00   7.1979079e-01   4.4459811e-01   1.6722562e-01
   3.1376499e+00   7.1391179e-01   4.3820992e-01   1.7305799e-01
   3.1648949e+00   7.1223302e-01   4.3641337e-01   1.7485053e-01
   3.2067341e+00   7.0974319e-01   4.3377427e-01   1.7762827e-01
   3.2365486e+00   7.0803327e-01   4.3198059e-01   1.7962591e-01
   3.2947072e+00   7.0484944e-01   4.2868447e-01   1.8356521e-01
   3.3277949e+00   7.0312631e-01   4.2692572e-01   1.8583076e-01
   3.3836234e+00   7.0036151e-01   4.2414301e-01   1.8969156e-01
   3.4200206e+00   6.9865408e-01   4.2244981e-01   1.9223308e-01
   3.4739983e+00   6.9625776e-01   4.2010757e-01   1.9603503e-01
   3.5137609e+00   6.9459467e-01   4.1850630e-01   1.9885872e-01
   3.5650101e+00   6.9257667e-01   4.1659098e-01   2.0252348e-01
   3.6005993e+00   6.9125704e-01   4.1535538e-01   2.0508313e-01
   3.6490466e+00   6.8956624e-01   4.1379221e-01   2.0858364e-01
   3.6862330e+00   6.8834949e-01   4.1268148e-01   2.1128068e-01
   3.7404432e+00   6.8669891e-01   4.1119401e-01   2.1522362e-01
   3.7684833e+00   6.8590128e-01   4.1048325e-01   2.1726642e-01
   3.8124827e+00   6.8472499e-01   4.0944471e-01   2.2047359e-01
   3.8535428e+00   6.8370834e-01   4.0855640e-01   2.2346548e-01
   3.9215490e+00   6.8219106e-01   4.0724638e-01   2.2841012e-01
   3.9377790e+00   6.8185876e-01   4.0696194e-01   2.2958694e-01
   3.9667788e+00   6.8129283e-01   4.0647947e-01   2.3168544e-01
   3.9980031e+00   6.8072259e-01   4.0599570e-01   2.3393771e-01
   4.0313629e+00   6.8015704e-01   4.0551811e-01   2.3633424e-01
   4.0900776e+00   6.7926756e-01   4.0477068e-01   2.4052268e-01
   4.1112874e+00   6.7897836e-01   4.0452840e-01   2.4202502e-01
   4.1508411e+00   6.7848295e-01   4.0411371e-01   2.4480943e-01
   4.1967968e+00   6.7797669e-01   4.0368960e-01   2.4801329e-01
   4.2850758e+00   6.7720127e-01   4.0303465e-01   2.5405911e-01
   4.2938511e+00   6.7713765e-01   4.0298023e-01   2.5465151e-01
   4.3120021e+00   6.7701344e-01   4.0287346e-01   2.5587152e-01
   4.3314261e+00   6.7689135e-01   4.0276762e-01   2.5716897e-01
   4.3522168e+00   6.7677282e-01   4.0266369e-01   2.5854809e-01
   4.3920908e+00   6.7657946e-01   4.0249030e-01   2.6116409e-01
   4.4665258e+00   6.7633142e-01   4.0225150e-01   2.6593898e-01
   4.4793450e+00   6.7630274e-01   4.0222078e-01   2.6674631e-01
   4.5048309e+00   6.7625734e-01   4.0216822e-01   2.6833768e-01
   4.5321480e+00   6.7622533e-01   4.0212400e-01   2.7002274e-01
   4.5727690e+00   6.7620815e-01   4.0208021e-01   2.7248773e-01
   4.6503221e+00   6.7626918e-01   4.0206350e-01   2.7705286e-01
   4.6621677e+00   6.7628861e-01   4.0206809e-01   2.7773335e-01
   4.6860805e+00   6.7633549e-01   4.0208271e-01   2.7909312e-01
   4.7116955e+00   6.7639667e-01   4.0210602e-01   2.8052876e-01
   4.7581242e+00   6.7653483e-01   4.0216720e-01   2.8307475e-01
   4.8472179e+00   6.7688883e-01   4.0234579e-01   2.8775217e-01
   4.8562831e+00   6.7693079e-01   4.0236803e-01   2.8821248e-01
   4.8747624e+00   6.7701945e-01   4.0241550e-01   2.8914173e-01
   4.8945494e+00   6.7711887e-01   4.0246937e-01   2.9012320e-01
   4.9157420e+00   6.7723025e-01   4.0253041e-01   2.9115876e-01
   4.9573016e+00   6.7746250e-01   4.0265949e-01   2.9314229e-01
   5.0325874e+00   6.7792461e-01   4.0292138e-01   2.9657465e-01
   5.0470880e+00   6.7801905e-01   4.0297550e-01   2.9721181e-01
   5.0738452e+00   6.7819740e-01   4.0307815e-01   2.9836714e-01
   5.1031630e+00   6.7839848e-01   4.0319445e-01   2.9960262e-01
   5.1523623e+00   6.7874768e-01   4.0339764e-01   3.0160440e-01
   5.2309293e+00   6.7933025e-01   4.0373919e-01   3.0461529e-01
   5.2468686e+00   6.7945145e-01   4.0381057e-01   3.0519834e-01
   5.2719607e+00   6.7964390e-01   4.0392409e-01   3.0609727e-01
   5.2995709e+00   6.7985769e-01   4.0405044e-01   3.0705974e-01
   5.3630602e+00   6.8035530e-01   4.0434534e-01   3.0916751e-01
   5.4262183e+00   6.8085510e-01   4.0464245e-01   3.1111997e-01
   5.4891008e+00   6.8135343e-01   4.0493934e-01   3.1292300e-01
   5.5518727e+00   6.8184791e-01   4.0523437e-01   3.1458509e-01
   5.6168442e+00   6.8235298e-01   4.0553597e-01   3.1616343e-01
   5.6842305e+00   6.8286597e-01   4.0584234e-01   3.1765149e-01
   5.7493417e+00   6.8334795e-01   4.0613002e-01   3.1894912e-01
   5.8215356e+00   6.8386318e-01   4.0643711e-01   3.2023177e-01
   5.8828212e+00   6.8428229e-01   4.0668637e-01   3.2119599e-01
   5.9616795e+00   6.8479377e-01   4.0698954e-01   3.2227464e-01
   6.0180126e+00   6.8513826e-01   4.0719283e-01   3.2293773e-01
   6.1037746e+00   6.8562657e-01   4.0747925e-01   3.2378304e-01
   6.1562976e+00   6.8590292e-01   4.0764011e-01   3.2420705e-01
   6.2499555e+00   6.8635063e-01   4.0789796e-01   3.2479600e-01
   6.2989526e+00   6.8656110e-01   4.0801755e-01   3.2502291e-01
   6.3569875e+00   6.8678874e-01   4.0814524e-01   3.2522328e-01
   6.4080993e+00   6.8696947e-01   4.0824494e-01   3.2534098e-01
   6.5185555e+00   6.8729593e-01   4.0841903e-01   3.2541910e-01
   6.5719934e+00   6.8742222e-01   4.0848284e-01   3.2537603e-01
   6.6952502e+00   6.8763462e-01   4.0857927e-01   3.2509390e-01
   6.7454187e+00   6.8768979e-01   4.0859846e-01   3.2491172e-01
   6.8704187e+00   6.8774970e-01   4.0859677e-01   3.2430657e-01
   6.9275849e+00   6.8774094e-01   4.0857305e-01   3.2396445e-01
   7.0525849e+00   6.8764511e-01   4.0847295e-01   3.2309175e-01
   7.0537000e+00   6.8764379e-01   4.0847177e-01   3.2308326e-01
   7.0548150e+00   6.8764247e-01   4.0847058e-01   3.2307476e-01
   7.0603903e+00   6.8763572e-01   4.0846457e-01   3.2303208e-01
   7.0882669e+00   6.8759900e-01   4.0843267e-01   3.2281438e-01
   7.1954259e+00   6.8741236e-01   4.0828194e-01   3.2191592e-01
   7.2003210e+00   6.8740216e-01   4.0827402e-01   3.2187271e-01
   7.2145286e+00   6.8737171e-01   4.0825054e-01   3.2174633e-01
   7.2293672e+00   6.8733863e-01   4.0822524e-01   3.2161280e-01
   7.2445059e+00   6.8730354e-01   4.0819861e-01   3.2147499e-01
   7.2599710e+00   6.8726630e-01   4.0817057e-01   3.2133261e-01
   7.2827756e+00   6.8720886e-01   4.0812769e-01   3.2111982e-01
   7.3556509e+00   6.8700551e-01   4.0797879e-01   3.2041876e-01
   7.3664686e+00   6.8697281e-01   4.0795520e-01   3.2031215e-01
   7.3909682e+00   6.8689642e-01   4.0790037e-01   3.2006850e-01
   7.4167797e+00   6.8681247e-01   4.0784057e-01   3.1980860e-01
   7.4312799e+00   6.8676377e-01   4.0780607e-01   3.1966124e-01
   7.4591077e+00   6.8666727e-01   4.0773809e-01   3.1937585e-01
   7.4886228e+00   6.8656061e-01   4.0766350e-01   3.1906967e-01
   7.5028358e+00   6.8650770e-01   4.0762669e-01   3.1892103e-01
   7.5472373e+00   6.8633607e-01   4.0750806e-01   3.1845211e-01
   7.5592561e+00   6.8628798e-01   4.0747503e-01   3.1832407e-01
   7.6085643e+00   6.8608370e-01   4.0733557e-01   3.1779441e-01
   7.6182907e+00   6.8604210e-01   4.0730733e-01   3.1768917e-01
   7.6669225e+00   6.8582783e-01   4.0716269e-01   3.1715973e-01
   7.6744706e+00   6.8579365e-01   4.0713974e-01   3.1707712e-01
   7.7122112e+00   6.8561921e-01   4.0702305e-01   3.1666256e-01
   7.7625924e+00   6.8537730e-01   4.0686247e-01   3.1610589e-01
   7.7665759e+00   6.8535775e-01   4.0684954e-01   3.1606175e-01
   7.7864937e+00   6.8525907e-01   4.0678446e-01   3.1584081e-01
   7.8198336e+00   6.8509054e-01   4.0667378e-01   3.1547028e-01
   7.8216880e+00   6.8508105e-01   4.0666756e-01   3.1544965e-01
   7.8309603e+00   6.8503339e-01   4.0663638e-01   3.1534647e-01
   7.8647756e+00   6.8485699e-01   4.0652134e-01   3.1496991e-01
   7.9050862e+00   6.8464153e-01   4.0638165e-01   3.1452078e-01
   7.9063979e+00   6.8463443e-01   4.0637706e-01   3.1450617e-01
   7.9129564e+00   6.8459883e-01   4.0635406e-01   3.1443311e-01
   7.9457491e+00   6.8441876e-01   4.0623809e-01   3.1406798e-01
   7.9933247e+00   6.8415154e-01   4.0606704e-01   3.1353922e-01
   7.9979077e+00   6.8412544e-01   4.0605040e-01   3.1348836e-01
   8.0208225e+00   6.8399403e-01   4.0596677e-01   3.1323439e-01
   8.0815480e+00   6.8363868e-01   4.0574203e-01   3.1256411e-01
   8.0893961e+00   6.8359203e-01   4.0571268e-01   3.1247783e-01
   8.1286365e+00   6.8335648e-01   4.0556496e-01   3.1204786e-01
   8.2306975e+00   6.8272699e-01   4.0517427e-01   3.1094285e-01
   8.2440538e+00   6.8264296e-01   4.0512255e-01   3.1079988e-01
   8.3108355e+00   6.8221771e-01   4.0486237e-01   3.1009170e-01
   8.3271459e+00   6.8211263e-01   4.0479848e-01   3.0992052e-01
   8.4086975e+00   6.8158091e-01   4.0447750e-01   3.0907627e-01
   8.4286103e+00   6.8144961e-01   4.0439884e-01   3.0887324e-01
   8.4990526e+00   6.8098117e-01   4.0412013e-01   3.0816562e-01
   8.5222871e+00   6.8082544e-01   4.0402813e-01   3.0793600e-01
   8.5872490e+00   6.8038735e-01   4.0377112e-01   3.0730456e-01
   8.6137221e+00   6.8020783e-01   4.0366655e-01   3.0705184e-01
   8.7254855e+00   6.7944534e-01   4.0322735e-01   3.0601598e-01
   8.7570280e+00   6.7922918e-01   4.0310430e-01   3.0573306e-01
   8.8122742e+00   6.7885005e-01   4.0289003e-01   3.0524794e-01
   8.8469955e+00   6.7861160e-01   4.0275630e-01   3.0494996e-01
   8.8988756e+00   6.7825536e-01   4.0255801e-01   3.0451487e-01
   8.9311924e+00   6.7803363e-01   4.0243550e-01   3.0425009e-01
   8.9760841e+00   6.7772605e-01   4.0226673e-01   3.0389035e-01
   9.0055489e+00   6.7752453e-01   4.0215691e-01   3.0365939e-01
   9.0531745e+00   6.7719960e-01   4.0198109e-01   3.0329480e-01
   9.0797899e+00   6.7701853e-01   4.0188380e-01   3.0309578e-01
   9.1285524e+00   6.7668791e-01   4.0170743e-01   3.0274002e-01
   9.1523801e+00   6.7652695e-01   4.0162217e-01   3.0257037e-01
   9.2052369e+00   6.7617147e-01   4.0143529e-01   3.0220392e-01
   9.2262271e+00   6.7603096e-01   4.0136198e-01   3.0206219e-01
   9.2863788e+00   6.7563059e-01   4.0115480e-01   3.0166798e-01
   9.3043649e+00   6.7551157e-01   4.0109372e-01   3.0155355e-01
   9.3457385e+00   6.7523913e-01   4.0095477e-01   3.0129636e-01
   9.3615258e+00   6.7513568e-01   4.0090233e-01   3.0120043e-01
   9.4020147e+00   6.7487171e-01   4.0076935e-01   3.0096000e-01
   9.4157167e+00   6.7478283e-01   4.0072484e-01   3.0088044e-01
   9.4567042e+00   6.7451839e-01   4.0059323e-01   3.0064795e-01
   9.4683792e+00   6.7444347e-01   4.0055617e-01   3.0058322e-01
   9.5109276e+00   6.7417199e-01   4.0042271e-01   3.0035292e-01
   9.5205920e+00   6.7411068e-01   4.0039275e-01   3.0030184e-01
   9.5689142e+00   6.7380612e-01   4.0024496e-01   3.0005315e-01
   9.5764279e+00   6.7375907e-01   4.0022228e-01   3.0001548e-01
   9.6139966e+00   6.7352511e-01   4.0011013e-01   2.9983122e-01
   9.6665777e+00   6.7320133e-01   3.9995665e-01   2.9958456e-01
   9.6704676e+00   6.7317755e-01   3.9994546e-01   2.9956683e-01
   9.6899173e+00   6.7305902e-01   3.9988985e-01   2.9947925e-01
   9.7249282e+00   6.7284723e-01   3.9979117e-01   2.9932604e-01
   9.7266522e+00   6.7283685e-01   3.9978636e-01   2.9931865e-01
   9.7352722e+00   6.7278504e-01   3.9976237e-01   2.9928187e-01
   9.7783720e+00   6.7252789e-01   3.9964412e-01   2.9910310e-01
   9.7794263e+00   6.7252165e-01   3.9964126e-01   2.9909884e-01
   9.7846973e+00   6.7249042e-01   3.9962701e-01   2.9907758e-01
   9.8110528e+00   6.7233505e-01   3.9955635e-01   2.9897321e-01
   9.8800444e+00   6.7193413e-01   3.9937643e-01   2.9871479e-01
   9.8840811e+00   6.7191094e-01   3.9936613e-01   2.9870033e-01
   9.9042645e+00   6.7179542e-01   3.9931501e-01   2.9862908e-01
   9.9344480e+00   6.7162406e-01   3.9923973e-01   2.9852587e-01
   9.9405060e+00   6.7158987e-01   3.9922480e-01   2.9850563e-01
   9.9707962e+00   6.7141996e-01   3.9915095e-01   2.9840681e-01
   1.0008241e+01   6.7121229e-01   3.9906163e-01   2.9829007e-01
   1.0017041e+01   6.7116387e-01   3.9904095e-01   2.9826349e-01
   1.0042946e+01   6.7102221e-01   3.9898078e-01   2.9818715e-01
   1.0068851e+01   6.7088183e-01   3.9892165e-01   2.9811358e-01
   1.0079905e+01   6.7082232e-01   3.9889673e-01   2.9808303e-01
   1.0106835e+01   6.7067835e-01   3.9883680e-01   2.9801069e-01
   1.0133765e+01   6.7053579e-01   3.9877800e-01   2.9794127e-01
   1.0147233e+01   6.7046503e-01   3.9874901e-01   2.9790764e-01
   1.0180901e+01   6.7028971e-01   3.9867774e-01   2.9782671e-01
   1.0214569e+01   6.7011663e-01   3.9860820e-01   2.9775018e-01
   1.0231041e+01   6.7003278e-01   3.9857481e-01   2.9771433e-01
   1.0263713e+01   6.6986805e-01   3.9850978e-01   2.9764625e-01
   1.0296767e+01   6.6970359e-01   3.9844562e-01   2.9758143e-01
   1.0316297e+01   6.6960744e-01   3.9840849e-01   2.9754501e-01
   1.0341833e+01   6.6948289e-01   3.9836078e-01   2.9749948e-01
   1.0415475e+01   6.6913108e-01   3.9822858e-01   2.9738108e-01
   1.0432334e+01   6.6905208e-01   3.9819942e-01   2.9735661e-01
   1.0449193e+01   6.6897365e-01   3.9817068e-01   2.9733310e-01
   1.0494839e+01   6.6876420e-01   3.9809490e-01   2.9727418e-01
   1.0521741e+01   6.6864273e-01   3.9805162e-01   2.9724262e-01
   1.0544004e+01   6.6854331e-01   3.9801657e-01   2.9721826e-01
   1.0573386e+01   6.6841363e-01   3.9797137e-01   2.9718847e-01
   1.0593398e+01   6.6832631e-01   3.9794126e-01   2.9716970e-01
   1.0613409e+01   6.6823978e-01   3.9791171e-01   2.9715215e-01
   1.0674464e+01   6.6798075e-01   3.9782487e-01   2.9710588e-01
   1.0691259e+01   6.6791080e-01   3.9780185e-01   2.9709504e-01
   1.0708054e+01   6.6784141e-01   3.9777921e-01   2.9708499e-01
   1.0762990e+01   6.6761834e-01   3.9770769e-01   2.9705750e-01
   1.0781433e+01   6.6754478e-01   3.9768455e-01   2.9705008e-01
   1.0799876e+01   6.6747188e-01   3.9766183e-01   2.9704355e-01
   1.0883201e+01   6.6715080e-01   3.9756445e-01   2.9702470e-01
   1.0903883e+01   6.6707318e-01   3.9754159e-01   2.9702263e-01
   1.0924565e+01   6.6699637e-01   3.9751922e-01   2.9702155e-01
   1.0952112e+01   6.6689533e-01   3.9749022e-01   2.9702164e-01
   1.0974078e+01   6.6681578e-01   3.9746772e-01   2.9702292e-01
   1.0996044e+01   6.6673715e-01   3.9744577e-01   2.9702525e-01
   1.1030210e+01   6.6661662e-01   3.9741270e-01   2.9703091e-01
   1.1053631e+01   6.6653524e-01   3.9739077e-01   2.9703618e-01
   1.1077052e+01   6.6645487e-01   3.9736945e-01   2.9704255e-01
   1.1103388e+01   6.6636569e-01   3.9734616e-01   2.9705099e-01
   1.1128172e+01   6.6628291e-01   3.9732492e-01   2.9706013e-01
   1.1152956e+01   6.6620123e-01   3.9730431e-01   2.9707041e-01
   1.1176897e+01   6.6612337e-01   3.9728500e-01   2.9708138e-01
   1.1189974e+01   6.6608126e-01   3.9727469e-01   2.9708779e-01
   1.1203051e+01   6.6603946e-01   3.9726455e-01   2.9709450e-01
   1.1241183e+01   6.6591926e-01   3.9723594e-01   2.9711569e-01
   1.1254859e+01   6.6587676e-01   3.9722603e-01   2.9712387e-01
   1.1268534e+01   6.6583459e-01   3.9721628e-01   2.9713233e-01
   1.1313308e+01   6.6569873e-01   3.9718560e-01   2.9716206e-01
   1.1327656e+01   6.6565590e-01   3.9717616e-01   2.9717221e-01
   1.1342004e+01   6.6561342e-01   3.9716690e-01   2.9718266e-01
   1.1402071e+01   6.6543925e-01   3.9713008e-01   2.9722946e-01
   1.1417247e+01   6.6539617e-01   3.9712127e-01   2.9724203e-01
   1.1432422e+01   6.6535347e-01   3.9711264e-01   2.9725489e-01
   1.1491424e+01   6.6519088e-01   3.9708089e-01   2.9730750e-01
   1.1507432e+01   6.6514770e-01   3.9707275e-01   2.9732246e-01
   1.1523440e+01   6.6510492e-01   3.9706480e-01   2.9733769e-01
   1.1603480e+01   6.6489682e-01   3.9702793e-01   2.9741774e-01
   1.1620532e+01   6.6485371e-01   3.9702066e-01   2.9743557e-01
   1.1637584e+01   6.6481103e-01   3.9701360e-01   2.9745366e-01
   1.1678681e+01   6.6470987e-01   3.9699738e-01   2.9749824e-01
   1.1696434e+01   6.6466690e-01   3.9699071e-01   2.9751791e-01
   1.1714187e+01   6.6462438e-01   3.9698425e-01   2.9753781e-01
   1.1756888e+01   6.6452388e-01   3.9696950e-01   2.9758657e-01
   1.1775370e+01   6.6448115e-01   3.9696346e-01   2.9760805e-01
   1.1793852e+01   6.6443887e-01   3.9695761e-01   2.9762974e-01
   1.1829411e+01   6.6435880e-01   3.9694692e-01   2.9767200e-01
   1.1848569e+01   6.6431633e-01   3.9694144e-01   2.9769505e-01
   1.1867727e+01   6.6427434e-01   3.9693616e-01   2.9771828e-01
   1.1901198e+01   6.6420208e-01   3.9692740e-01   2.9775927e-01
   1.1921025e+01   6.6415993e-01   3.9692248e-01   2.9778377e-01
   1.1940853e+01   6.6411827e-01   3.9691775e-01   2.9780842e-01
   1.1971514e+01   6.6405476e-01   3.9691080e-01   2.9784681e-01
   1.1991997e+01   6.6401296e-01   3.9690640e-01   2.9787262e-01
   1.2012480e+01   6.6397165e-01   3.9690218e-01   2.9789855e-01
   1.2038588e+01   6.6391969e-01   3.9689707e-01   2.9793175e-01
   1.2059696e+01   6.6387825e-01   3.9689315e-01   2.9795870e-01
   1.2080804e+01   6.6383731e-01   3.9688940e-01   2.9798573e-01
   1.2109041e+01   6.6378329e-01   3.9688467e-01   2.9802199e-01
   1.2130806e+01   6.6374225e-01   3.9688122e-01   2.9805001e-01
   1.2152570e+01   6.6370171e-01   3.9687795e-01   2.9807808e-01
   1.2178233e+01   6.6365454e-01   3.9687430e-01   2.9811121e-01
   1.2200643e+01   6.6361391e-01   3.9687129e-01   2.9814016e-01
   1.2223053e+01   6.6357378e-01   3.9686845e-01   2.9816911e-01
   1.2245772e+01   6.6353360e-01   3.9686572e-01   2.9819845e-01
   1.2268811e+01   6.6349337e-01   3.9686312e-01   2.9822818e-01
   1.2291851e+01   6.6345365e-01   3.9686066e-01   2.9825787e-01
   1.2315701e+01   6.6341306e-01   3.9685827e-01   2.9828855e-01
   1.2327547e+01   6.6339310e-01   3.9685714e-01   2.9830377e-01
   1.2339393e+01   6.6337326e-01   3.9685604e-01   2.9831896e-01
   1.2370030e+01   6.6332254e-01   3.9685336e-01   2.9835815e-01
   1.2394227e+01   6.6328307e-01   3.9685140e-01   2.9838899e-01
   1.2418425e+01   6.6324411e-01   3.9684957e-01   2.9841971e-01
   1.2444052e+01   6.6320338e-01   3.9684777e-01   2.9845209e-01
   1.2456496e+01   6.6318381e-01   3.9684693e-01   2.9846775e-01
   1.2468940e+01   6.6316436e-01   3.9684613e-01   2.9848338e-01
   1.2504561e+01   6.6310937e-01   3.9684399e-01   2.9852786e-01
   1.2530013e+01   6.6307070e-01   3.9684259e-01   2.9855940e-01
   1.2555465e+01   6.6303253e-01   3.9684129e-01   2.9859073e-01
   1.2568428e+01   6.6301328e-01   3.9684067e-01   2.9860660e-01
   1.2581391e+01   6.6299415e-01   3.9684006e-01   2.9862241e-01
   1.2618907e+01   6.6293949e-01   3.9683844e-01   2.9866779e-01
   1.2632166e+01   6.6292041e-01   3.9683790e-01   2.9868370e-01
   1.2645425e+01   6.6290145e-01   3.9683739e-01   2.9869953e-01
   1.2684335e+01   6.6284653e-01   3.9683598e-01   2.9874556e-01
   1.2697899e+01   6.6282762e-01   3.9683552e-01   2.9876144e-01
   1.2711463e+01   6.6280884e-01   3.9683508e-01   2.9877724e-01
   1.2758916e+01   6.6274406e-01   3.9683363e-01   2.9883183e-01
   1.2772827e+01   6.6272533e-01   3.9683323e-01   2.9884762e-01
   1.2786738e+01   6.6270673e-01   3.9683285e-01   2.9886331e-01
   1.2844574e+01   6.6263062e-01   3.9683133e-01   2.9892744e-01
   1.2858885e+01   6.6261208e-01   3.9683097e-01   2.9894303e-01
   1.2873195e+01   6.6259367e-01   3.9683061e-01   2.9895850e-01
   1.2918946e+01   6.6253554e-01   3.9682950e-01   2.9900717e-01
   1.2933603e+01   6.6251715e-01   3.9682915e-01   2.9902250e-01
   1.2948260e+01   6.6249888e-01   3.9682879e-01   2.9903771e-01
   1.3013809e+01   6.6241847e-01   3.9682717e-01   2.9910408e-01
   1.3028908e+01   6.6240024e-01   3.9682679e-01   2.9911899e-01
   1.3044008e+01   6.6238212e-01   3.9682639e-01   2.9913375e-01
   1.3101041e+01   6.6231460e-01   3.9682482e-01   2.9918815e-01
   1.3116547e+01   6.6229649e-01   3.9682437e-01   2.9920257e-01
   1.3132053e+01   6.6227848e-01   3.9682390e-01   2.9921682e-01
   1.3205227e+01   6.6219481e-01   3.9682149e-01   2.9928187e-01
   1.3220852e+01   6.6217721e-01   3.9682093e-01   2.9929528e-01
   1.3236477e+01   6.6215971e-01   3.9682034e-01   2.9930852e-01
   1.3298256e+01   6.6209134e-01   3.9681782e-01   2.9935915e-01
   1.3313881e+01   6.6207426e-01   3.9681712e-01   2.9937152e-01
   1.3329506e+01   6.6205726e-01   3.9681640e-01   2.9938372e-01
   1.3400205e+01   6.6198128e-01   3.9681281e-01   2.9943667e-01
   1.3415830e+01   6.6196469e-01   3.9681194e-01   2.9944788e-01
   1.3431455e+01   6.6194818e-01   3.9681104e-01   2.9945891e-01
   1.3504274e+01   6.6187208e-01   3.9680645e-01   2.9950791e-01
   1.3519899e+01   6.6185593e-01   3.9680537e-01   2.9951792e-01
   1.3535524e+01   6.6183984e-01   3.9680426e-01   2.9952773e-01
   1.3606583e+01   6.6176739e-01   3.9679878e-01   2.9957009e-01
   1.3622208e+01   6.6175161e-01   3.9679748e-01   2.9957890e-01
   1.3637833e+01   6.6173588e-01   3.9679614e-01   2.9958752e-01
   1.3715958e+01   6.6165797e-01   3.9678888e-01   2.9962791e-01
   1.3731583e+01   6.6164253e-01   3.9678732e-01   2.9963544e-01
   1.3747208e+01   6.6162713e-01   3.9678571e-01   2.9964279e-01
   1.3825333e+01   6.6155073e-01   3.9677709e-01   2.9967685e-01
   1.3840958e+01   6.6153557e-01   3.9677525e-01   2.9968312e-01
   1.3856583e+01   6.6152044e-01   3.9677336e-01   2.9968921e-01
   1.3934708e+01   6.6144529e-01   3.9676331e-01   2.9971702e-01
   1.3950333e+01   6.6143036e-01   3.9676117e-01   2.9972205e-01
   1.3965958e+01   6.6141545e-01   3.9675899e-01   2.9972691e-01
   1.4044083e+01   6.6134132e-01   3.9674747e-01   2.9974862e-01
   1.4059708e+01   6.6132657e-01   3.9674503e-01   2.9975245e-01
   1.4075333e+01   6.6131185e-01   3.9674256e-01   2.9975611e-01
   1.4153458e+01   6.6123854e-01   3.9672953e-01   2.9977191e-01
   1.4169083e+01   6.6122394e-01   3.9672680e-01   2.9977457e-01
   1.4184708e+01   6.6120935e-01   3.9672402e-01   2.9977707e-01
   1.4251484e+01   6.6114723e-01   3.9671167e-01   2.9978595e-01
   1.4267109e+01   6.6113273e-01   3.9670867e-01   2.9978761e-01
   1.4282734e+01   6.6111825e-01   3.9670562e-01   2.9978911e-01
   1.4347801e+01   6.6105809e-01   3.9669249e-01   2.9979371e-01
   1.4363426e+01   6.6104368e-01   3.9668922e-01   2.9979442e-01
   1.4379051e+01   6.6102928e-01   3.9668592e-01   2.9979498e-01
   1.4442501e+01   6.6097090e-01   3.9667207e-01   2.9979575e-01
   1.4458126e+01   6.6095655e-01   3.9666856e-01   2.9979557e-01
   1.4473751e+01   6.6094221e-01   3.9666500e-01   2.9979526e-01
   1.4536627e+01   6.6088458e-01   3.9665029e-01   2.9979256e-01
   1.4552252e+01   6.6087028e-01   3.9664654e-01   2.9979155e-01
   1.4567877e+01   6.6085599e-01   3.9664274e-01   2.9979040e-01
   1.4629179e+01   6.6079997e-01   3.9662748e-01   2.9978461e-01
   1.4644804e+01   6.6078571e-01   3.9662349e-01   2.9978282e-01
   1.4660429e+01   6.6077145e-01   3.9661947e-01   2.9978090e-01
   1.4720068e+01   6.6071708e-01   3.9660377e-01   2.9977242e-01
   1.4735693e+01   6.6070284e-01   3.9659957e-01   2.9976991e-01
   1.4751318e+01   6.6068861e-01   3.9659533e-01   2.9976728e-01
   1.4810978e+01   6.6063431e-01   3.9657882e-01   2.9975616e-01
   1.4826603e+01   6.6062010e-01   3.9657441e-01   2.9975298e-01
   1.4842228e+01   6.6060589e-01   3.9656997e-01   2.9974968e-01
   1.4900730e+01   6.6055273e-01   3.9655304e-01   2.9973638e-01
   1.4916355e+01   6.6053853e-01   3.9654845e-01   2.9973257e-01
   1.4931980e+01   6.6052434e-01   3.9654382e-01   2.9972867e-01
   1.4989606e+01   6.6047204e-01   3.9652646e-01   2.9971339e-01
   1.5005231e+01   6.6045786e-01   3.9652169e-01   2.9970902e-01
   1.5020856e+01   6.6044369e-01   3.9651688e-01   2.9970456e-01
   1.5077762e+01   6.6039210e-01   3.9649913e-01   2.9968752e-01
   1.5093387e+01   6.6037794e-01   3.9649419e-01   2.9968263e-01
   1.5109012e+01   6.6036378e-01   3.9648922e-01   2.9967766e-01
   1.5165370e+01   6.6031275e-01   3.9647108e-01   2.9965902e-01
   1.5180995e+01   6.6029861e-01   3.9646599e-01   2.9965367e-01
   1.5196620e+01   6.6028447e-01   3.9646087e-01   2.9964824e-01
   1.5252231e+01   6.6023418e-01   3.9644246e-01   2.9962828e-01
   1.5267856e+01   6.6022006e-01   3.9643724e-01   2.9962251e-01
   1.5283481e+01   6.6020594e-01   3.9643199e-01   2.9961666e-01
   1.5338557e+01   6.6015622e-01   3.9641331e-01   2.9959551e-01
   1.5354182e+01   6.6014212e-01   3.9640796e-01   2.9958935e-01
   1.5369807e+01   6.6012803e-01   3.9640259e-01   2.9958314e-01
   1.5424146e+01   6.6007905e-01   3.9638376e-01   2.9956106e-01
   1.5439771e+01   6.6006498e-01   3.9637831e-01   2.9955457e-01
   1.5455396e+01   6.6005092e-01   3.9637283e-01   2.9954804e-01
   1.5510160e+01   6.6000167e-01   3.9635351e-01   2.9952470e-01
   1.5525785e+01   6.5998763e-01   3.9634796e-01   2.9951792e-01
   1.5541410e+01   6.5997360e-01   3.9634239e-01   2.9951110e-01
   1.5594857e+01   6.5992566e-01   3.9632323e-01   2.9948741e-01
   1.5610482e+01   6.5991167e-01   3.9631760e-01   2.9948039e-01
   1.5626107e+01   6.5989768e-01   3.9631195e-01   2.9947333e-01
   1.5680289e+01   6.5984922e-01   3.9629228e-01   2.9944853e-01
   1.5695914e+01   6.5983527e-01   3.9628658e-01   2.9944129e-01
   1.5711539e+01   6.5982132e-01   3.9628087e-01   2.9943402e-01
   1.5763795e+01   6.5977476e-01   3.9626169e-01   2.9940947e-01
   1.5779420e+01   6.5976085e-01   3.9625594e-01   2.9940206e-01
   1.5795045e+01   6.5974696e-01   3.9625018e-01   2.9939462e-01
   1.5851721e+01   6.5969666e-01   3.9622920e-01   2.9936743e-01
   1.5867346e+01   6.5968282e-01   3.9622341e-01   2.9935988e-01
   1.5882971e+01   6.5966899e-01   3.9621760e-01   2.9935230e-01
   1.5937967e+01   6.5962040e-01   3.9619712e-01   2.9932548e-01
   1.5953592e+01   6.5960663e-01   3.9619130e-01   2.9931782e-01
   1.5969217e+01   6.5959287e-01   3.9618546e-01   2.9931015e-01
   1.6025819e+01   6.5954313e-01   3.9616431e-01   2.9928223e-01
   1.6041444e+01   6.5952944e-01   3.9615846e-01   2.9927449e-01
   1.6057069e+01   6.5951575e-01   3.9615261e-01   2.9926675e-01
   1.6115918e+01   6.5946436e-01   3.9613057e-01   2.9923751e-01
   1.6131543e+01   6.5945075e-01   3.9612472e-01   2.9922973e-01
   1.6147168e+01   6.5943716e-01   3.9611887e-01   2.9922195e-01
   1.6206986e+01   6.5938528e-01   3.9609648e-01   2.9919214e-01
   1.6222611e+01   6.5937177e-01   3.9609063e-01   2.9918436e-01
   1.6238236e+01   6.5935828e-01   3.9608479e-01   2.9917657e-01
   1.6300242e+01   6.5930492e-01   3.9606164e-01   2.9914571e-01
   1.6315867e+01   6.5929152e-01   3.9605582e-01   2.9913794e-01
   1.6331492e+01   6.5927814e-01   3.9605000e-01   2.9913019e-01
   1.6393225e+01   6.5922547e-01   3.9602706e-01   2.9909962e-01
   1.6408850e+01   6.5921219e-01   3.9602127e-01   2.9909191e-01
   1.6424475e+01   6.5919893e-01   3.9601548e-01   2.9908421e-01
   1.6495496e+01   6.5913894e-01   3.9598928e-01   2.9904939e-01
   1.6511121e+01   6.5912580e-01   3.9598354e-01   2.9904177e-01
   1.6526746e+01   6.5911269e-01   3.9597781e-01   2.9903416e-01
   1.6584998e+01   6.5906400e-01   3.9595652e-01   2.9900598e-01
   1.6616248e+01   6.5903802e-01   3.9594516e-01   2.9899097e-01
   1.6634852e+01   6.5902260e-01   3.9593841e-01   2.9898207e-01
   1.6653457e+01   6.5900721e-01   3.9593169e-01   2.9897321e-01
   1.6669082e+01   6.5899432e-01   3.9592605e-01   2.9896579e-01
   1.6684707e+01   6.5898145e-01   3.9592042e-01   2.9895840e-01
   1.6760578e+01   6.5891932e-01   3.9589327e-01   2.9892284e-01
   1.6776203e+01   6.5890661e-01   3.9588772e-01   2.9891560e-01
   1.6791828e+01   6.5889392e-01   3.9588218e-01   2.9890838e-01
   1.6838015e+01   6.5885657e-01   3.9586589e-01   2.9888721e-01
   1.6869265e+01   6.5883144e-01   3.9585494e-01   2.9887304e-01
   1.6887098e+01   6.5881714e-01   3.9584872e-01   2.9886500e-01
   1.6904931e+01   6.5880289e-01   3.9584251e-01   2.9885701e-01
   1.6920556e+01   6.5879043e-01   3.9583710e-01   2.9885004e-01
   1.6936181e+01   6.5877800e-01   3.9583169e-01   2.9884310e-01
   1.7014306e+01   6.5871629e-01   3.9580493e-01   2.9880891e-01
   1.7029931e+01   6.5870404e-01   3.9579962e-01   2.9880218e-01
   1.7045556e+01   6.5869182e-01   3.9579434e-01   2.9879548e-01
   1.7089238e+01   6.5865782e-01   3.9577965e-01   2.9877694e-01
   1.7104863e+01   6.5864571e-01   3.9577443e-01   2.9877037e-01
   1.7120488e+01   6.5863364e-01   3.9576923e-01   2.9876385e-01
   1.7198613e+01   6.5857375e-01   3.9574350e-01   2.9873179e-01
   1.7214238e+01   6.5856187e-01   3.9573841e-01   2.9872549e-01
   1.7229863e+01   6.5855002e-01   3.9573334e-01   2.9871923e-01
   1.7274144e+01   6.5851662e-01   3.9571907e-01   2.9870172e-01
   1.7289769e+01   6.5850490e-01   3.9571408e-01   2.9869561e-01
   1.7305394e+01   6.5849321e-01   3.9570910e-01   2.9868955e-01
   1.7383519e+01   6.5843526e-01   3.9568452e-01   2.9865984e-01
   1.7399144e+01   6.5842377e-01   3.9567967e-01   2.9865402e-01
   1.7414769e+01   6.5841232e-01   3.9567484e-01   2.9864825e-01
   1.7457999e+01   6.5838081e-01   3.9566157e-01   2.9863249e-01
   1.7473624e+01   6.5836949e-01   3.9565682e-01   2.9862687e-01
   1.7489249e+01   6.5835820e-01   3.9565209e-01   2.9862130e-01
   1.7565422e+01   6.5830367e-01   3.9562932e-01   2.9859475e-01
   1.7581047e+01   6.5829258e-01   3.9562471e-01   2.9858943e-01
   1.7596672e+01   6.5828154e-01   3.9562013e-01   2.9858415e-01
   1.7639265e+01   6.5825161e-01   3.9560774e-01   2.9856999e-01
   1.7654890e+01   6.5824069e-01   3.9560324e-01   2.9856488e-01
   1.7670515e+01   6.5822981e-01   3.9559876e-01   2.9855981e-01
   1.7744409e+01   6.5817886e-01   3.9557787e-01   2.9853643e-01
   1.7760034e+01   6.5816819e-01   3.9557352e-01   2.9853161e-01
   1.7775659e+01   6.5815755e-01   3.9556919e-01   2.9852684e-01
   1.7818250e+01   6.5812875e-01   3.9555750e-01   2.9851405e-01
   1.7833875e+01   6.5811825e-01   3.9555325e-01   2.9850944e-01
   1.7849500e+01   6.5810779e-01   3.9554902e-01   2.9850487e-01
   1.7923467e+01   6.5805876e-01   3.9552933e-01   2.9848386e-01
   1.7939092e+01   6.5804851e-01   3.9552524e-01   2.9847954e-01
   1.7954717e+01   6.5803830e-01   3.9552117e-01   2.9847527e-01
   1.7996642e+01   6.5801107e-01   3.9551035e-01   2.9846403e-01
   1.8012267e+01   6.5800100e-01   3.9550637e-01   2.9845992e-01
   1.8027892e+01   6.5799096e-01   3.9550240e-01   2.9845585e-01
   1.8099670e+01   6.5794531e-01   3.9548448e-01   2.9843773e-01
   1.8115295e+01   6.5793547e-01   3.9548064e-01   2.9843390e-01
   1.8130920e+01   6.5792568e-01   3.9547682e-01   2.9843012e-01
   1.8173005e+01   6.5789947e-01   3.9546665e-01   2.9842014e-01
   1.8188630e+01   6.5788981e-01   3.9546292e-01   2.9841651e-01
   1.8204255e+01   6.5788019e-01   3.9545921e-01   2.9841293e-01
   1.8276298e+01   6.5783630e-01   3.9544239e-01   2.9839694e-01
   1.8291923e+01   6.5782689e-01   3.9543880e-01   2.9839359e-01
   1.8307548e+01   6.5781751e-01   3.9543524e-01   2.9839028e-01
   1.8348977e+01   6.5779282e-01   3.9542590e-01   2.9838170e-01
   1.8364602e+01   6.5778358e-01   3.9542242e-01   2.9837854e-01
   1.8380227e+01   6.5777437e-01   3.9541896e-01   2.9837542e-01
   1.8450507e+01   6.5773342e-01   3.9540366e-01   2.9836187e-01
   1.8466132e+01   6.5772441e-01   3.9540032e-01   2.9835896e-01
   1.8481757e+01   6.5771544e-01   3.9539700e-01   2.9835610e-01
   1.8523238e+01   6.5769181e-01   3.9538830e-01   2.9834868e-01
   1.8538863e+01   6.5768297e-01   3.9538505e-01   2.9834595e-01
   1.8554488e+01   6.5767417e-01   3.9538183e-01   2.9834327e-01
   1.8624975e+01   6.5763492e-01   3.9536757e-01   2.9833161e-01
   1.8661816e+01   6.5761470e-01   3.9536029e-01   2.9832581e-01
   1.8698658e+01   6.5759468e-01   3.9535311e-01   2.9832022e-01
   1.8807857e+01   6.5753648e-01   3.9533252e-01   2.9830478e-01
   1.8869159e+01   6.5750456e-01   3.9532138e-01   2.9829683e-01
   1.8923432e+01   6.5747674e-01   3.9531177e-01   2.9829022e-01
   1.9017831e+01   6.5742934e-01   3.9529559e-01   2.9827962e-01
   1.9069743e+01   6.5740379e-01   3.9528699e-01   2.9827426e-01
   1.9129139e+01   6.5737501e-01   3.9527738e-01   2.9826851e-01
   1.9216225e+01   6.5733367e-01   3.9526375e-01   2.9826082e-01
   1.9294603e+01   6.5729731e-01   3.9525193e-01   2.9825459e-01
   1.9365142e+01   6.5726526e-01   3.9524164e-01   2.9824952e-01
   1.9428628e+01   6.5723695e-01   3.9523265e-01   2.9824536e-01
   1.9485765e+01   6.5721191e-01   3.9522478e-01   2.9824194e-01
   1.9537189e+01   6.5718970e-01   3.9521787e-01   2.9823910e-01
   1.9583470e+01   6.5716999e-01   3.9521177e-01   2.9823673e-01
   1.9629751e+01   6.5715053e-01   3.9520580e-01   2.9823453e-01
   1.9666776e+01   6.5713514e-01   3.9520111e-01   2.9823289e-01
   1.9703801e+01   6.5711991e-01   3.9519650e-01   2.9823135e-01
   1.9733421e+01   6.5710784e-01   3.9519286e-01   2.9823019e-01
   1.9763041e+01   6.5709587e-01   3.9518926e-01   2.9822908e-01
   1.9786737e+01   6.5708636e-01   3.9518642e-01   2.9822824e-01
   1.9810432e+01   6.5707691e-01   3.9518361e-01   2.9822744e-01
   1.9834128e+01   6.5706753e-01   3.9518082e-01   2.9822667e-01
   1.9850716e+01   6.5706100e-01   3.9517889e-01   2.9822615e-01
   1.9867303e+01   6.5705449e-01   3.9517696e-01   2.9822565e-01
   1.9883890e+01   6.5704802e-01   3.9517506e-01   2.9822516e-01
   1.9900477e+01   6.5704157e-01   3.9517316e-01   2.9822470e-01
   1.9910429e+01   6.5703772e-01   3.9517203e-01   2.9822442e-01
   1.9920382e+01   6.5703388e-01   3.9517091e-01   2.9822415e-01
   1.9930334e+01   6.5703005e-01   3.9516978e-01   2.9822389e-01
   1.9940286e+01   6.5702622e-01   3.9516867e-01   2.9822363e-01
   1.9950239e+01   6.5702241e-01   3.9516755e-01   2.9822338e-01
   1.9960191e+01   6.5701861e-01   3.9516645e-01   2.9822313e-01
   1.9964172e+01   6.5701709e-01   3.9516600e-01   2.9822303e-01
   1.9968153e+01   6.5701558e-01   3.9516556e-01   2.9822294e-01
   1.9972134e+01   6.5701406e-01   3.9516512e-01   2.9822284e-01
   1.9976114e+01   6.5701255e-01   3.9516468e-01   2.9822275e-01
   1.9980095e+01   6.5701104e-01   3.9516424e-01   2.9822265e-01
   1.9984076e+01   6.5700953e-01   3.9516381e-01   2.9822256e-01
   1.9988057e+01   6.5700802e-01   3.9516337e-01   2.9822247e-01
   1.9992038e+01   6.5700652e-01   3.9516293e-01   2.9822237e-01
   1.9996019e+01   6.5700501e-01   3.9516249e-01   2.9822228e-01


==> data/WcHatDataSim2.dat <==
   0.0000000e+00   5.0000000e-01   5.0000000e-01   5.0000000e-01
   2.4755140e-04   5.0000136e-01   4.9999813e-01   4.9996249e-01
   1.4853084e-03   5.0000815e-01   4.9998875e-01   4.9977505e-01
   7.6740935e-03   5.0004114e-01   4.9994149e-01   4.9884006e-01
   1.8148451e-02   5.0009355e-01   4.9986016e-01   4.9726604e-01
   2.9182373e-02   5.0014415e-01   4.9977263e-01   4.9561931e-01
   4.2260801e-02   5.0019815e-01   4.9966643e-01   4.9368242e-01
   5.7280641e-02   5.0025232e-01   4.9954117e-01   4.9147785e-01
   7.4212553e-02   5.0030363e-01   4.9939575e-01   4.8901773e-01
   9.3093335e-02   5.0034897e-01   4.9922831e-01   4.8630542e-01
   1.1249425e-01   5.0038296e-01   4.9905048e-01   4.8355190e-01
   1.3122812e-01   5.0040404e-01   4.9887322e-01   4.8092481e-01
   1.4928683e-01   5.0041379e-01   4.9869722e-01   4.7842150e-01
   1.6675371e-01   5.0041365e-01   4.9852222e-01   4.7602704e-01
   1.8373010e-01   5.0040478e-01   4.9834767e-01   4.7372473e-01
   2.0033043e-01   5.0038800e-01   4.9817276e-01   4.7149687e-01
   2.1668116e-01   5.0036385e-01   4.9799643e-01   4.6932489e-01
   2.3291906e-01   5.0033260e-01   4.9781736e-01   4.6718962e-01
   2.5000000e-01   5.0029212e-01   4.9762479e-01   4.6496656e-01
   2.6647166e-01   5.0024588e-01   4.9743503e-01   4.6284493e-01
   2.6654095e-01   5.0024567e-01   4.9743423e-01   4.6283605e-01
   2.6688742e-01   5.0024463e-01   4.9743019e-01   4.6279166e-01
   2.6824722e-01   5.0024049e-01   4.9741434e-01   4.6261752e-01
   2.6963462e-01   5.0023621e-01   4.9739814e-01   4.6243999e-01
   2.7128468e-01   5.0023107e-01   4.9737884e-01   4.6222906e-01
   2.7320637e-01   5.0022499e-01   4.9735631e-01   4.6198367e-01
   2.7538760e-01   5.0021798e-01   4.9733067e-01   4.6170549e-01
   2.7782351e-01   5.0021001e-01   4.9730196e-01   4.6139527e-01
   2.8051476e-01   5.0020103e-01   4.9727014e-01   4.6105308e-01
   2.8346671e-01   5.0019098e-01   4.9723512e-01   4.6067839e-01
   2.8668913e-01   5.0017976e-01   4.9719675e-01   4.6027015e-01
   2.9019632e-01   5.0016726e-01   4.9715481e-01   4.5982676e-01
   2.9400754e-01   5.0015333e-01   4.9710904e-01   4.5934601e-01
   2.9814775e-01   5.0013781e-01   4.9705909e-01   4.5882504e-01
   3.0264886e-01   5.0012047e-01   4.9700450e-01   4.5826016e-01
   3.0755141e-01   5.0010102e-01   4.9694472e-01   4.5764668e-01
   3.1290714e-01   5.0007913e-01   4.9687903e-01   4.5697860e-01
   3.1878265e-01   5.0005434e-01   4.9680649e-01   4.5624821e-01
   3.2605272e-01   5.0002255e-01   4.9671608e-01   4.5534811e-01
   3.4575164e-01   4.9993034e-01   4.9646739e-01   4.5292930e-01
   3.6666782e-01   4.9982296e-01   4.9619751e-01   4.5039283e-01
   3.8896982e-01   4.9969805e-01   4.9590326e-01   4.4772387e-01
   3.9645226e-01   4.9965380e-01   4.9580305e-01   4.4683655e-01
   4.1974281e-01   4.9950871e-01   4.9548645e-01   4.4410046e-01
   4.4360687e-01   4.9934882e-01   4.9515481e-01   4.4133711e-01
   4.5208880e-01   4.9928934e-01   4.9503520e-01   4.4036461e-01
   4.7584074e-01   4.9911553e-01   4.9469550e-01   4.3766797e-01
   4.7660442e-01   4.9910977e-01   4.9468446e-01   4.3758191e-01
   4.7736810e-01   4.9910399e-01   4.9467341e-01   4.3749589e-01
   4.8118651e-01   4.9907497e-01   4.9461808e-01   4.3706642e-01
   5.0027856e-01   4.9892589e-01   4.9433879e-01   4.3493398e-01
   5.1043804e-01   4.9884392e-01   4.9418840e-01   4.3380933e-01
   5.3544438e-01   4.9863452e-01   4.9381307e-01   4.3107069e-01
   5.6134992e-01   4.9840647e-01   4.9341667e-01   4.2827734e-01
   5.7396968e-01   4.9829140e-01   4.9322085e-01   4.2693250e-01
   6.0137138e-01   4.9803284e-01   4.9278965e-01   4.2404788e-01
   6.3021570e-01   4.9774819e-01   4.9232711e-01   4.2106317e-01
   6.4657122e-01   4.9758129e-01   4.9206101e-01   4.1939403e-01
   6.7800401e-01   4.9724973e-01   4.9154208e-01   4.1623279e-01
   7.1168697e-01   4.9687922e-01   4.9097538e-01   4.1291224e-01
   7.2736919e-01   4.9670154e-01   4.9070791e-01   4.1138955e-01
   7.6479361e-01   4.9626473e-01   4.9006067e-01   4.0781460e-01
   7.8872152e-01   4.9597630e-01   4.8964046e-01   4.0557176e-01
   8.3203607e-01   4.9543685e-01   4.8886776e-01   4.0159516e-01
   8.5927763e-01   4.9508660e-01   4.8837420e-01   3.9914829e-01
   9.1131519e-01   4.9439515e-01   4.8741611e-01   3.9458781e-01
   9.4446388e-01   4.9394008e-01   4.8679594e-01   3.9175890e-01
   9.7628421e-01   4.9349308e-01   4.8619386e-01   3.8909797e-01
   1.0111863e+00   4.9299179e-01   4.8552629e-01   3.8623976e-01
   1.0670551e+00   4.9216663e-01   4.8444318e-01   3.8179326e-01
   1.1066778e+00   4.9156536e-01   4.8366508e-01   3.7873358e-01
   1.1755258e+00   4.9049103e-01   4.8229549e-01   3.7359689e-01
   1.2075243e+00   4.8997966e-01   4.8165209e-01   3.7128528e-01
   1.2525921e+00   4.8924726e-01   4.8073933e-01   3.6810897e-01
   1.2991042e+00   4.8847723e-01   4.7979003e-01   3.6492616e-01
   1.3730670e+00   4.8722521e-01   4.7826734e-01   3.6005845e-01
   1.4108161e+00   4.8657406e-01   4.7748485e-01   3.5766312e-01
   1.4550987e+00   4.8580049e-01   4.7656306e-01   3.5492779e-01
   1.5091304e+00   4.8484328e-01   4.7543351e-01   3.5169672e-01
   1.5604587e+00   4.8392138e-01   4.7435645e-01   3.4873282e-01
   1.6085989e+00   4.8304646e-01   4.7334348e-01   3.4604390e-01
   1.6927197e+00   4.8149601e-01   4.7156878e-01   3.4154949e-01
   1.7354901e+00   4.8069819e-01   4.7066502e-01   3.3936088e-01
   1.7885382e+00   4.7970072e-01   4.6954345e-01   3.3673380e-01
   1.8289397e+00   4.7893570e-01   4.6868918e-01   3.3479635e-01
   1.9028607e+00   4.7752539e-01   4.6712688e-01   3.3138886e-01
   1.9378479e+00   4.7685366e-01   4.6638812e-01   3.2983630e-01
   1.9846626e+00   4.7595117e-01   4.6540066e-01   3.2781763e-01
   2.0224267e+00   4.7522045e-01   4.6460518e-01   3.2623708e-01
   2.1038200e+00   4.7363869e-01   4.6289474e-01   3.2297114e-01
   2.1199895e+00   4.7332353e-01   4.6255571e-01   3.2234459e-01
   2.1462744e+00   4.7281067e-01   4.6200519e-01   3.2134146e-01
   2.1743636e+00   4.7226195e-01   4.6141777e-01   3.2029019e-01
   2.1918524e+00   4.7192001e-01   4.6105251e-01   3.1964630e-01
   2.2158118e+00   4.7145125e-01   4.6055274e-01   3.1877727e-01
   2.2416378e+00   4.7094561e-01   4.6001489e-01   3.1785725e-01
   2.2618867e+00   4.7054897e-01   4.5959384e-01   3.1714785e-01
   2.2852086e+00   4.7009196e-01   4.5910961e-01   3.1634361e-01
   2.3105889e+00   4.6959447e-01   4.5858357e-01   3.1548375e-01
   2.3371761e+00   4.6907324e-01   4.5803359e-01   3.1459992e-01
   2.3692256e+00   4.6844491e-01   4.5737213e-01   3.1355709e-01
   2.3934304e+00   4.6797043e-01   4.5687372e-01   3.1278558e-01
   2.4217561e+00   4.6741532e-01   4.5629175e-01   3.1189997e-01
   2.4460087e+00   4.6694023e-01   4.5579460e-01   3.1115624e-01
   2.4727785e+00   4.6641609e-01   4.5524712e-01   3.1035061e-01
   2.4974825e+00   4.6593269e-01   4.5474309e-01   3.0962115e-01
   2.4982870e+00   4.6591696e-01   4.5472670e-01   3.0959762e-01
   2.4990915e+00   4.6590122e-01   4.5471031e-01   3.0957410e-01
   2.5031139e+00   4.6582255e-01   4.5462836e-01   3.0945672e-01
   2.5232260e+00   4.6542933e-01   4.5421912e-01   3.0887506e-01
   2.5608040e+00   4.6469536e-01   4.5345667e-01   3.0781123e-01
   2.6670150e+00   4.6262728e-01   4.5131780e-01   3.0496040e-01
   2.6932165e+00   4.6211884e-01   4.5079400e-01   3.0429124e-01
   2.7324060e+00   4.6135986e-01   4.5001352e-01   3.0331457e-01
   2.7709629e+00   4.6061501e-01   4.4924919e-01   3.0238132e-01
   2.8766845e+00   4.5858336e-01   4.4717225e-01   2.9995715e-01
   2.9163931e+00   4.5782473e-01   4.4639955e-01   2.9909552e-01
   2.9665811e+00   4.5686966e-01   4.4542889e-01   2.9804296e-01
   3.0071804e+00   4.5610031e-01   4.4464866e-01   2.9722037e-01
   3.1055002e+00   4.5424998e-01   4.4277813e-01   2.9533048e-01
   3.1304441e+00   4.5378356e-01   4.4230793e-01   2.9487314e-01
   3.1687381e+00   4.5307000e-01   4.4158958e-01   2.9418777e-01
   3.2142181e+00   4.5222655e-01   4.4074200e-01   2.9339945e-01
   3.3164781e+00   4.5034659e-01   4.3885873e-01   2.9172414e-01
   3.3328242e+00   4.5004827e-01   4.3856061e-01   2.9146833e-01
   3.3627352e+00   4.4950399e-01   4.3801721e-01   2.9100848e-01
   3.3945256e+00   4.4892780e-01   4.3744268e-01   2.9053118e-01
   3.4436573e+00   4.4804205e-01   4.3656087e-01   2.8981610e-01
   3.5440914e+00   4.4624975e-01   4.3478171e-01   2.8843587e-01
   3.5586382e+00   4.4599224e-01   4.3452664e-01   2.8824467e-01
   3.5865361e+00   4.4549989e-01   4.3403933e-01   2.8788393e-01
   3.6161264e+00   4.4497983e-01   4.3352516e-01   2.8750969e-01
   3.6691255e+00   4.4405401e-01   4.3261116e-01   2.8686035e-01
   3.7230746e+00   4.4311912e-01   4.3168995e-01   2.8622606e-01
   3.7779962e+00   4.4217529e-01   4.3076167e-01   2.8560686e-01
   3.8339114e+00   4.4122269e-01   4.2982649e-01   2.8500279e-01
   3.8908398e+00   4.4026153e-01   4.2888464e-01   2.8441388e-01
   3.9487989e+00   4.3929207e-01   4.2793636e-01   2.8384019e-01
   4.0078045e+00   4.3831464e-01   4.2698197e-01   2.8328174e-01
   4.0675514e+00   4.3733480e-01   4.2602688e-01   2.8274138e-01
   4.1234710e+00   4.3642680e-01   4.2514323e-01   2.8225747e-01
   4.1848748e+00   4.3543989e-01   4.2418430e-01   2.8174927e-01
   4.2339664e+00   4.3465856e-01   4.2342619e-01   2.8135964e-01
   4.3344206e+00   4.3308111e-01   4.2189836e-01   2.8060591e-01
   4.3426582e+00   4.3295303e-01   4.2177447e-01   2.8054659e-01
   4.3646998e+00   4.3261128e-01   4.2144399e-01   2.8038964e-01
   4.3879363e+00   4.3225251e-01   4.2109723e-01   2.8022696e-01
   4.4545454e+00   4.3123264e-01   4.2011239e-01   2.7977589e-01
   4.4993202e+00   4.3055422e-01   4.1945800e-01   2.7948494e-01
   4.6019328e+00   4.2902114e-01   4.1798119e-01   2.7885313e-01
   4.6121888e+00   4.2886957e-01   4.1783533e-01   2.7879254e-01
   4.6362708e+00   4.2851486e-01   4.1749405e-01   2.7865202e-01
   4.6619177e+00   4.2813892e-01   4.1713250e-01   2.7850504e-01
   4.7327546e+00   4.2711036e-01   4.1614399e-01   2.7811285e-01
   4.7890308e+00   4.2630344e-01   4.1536915e-01   2.7781507e-01
   4.8616483e+00   4.2527554e-01   4.1438289e-01   2.7744783e-01
   4.9145693e+00   4.2453589e-01   4.1367366e-01   2.7719164e-01
   4.9888223e+00   4.2351145e-01   4.1269193e-01   2.7684750e-01
   5.0401726e+00   4.2281208e-01   4.1202205e-01   2.7661944e-01
   5.1159357e+00   4.2179373e-01   4.1104703e-01   2.7629688e-01
   5.1664230e+00   4.2112401e-01   4.1040601e-01   2.7609068e-01
   5.2435754e+00   4.2011423e-01   4.0943972e-01   2.7578825e-01
   5.2938408e+00   4.1946518e-01   4.0881873e-01   2.7559904e-01
   5.3722653e+00   4.1846634e-01   4.0786312e-01   2.7531538e-01
   5.4229332e+00   4.1782992e-01   4.0725422e-01   2.7513921e-01
   5.5025161e+00   4.1684428e-01   4.0631112e-01   2.7487301e-01
   5.5542412e+00   4.1621275e-01   4.0570674e-01   2.7470652e-01
   5.6348721e+00   4.1524245e-01   4.0477790e-01   2.7445655e-01
   5.6883910e+00   4.1460786e-01   4.0417020e-01   2.7429672e-01
   5.7699630e+00   4.1365498e-01   4.0325729e-01   2.7406181e-01
   5.8261633e+00   4.1300846e-01   4.0263756e-01   2.7390574e-01
   5.9085736e+00   4.1207500e-01   4.0174221e-01   2.7368481e-01
   5.9685993e+00   4.1140588e-01   4.0109995e-01   2.7352947e-01
   6.0517488e+00   4.1049383e-01   4.0022382e-01   2.7332152e-01
   6.1171788e+00   4.0978813e-01   3.9954527e-01   2.7316341e-01
   6.2017491e+00   4.0889143e-01   3.9868219e-01   2.7296576e-01
   6.2736589e+00   4.0814247e-01   3.9796049e-01   2.7280324e-01
   6.3648773e+00   4.0721001e-01   3.9706081e-01   2.7260387e-01
   6.4378002e+00   4.0647852e-01   3.9635406e-01   2.7244957e-01
   6.5363625e+00   4.0550923e-01   3.9541611e-01   2.7224763e-01
   6.6114926e+00   4.0478511e-01   3.9471425e-01   2.7209844e-01
   6.7182759e+00   4.0377744e-01   3.9373579e-01   2.7189287e-01
   6.7971775e+00   4.0304882e-01   3.9302692e-01   2.7174550e-01
   6.9133103e+00   4.0200057e-01   3.9200490e-01   2.7153501e-01
   6.9981038e+00   4.0125302e-01   3.9127440e-01   2.7138579e-01
   7.0020100e+00   4.0121894e-01   3.9124106e-01   2.7137900e-01
   7.0059163e+00   4.0118489e-01   3.9120775e-01   2.7137222e-01
   7.0254475e+00   4.0101511e-01   3.9104161e-01   2.7133842e-01
   7.1231038e+00   4.0017783e-01   3.9022111e-01   2.7117209e-01
   7.1361451e+00   4.0006746e-01   3.9011282e-01   2.7115020e-01
   7.1658599e+00   3.9981726e-01   3.8986717e-01   2.7110060e-01
   7.1975406e+00   3.9955243e-01   3.8960697e-01   2.7104813e-01
   7.2551150e+00   3.9907619e-01   3.8913852e-01   2.7095383e-01
   7.2965987e+00   3.9873703e-01   3.8880449e-01   2.7088670e-01
   7.3612809e+00   3.9821480e-01   3.8828946e-01   2.7078335e-01
   7.4003639e+00   3.9790311e-01   3.8798165e-01   2.7072165e-01
   7.4475631e+00   3.9753050e-01   3.8761327e-01   2.7064787e-01
   7.5003824e+00   3.9711844e-01   3.8720533e-01   2.7056622e-01
   7.5850780e+00   3.9646837e-01   3.8656059e-01   2.7043723e-01
   7.6666766e+00   3.9585430e-01   3.8595016e-01   2.7031511e-01
   7.7452896e+00   3.9527384e-01   3.8537187e-01   2.7019937e-01
   7.8210243e+00   3.9472478e-01   3.8482369e-01   2.7008956e-01
   7.8939846e+00   3.9420510e-01   3.8430374e-01   2.6998528e-01
   7.9642706e+00   3.9371291e-01   3.8381031e-01   2.6988618e-01
   8.0319791e+00   3.9324648e-01   3.8334177e-01   2.6979193e-01
   8.0972034e+00   3.9280421e-01   3.8289665e-01   2.6970222e-01
   8.1600334e+00   3.9238461e-01   3.8247357e-01   2.6961680e-01
   8.2205562e+00   3.9198631e-01   3.8207123e-01   2.6953540e-01
   8.2788554e+00   3.9160801e-01   3.8168845e-01   2.6945780e-01
   8.3350120e+00   3.9124855e-01   3.8132411e-01   2.6938379e-01
   8.3891039e+00   3.9090680e-01   3.8097717e-01   2.6931318e-01
   8.4412063e+00   3.9058176e-01   3.8064667e-01   2.6924577e-01
   8.4913916e+00   3.9027246e-01   3.8033170e-01   2.6918140e-01
   8.5397299e+00   3.8997801e-01   3.8003142e-01   2.6911991e-01
   8.6152687e+00   3.8952458e-01   3.7956817e-01   2.6902480e-01
   8.6501718e+00   3.8931780e-01   3.7935658e-01   2.6898126e-01
   8.6850749e+00   3.8911274e-01   3.7914651e-01   2.6893797e-01
   8.7262787e+00   3.8887283e-01   3.7890047e-01   2.6888719e-01
   8.7725993e+00   3.8860591e-01   3.7862639e-01   2.6883050e-01
   8.8105762e+00   3.8838925e-01   3.7840363e-01   2.6878435e-01
   8.8527515e+00   3.8815092e-01   3.7815830e-01   2.6873344e-01
   8.8877715e+00   3.8795482e-01   3.7795622e-01   2.6869143e-01
   8.9326437e+00   3.8770593e-01   3.7769943e-01   2.6863795e-01
   8.9647150e+00   3.8752965e-01   3.7751735e-01   2.6859997e-01
   9.0170575e+00   3.8724483e-01   3.7722278e-01   2.6853841e-01
   9.0460115e+00   3.8708878e-01   3.7706120e-01   2.6850458e-01
   9.0799240e+00   3.8690736e-01   3.7687319e-01   2.6846517e-01
   9.1065552e+00   3.8676592e-01   3.7672646e-01   2.6843437e-01
   9.1577427e+00   3.8649654e-01   3.7644672e-01   2.6837554e-01
   9.1814973e+00   3.8637264e-01   3.7631790e-01   2.6834841e-01
   9.2169038e+00   3.8618924e-01   3.7612707e-01   2.6830817e-01
   9.2384706e+00   3.8607828e-01   3.7601152e-01   2.6828378e-01
   9.2787679e+00   3.8587247e-01   3.7579699e-01   2.6823842e-01
   9.2980459e+00   3.8577470e-01   3.7569499e-01   2.6821683e-01
   9.3444956e+00   3.8554095e-01   3.7545090e-01   2.6816509e-01
   9.3613409e+00   3.8545681e-01   3.7536295e-01   2.6814642e-01
   9.4086254e+00   3.8522241e-01   3.7511774e-01   2.6809431e-01
   9.4230961e+00   3.8515120e-01   3.7504317e-01   2.6807844e-01
   9.4954497e+00   3.8479877e-01   3.7467367e-01   2.6799967e-01
   9.5067038e+00   3.8474449e-01   3.7461669e-01   2.6798750e-01
   9.5329859e+00   3.8461829e-01   3.7448415e-01   2.6795918e-01
   9.5659940e+00   3.8446090e-01   3.7431871e-01   2.6792378e-01
   9.5746333e+00   3.8441991e-01   3.7427559e-01   2.6791455e-01
   9.6103094e+00   3.8425151e-01   3.7409836e-01   2.6787657e-01
   9.6654844e+00   3.8399384e-01   3.7382682e-01   2.6781827e-01
   9.6704339e+00   3.8397089e-01   3.7380262e-01   2.6781307e-01
   9.6946940e+00   3.8385878e-01   3.7368433e-01   2.6778763e-01
   9.7308022e+00   3.8369311e-01   3.7350936e-01   2.6774995e-01
   9.7333279e+00   3.8368157e-01   3.7349717e-01   2.6774733e-01
   9.7459564e+00   3.8362399e-01   3.7343632e-01   2.6773421e-01
   9.7885648e+00   3.8343098e-01   3.7323217e-01   2.6769017e-01
   9.7892985e+00   3.8342768e-01   3.7322867e-01   2.6768941e-01
   9.7929674e+00   3.8341115e-01   3.7321118e-01   2.6768564e-01
   9.8113117e+00   3.8332873e-01   3.7312392e-01   2.6766679e-01
   9.8694601e+00   3.8306982e-01   3.7284950e-01   2.6760743e-01
   9.8720832e+00   3.8305823e-01   3.7283720e-01   2.6760476e-01
   9.8851987e+00   3.8300035e-01   3.7277579e-01   2.6759146e-01
   9.9222558e+00   3.8283779e-01   3.7260319e-01   2.6755404e-01
   9.9268406e+00   3.8281778e-01   3.7258193e-01   2.6754942e-01
   9.9497647e+00   3.8271803e-01   3.7247591e-01   2.6752641e-01
   9.9982983e+00   3.8250861e-01   3.7225312e-01   2.6747799e-01
   1.0005710e+01   3.8247684e-01   3.7221930e-01   2.6747063e-01
   1.0039325e+01   3.8233343e-01   3.7206652e-01   2.6743738e-01
   1.0098315e+01   3.8208450e-01   3.7180099e-01   2.6737949e-01
   1.0109447e+01   3.8203791e-01   3.7175125e-01   2.6736863e-01
   1.0135004e+01   3.8193140e-01   3.7163747e-01   2.6734378e-01
   1.0166581e+01   3.8180068e-01   3.7149772e-01   2.6731323e-01
   1.0180253e+01   3.8174439e-01   3.7143750e-01   2.6730006e-01
   1.0217663e+01   3.8159126e-01   3.7127357e-01   2.6726417e-01
   1.0233237e+01   3.8152791e-01   3.7120571e-01   2.6724930e-01
   1.0295297e+01   3.8127774e-01   3.7093742e-01   2.6719045e-01
   1.0313763e+01   3.8120400e-01   3.7085826e-01   2.6717307e-01
   1.0357620e+01   3.8103014e-01   3.7067145e-01   2.6713200e-01
   1.0378408e+01   3.8094835e-01   3.7058349e-01   2.6711265e-01
   1.0482346e+01   3.8054532e-01   3.7014934e-01   2.6701697e-01
   1.0507784e+01   3.8044817e-01   3.7004450e-01   2.6699383e-01
   1.0531835e+01   3.8035684e-01   3.6994588e-01   2.6697204e-01
   1.0555886e+01   3.8026602e-01   3.6984775e-01   2.6695035e-01
   1.0584067e+01   3.8016025e-01   3.6973338e-01   2.6692505e-01
   1.0622625e+01   3.8001666e-01   3.6957799e-01   2.6689065e-01
   1.0653298e+01   3.7990335e-01   3.6945525e-01   2.6686346e-01
   1.0701533e+01   3.7972679e-01   3.6926381e-01   2.6682100e-01
   1.0735152e+01   3.7960490e-01   3.6913150e-01   2.6679163e-01
   1.0787008e+01   3.7941874e-01   3.6892921e-01   2.6674668e-01
   1.0823821e+01   3.7928795e-01   3.6878692e-01   2.6671504e-01
   1.0858790e+01   3.7916474e-01   3.6865275e-01   2.6668517e-01
   1.0898287e+01   3.7902678e-01   3.6850238e-01   2.6665168e-01
   1.0930787e+01   3.7891420e-01   3.6837955e-01   2.6662430e-01
   1.0972976e+01   3.7876932e-01   3.6822135e-01   2.6658900e-01
   1.1010015e+01   3.7864329e-01   3.6808358e-01   2.6655825e-01
   1.1038720e+01   3.7854636e-01   3.6797754e-01   2.6653456e-01
   1.1067425e+01   3.7845008e-01   3.6787212e-01   2.6651100e-01
   1.1114727e+01   3.7829280e-01   3.6769977e-01   2.6647245e-01
   1.1159610e+01   3.7814515e-01   3.6753778e-01   2.6643620e-01
   1.1187016e+01   3.7805575e-01   3.6743960e-01   2.6641421e-01
   1.1214423e+01   3.7796691e-01   3.6734197e-01   2.6639233e-01
   1.1267230e+01   3.7779731e-01   3.6715542e-01   2.6635051e-01
   1.1322016e+01   3.7762354e-01   3.6696402e-01   2.6630756e-01
   1.1365654e+01   3.7748669e-01   3.6681311e-01   2.6627368e-01
   1.1409292e+01   3.7735121e-01   3.6666355e-01   2.6624008e-01
   1.1439348e+01   3.7725869e-01   3.6656133e-01   2.6621710e-01
   1.1469405e+01   3.7716681e-01   3.6645973e-01   2.6619425e-01
   1.1501518e+01   3.7706934e-01   3.6635188e-01   2.6616999e-01
   1.1533632e+01   3.7697259e-01   3.6624473e-01   2.6614588e-01
   1.1566021e+01   3.7687573e-01   3.6613739e-01   2.6612171e-01
   1.1598411e+01   3.7677959e-01   3.6603076e-01   2.6609770e-01
   1.1665621e+01   3.7658237e-01   3.6581176e-01   2.6604835e-01
   1.1701150e+01   3.7647935e-01   3.6569722e-01   2.6602253e-01
   1.1736679e+01   3.7637716e-01   3.6558351e-01   2.6599688e-01
   1.1772881e+01   3.7627389e-01   3.6546851e-01   2.6597094e-01
   1.1809083e+01   3.7617147e-01   3.6535436e-01   2.6594518e-01
   1.1846646e+01   3.7606610e-01   3.6523682e-01   2.6591864e-01
   1.1884210e+01   3.7596164e-01   3.6512018e-01   2.6589230e-01
   1.1923185e+01   3.7585420e-01   3.6500012e-01   2.6586518e-01
   1.1962161e+01   3.7574771e-01   3.6488101e-01   2.6583827e-01
   1.2002602e+01   3.7563822e-01   3.6475844e-01   2.6581057e-01
   1.2043044e+01   3.7552974e-01   3.6463688e-01   2.6578309e-01
   1.2085008e+01   3.7541824e-01   3.6451182e-01   2.6575481e-01
   1.2126971e+01   3.7530780e-01   3.6438784e-01   2.6572677e-01
   1.2148743e+01   3.7525092e-01   3.6432394e-01   2.6571232e-01
   1.2170514e+01   3.7519432e-01   3.6426032e-01   2.6569793e-01
   1.2212149e+01   3.7508687e-01   3.6413946e-01   2.6567058e-01
   1.2234723e+01   3.7502903e-01   3.6407436e-01   2.6565585e-01
   1.2257297e+01   3.7497150e-01   3.6400957e-01   2.6564118e-01
   1.2297228e+01   3.7487045e-01   3.6389569e-01   2.6561541e-01
   1.2320603e+01   3.7481172e-01   3.6382946e-01   2.6560042e-01
   1.2343979e+01   3.7475330e-01   3.6376355e-01   2.6558549e-01
   1.2382578e+01   3.7465752e-01   3.6365541e-01   2.6556101e-01
   1.2406758e+01   3.7459795e-01   3.6358810e-01   2.6554577e-01
   1.2430937e+01   3.7453871e-01   3.6352113e-01   2.6553061e-01
   1.2481347e+01   3.7441624e-01   3.6338258e-01   2.6549923e-01
   1.2506458e+01   3.7435576e-01   3.6331410e-01   2.6548372e-01
   1.2531569e+01   3.7429563e-01   3.6324597e-01   2.6546829e-01
   1.2557153e+01   3.7423471e-01   3.6317693e-01   2.6545265e-01
   1.2582737e+01   3.7417415e-01   3.6310824e-01   2.6543709e-01
   1.2608804e+01   3.7411280e-01   3.6303863e-01   2.6542133e-01
   1.2634871e+01   3.7405182e-01   3.6296940e-01   2.6540564e-01
   1.2703251e+01   3.7389356e-01   3.6278954e-01   2.6536490e-01
   1.2730455e+01   3.7383128e-01   3.6271868e-01   2.6534885e-01
   1.2757659e+01   3.7376939e-01   3.6264823e-01   2.6533289e-01
   1.2785377e+01   3.7370671e-01   3.6257685e-01   2.6531672e-01
   1.2813095e+01   3.7364444e-01   3.6250587e-01   2.6530065e-01
   1.2869578e+01   3.7351873e-01   3.6236249e-01   2.6526817e-01
   1.2898352e+01   3.7345531e-01   3.6229009e-01   2.6525177e-01
   1.2927127e+01   3.7339230e-01   3.6221812e-01   2.6523547e-01
   1.2985764e+01   3.7326516e-01   3.6207276e-01   2.6520255e-01
   1.3045509e+01   3.7313735e-01   3.6192646e-01   2.6516942e-01
   1.3075946e+01   3.7307290e-01   3.6185261e-01   2.6515270e-01
   1.3106383e+01   3.7300889e-01   3.6177923e-01   2.6513608e-01
   1.3137396e+01   3.7294413e-01   3.6170493e-01   2.6511926e-01
   1.3168409e+01   3.7287981e-01   3.6163111e-01   2.6510255e-01
   1.3199659e+01   3.7281546e-01   3.6155720e-01   2.6508582e-01
   1.3230909e+01   3.7275156e-01   3.6148376e-01   2.6506920e-01
   1.3262159e+01   3.7268811e-01   3.6141080e-01   2.6505269e-01
   1.3293409e+01   3.7262511e-01   3.6133830e-01   2.6503628e-01
   1.3324659e+01   3.7256255e-01   3.6126627e-01   2.6501998e-01
   1.3355909e+01   3.7250043e-01   3.6119470e-01   2.6500379e-01
   1.3387159e+01   3.7243875e-01   3.6112359e-01   2.6498771e-01
   1.3418409e+01   3.7237750e-01   3.6105294e-01   2.6497173e-01
   1.3449659e+01   3.7231668e-01   3.6098274e-01   2.6495586e-01
   1.3480909e+01   3.7225629e-01   3.6091299e-01   2.6494008e-01
   1.3543409e+01   3.7213678e-01   3.6077483e-01   2.6490885e-01
   1.3574659e+01   3.7207765e-01   3.6070642e-01   2.6489339e-01
   1.3605909e+01   3.7201893e-01   3.6063845e-01   2.6487803e-01
   1.3637159e+01   3.7196063e-01   3.6057091e-01   2.6486277e-01
   1.3668409e+01   3.7190273e-01   3.6050380e-01   2.6484762e-01
   1.3730909e+01   3.7178816e-01   3.6037089e-01   2.6481760e-01
   1.3762159e+01   3.7173147e-01   3.6030507e-01   2.6480274e-01
   1.3793409e+01   3.7167518e-01   3.6023967e-01   2.6478798e-01
   1.3855909e+01   3.7156378e-01   3.6011013e-01   2.6475875e-01
   1.3918409e+01   3.7145393e-01   3.5998225e-01   2.6472990e-01
   1.3949659e+01   3.7139958e-01   3.5991892e-01   2.6471562e-01
   1.3980909e+01   3.7134561e-01   3.5985600e-01   2.6470143e-01
   1.4043409e+01   3.7123880e-01   3.5973137e-01   2.6467335e-01
   1.4105909e+01   3.7113347e-01   3.5960833e-01   2.6464563e-01
   1.4168409e+01   3.7102960e-01   3.5948686e-01   2.6461828e-01
   1.4230909e+01   3.7092718e-01   3.5936695e-01   2.6459129e-01
   1.4262159e+01   3.7087651e-01   3.5930757e-01   2.6457793e-01
   1.4293409e+01   3.7082618e-01   3.5924857e-01   2.6456466e-01
   1.4324659e+01   3.7077621e-01   3.5918995e-01   2.6455148e-01
   1.4355909e+01   3.7072658e-01   3.5913171e-01   2.6453839e-01
   1.4387159e+01   3.7067730e-01   3.5907384e-01   2.6452538e-01
   1.4418409e+01   3.7062836e-01   3.5901633e-01   2.6451246e-01
   1.4484986e+01   3.7052523e-01   3.5889506e-01   2.6448522e-01
   1.4516236e+01   3.7047735e-01   3.5883870e-01   2.6447257e-01
   1.4547486e+01   3.7042980e-01   3.5878271e-01   2.6446000e-01
   1.4609986e+01   3.7033569e-01   3.5867179e-01   2.6443512e-01
   1.4672486e+01   3.7024288e-01   3.5856230e-01   2.6441056e-01
   1.4734986e+01   3.7015135e-01   3.5845420e-01   2.6438634e-01
   1.4797486e+01   3.7006108e-01   3.5834748e-01   2.6436244e-01
   1.4859986e+01   3.6997206e-01   3.5824213e-01   2.6433885e-01
   1.4922486e+01   3.6988427e-01   3.5813812e-01   2.6431559e-01
   1.4984986e+01   3.6979769e-01   3.5803544e-01   2.6429263e-01
   1.5047486e+01   3.6971230e-01   3.5793407e-01   2.6426998e-01
   1.5109986e+01   3.6962808e-01   3.5783399e-01   2.6424763e-01
   1.5172486e+01   3.6954503e-01   3.5773519e-01   2.6422558e-01
   1.5234986e+01   3.6946311e-01   3.5763765e-01   2.6420383e-01
   1.5297486e+01   3.6938232e-01   3.5754135e-01   2.6418237e-01
   1.5359986e+01   3.6930264e-01   3.5744628e-01   2.6416119e-01
   1.5422486e+01   3.6922405e-01   3.5735243e-01   2.6414030e-01
   1.5484986e+01   3.6914653e-01   3.5725977e-01   2.6411969e-01
   1.5547486e+01   3.6907008e-01   3.5716829e-01   2.6409936e-01
   1.5609986e+01   3.6899468e-01   3.5707798e-01   2.6407930e-01
   1.5672486e+01   3.6892031e-01   3.5698882e-01   2.6405950e-01
   1.5734986e+01   3.6884696e-01   3.5690080e-01   2.6403998e-01
   1.5797486e+01   3.6877460e-01   3.5681389e-01   2.6402071e-01
   1.5859986e+01   3.6870324e-01   3.5672810e-01   2.6400171e-01
   1.5922486e+01   3.6863285e-01   3.5664340e-01   2.6398296e-01
   1.5984986e+01   3.6856342e-01   3.5655977e-01   2.6396446e-01
   1.6047486e+01   3.6849493e-01   3.5647721e-01   2.6394621e-01
   1.6109986e+01   3.6842738e-01   3.5639571e-01   2.6392820e-01
   1.6171971e+01   3.6836130e-01   3.5631590e-01   2.6391058e-01
   1.6238124e+01   3.6829175e-01   3.5623183e-01   2.6389204e-01
   1.6268517e+01   3.6826014e-01   3.5619359e-01   2.6388361e-01
   1.6298910e+01   3.6822873e-01   3.5615558e-01   2.6387523e-01
   1.6379851e+01   3.6814610e-01   3.5605552e-01   2.6385319e-01
   1.6409569e+01   3.6811613e-01   3.5601919e-01   2.6384519e-01
   1.6439286e+01   3.6808636e-01   3.5598309e-01   2.6383725e-01
   1.6498147e+01   3.6802795e-01   3.5591222e-01   2.6382167e-01
   1.6556434e+01   3.6797084e-01   3.5584288e-01   2.6380643e-01
   1.6614149e+01   3.6791501e-01   3.5577503e-01   2.6379153e-01
   1.6671293e+01   3.6786041e-01   3.5570864e-01   2.6377696e-01
   1.6727867e+01   3.6780703e-01   3.5564368e-01   2.6376271e-01
   1.6783872e+01   3.6775483e-01   3.5558010e-01   2.6374877e-01
   1.6894748e+01   3.6765334e-01   3.5545636e-01   2.6372168e-01
   1.6920722e+01   3.6762992e-01   3.5542778e-01   2.6371543e-01
   1.6946697e+01   3.6760663e-01   3.5539934e-01   2.6370921e-01
   1.7000460e+01   3.6755884e-01   3.5534097e-01   2.6369645e-01
   1.7059035e+01   3.6750740e-01   3.5527810e-01   2.6368271e-01
   1.7111620e+01   3.6746178e-01   3.5522230e-01   2.6367053e-01
   1.7163647e+01   3.6741715e-01   3.5516767e-01   2.6365861e-01
   1.7266588e+01   3.6733032e-01   3.5506129e-01   2.6363543e-01
   1.7291767e+01   3.6730937e-01   3.5503561e-01   2.6362983e-01
   1.7316947e+01   3.6728854e-01   3.5501006e-01   2.6362427e-01
   1.7366754e+01   3.6724766e-01   3.5495990e-01   2.6361335e-01
   1.7416562e+01   3.6720723e-01   3.5491025e-01   2.6360256e-01
   1.7440916e+01   3.6718761e-01   3.5488616e-01   2.6359732e-01
   1.7465270e+01   3.6716810e-01   3.5486219e-01   2.6359211e-01
   1.7498635e+01   3.6714154e-01   3.5482954e-01   2.6358501e-01
   1.7522530e+01   3.6712264e-01   3.5480629e-01   2.6357997e-01
   1.7546424e+01   3.6710383e-01   3.5478316e-01   2.6357494e-01
   1.7587846e+01   3.6707145e-01   3.5474333e-01   2.6356630e-01
   1.7611235e+01   3.6705330e-01   3.5472098e-01   2.6356145e-01
   1.7634624e+01   3.6703524e-01   3.5469874e-01   2.6355663e-01
   1.7673480e+01   3.6700543e-01   3.5466203e-01   2.6354867e-01
   1.7696378e+01   3.6698799e-01   3.5464054e-01   2.6354401e-01
   1.7719276e+01   3.6697062e-01   3.5461914e-01   2.6353938e-01
   1.7760234e+01   3.6693978e-01   3.5458112e-01   2.6353114e-01
   1.7782628e+01   3.6692304e-01   3.5456046e-01   2.6352667e-01
   1.7805022e+01   3.6690637e-01   3.5453990e-01   2.6352222e-01
   1.7845669e+01   3.6687632e-01   3.5450282e-01   2.6351420e-01
   1.7867561e+01   3.6686025e-01   3.5448297e-01   2.6350991e-01
   1.7889452e+01   3.6684425e-01   3.5446322e-01   2.6350563e-01
   1.7930843e+01   3.6681421e-01   3.5442610e-01   2.6349761e-01
   1.7952227e+01   3.6679879e-01   3.5440705e-01   2.6349350e-01
   1.7973611e+01   3.6678345e-01   3.5438809e-01   2.6348940e-01
   1.8014849e+01   3.6675405e-01   3.5435174e-01   2.6348156e-01
   1.8035726e+01   3.6673927e-01   3.5433346e-01   2.6347761e-01
   1.8056603e+01   3.6672455e-01   3.5431525e-01   2.6347368e-01
   1.8099929e+01   3.6669422e-01   3.5427771e-01   2.6346559e-01
   1.8120287e+01   3.6668007e-01   3.5426019e-01   2.6346181e-01
   1.8140644e+01   3.6666598e-01   3.5424274e-01   2.6345805e-01
   1.8179814e+01   3.6663904e-01   3.5420937e-01   2.6345086e-01
   1.8219542e+01   3.6661194e-01   3.5417579e-01   2.6344363e-01
   1.8259269e+01   3.6658508e-01   3.5414248e-01   2.6343646e-01
   1.8313998e+01   3.6654844e-01   3.5409704e-01   2.6342669e-01
   1.8333019e+01   3.6653581e-01   3.5408136e-01   2.6342332e-01
   1.8352040e+01   3.6652323e-01   3.5406575e-01   2.6341996e-01
   1.8388478e+01   3.6649928e-01   3.5403601e-01   2.6341357e-01
   1.8425569e+01   3.6647508e-01   3.5400595e-01   2.6340712e-01
   1.8462660e+01   3.6645108e-01   3.5397613e-01   2.6340071e-01
   1.8534927e+01   3.6640485e-01   3.5391866e-01   2.6338839e-01
   1.8543787e+01   3.6639924e-01   3.5391168e-01   2.6338689e-01
   1.8552646e+01   3.6639363e-01   3.5390470e-01   2.6338539e-01
   1.8596941e+01   3.6636575e-01   3.5387002e-01   2.6337796e-01
   1.8665689e+01   3.6632301e-01   3.5381681e-01   2.6336657e-01
   1.8732606e+01   3.6628201e-01   3.5376573e-01   2.6335564e-01
   1.8797723e+01   3.6624266e-01   3.5371669e-01   2.6334515e-01
   1.8861072e+01   3.6620491e-01   3.5366959e-01   2.6333509e-01
   1.8922683e+01   3.6616868e-01   3.5362437e-01   2.6332544e-01
   1.8982588e+01   3.6613391e-01   3.5358095e-01   2.6331618e-01
   1.9040819e+01   3.6610053e-01   3.5353924e-01   2.6330729e-01
   1.9097407e+01   3.6606848e-01   3.5349917e-01   2.6329876e-01
   1.9152386e+01   3.6603772e-01   3.5346069e-01   2.6329057e-01
   1.9205787e+01   3.6600818e-01   3.5342372e-01   2.6328271e-01
   1.9258511e+01   3.6597934e-01   3.5338761e-01   2.6327503e-01
   1.9311670e+01   3.6595059e-01   3.5335160e-01   2.6326738e-01
   1.9365272e+01   3.6592193e-01   3.5331568e-01   2.6325976e-01
   1.9419324e+01   3.6589336e-01   3.5327985e-01   2.6325216e-01
   1.9473834e+01   3.6586487e-01   3.5324411e-01   2.6324459e-01
   1.9528810e+01   3.6583647e-01   3.5320847e-01   2.6323704e-01
   1.9584260e+01   3.6580816e-01   3.5317292e-01   2.6322952e-01
   1.9640193e+01   3.6577994e-01   3.5313746e-01   2.6322202e-01
   1.9696618e+01   3.6575181e-01   3.5310210e-01   2.6321455e-01
   1.9753543e+01   3.6572377e-01   3.5306684e-01   2.6320710e-01
   1.9810978e+01   3.6569581e-01   3.5303167e-01   2.6319968e-01
   1.9868931e+01   3.6566795e-01   3.5299659e-01   2.6319228e-01
   1.9927413e+01   3.6564017e-01   3.5296162e-01   2.6318492e-01
   1.9986434e+01   3.6561249e-01   3.5292674e-01   2.6317757e-01
   2.0046004e+01   3.6558489e-01   3.5289195e-01   2.6317026e-01
   2.0106134e+01   3.6555739e-01   3.5285727e-01   2.6316297e-01
   2.0166833e+01   3.6552998e-01   3.5282268e-01   2.6315570e-01
   2.0228114e+01   3.6550265e-01   3.5278819e-01   2.6314847e-01
   2.0289988e+01   3.6547542e-01   3.5275380e-01   2.6314125e-01
   2.0352467e+01   3.6544828e-01   3.5271951e-01   2.6313407e-01
   2.0415563e+01   3.6542123e-01   3.5268533e-01   2.6312691e-01
   2.0479289e+01   3.6539427e-01   3.5265124e-01   2.6311978e-01
   2.0543656e+01   3.6536741e-01   3.5261725e-01   2.6311268e-01
   2.0608680e+01   3.6534063e-01   3.5258336e-01   2.6310561e-01
   2.0674374e+01   3.6531395e-01   3.5254958e-01   2.6309856e-01
   2.0740751e+01   3.6528737e-01   3.5251590e-01   2.6309154e-01
   2.0807827e+01   3.6526087e-01   3.5248232e-01   2.6308455e-01
   2.0875617e+01   3.6523447e-01   3.5244885e-01   2.6307758e-01
   2.0944136e+01   3.6520817e-01   3.5241548e-01   2.6307065e-01
   2.1013400e+01   3.6518195e-01   3.5238222e-01   2.6306374e-01
   2.1083427e+01   3.6515584e-01   3.5234906e-01   2.6305686e-01
   2.1154233e+01   3.6512981e-01   3.5231601e-01   2.6305001e-01
   2.1225836e+01   3.6510389e-01   3.5228306e-01   2.6304319e-01
   2.1298255e+01   3.6507805e-01   3.5225023e-01   2.6303640e-01
   2.1371509e+01   3.6505232e-01   3.5221750e-01   2.6302963e-01
   2.1445617e+01   3.6502668e-01   3.5218488e-01   2.6302290e-01
   2.1520601e+01   3.6500113e-01   3.5215237e-01   2.6301619e-01
   2.1596481e+01   3.6497569e-01   3.5211997e-01   2.6300952e-01
   2.1673280e+01   3.6495034e-01   3.5208769e-01   2.6300287e-01
   2.1751020e+01   3.6492508e-01   3.5205551e-01   2.6299626e-01
   2.1829725e+01   3.6489993e-01   3.5202345e-01   2.6298968e-01
   2.1909419e+01   3.6487487e-01   3.5199150e-01   2.6298312e-01
   2.1990129e+01   3.6484992e-01   3.5195967e-01   2.6297660e-01
   2.2071881e+01   3.6482506e-01   3.5192795e-01   2.6297011e-01
   2.2154702e+01   3.6480030e-01   3.5189635e-01   2.6296365e-01
   2.2238621e+01   3.6477565e-01   3.5186486e-01   2.6295722e-01
   2.2323668e+01   3.6475109e-01   3.5183350e-01   2.6295082e-01
   2.2409874e+01   3.6472664e-01   3.5180225e-01   2.6294446e-01
   2.2497271e+01   3.6470228e-01   3.5177112e-01   2.6293812e-01
   2.2553902e+01   3.6468674e-01   3.5175125e-01   2.6293408e-01
   2.2643328e+01   3.6466255e-01   3.5172032e-01   2.6292780e-01
   2.2690355e+01   3.6465001e-01   3.5170428e-01   2.6292455e-01
   2.2737381e+01   3.6463759e-01   3.5168839e-01   2.6292133e-01
   2.2789837e+01   3.6462388e-01   3.5167085e-01   2.6291778e-01
   2.2882692e+01   3.6459996e-01   3.5164024e-01   2.6291158e-01
   2.2929813e+01   3.6458800e-01   3.5162493e-01   2.6290849e-01
   2.2976934e+01   3.6457615e-01   3.5160976e-01   2.6290542e-01
   2.3028953e+01   3.6456320e-01   3.5159318e-01   2.6290208e-01
   2.3129275e+01   3.6453862e-01   3.5156170e-01   2.6289573e-01
   2.3182124e+01   3.6452587e-01   3.5154538e-01   2.6289244e-01
   2.3243824e+01   3.6451116e-01   3.5152653e-01   2.6288865e-01
   2.3313171e+01   3.6449485e-01   3.5150563e-01   2.6288445e-01
   2.3428953e+01   3.6446812e-01   3.5147139e-01   2.6287757e-01
   2.3490095e+01   3.6445426e-01   3.5145362e-01   2.6287401e-01
   2.3552595e+01   3.6444026e-01   3.5143569e-01   2.6287042e-01
   2.3615095e+01   3.6442645e-01   3.5141798e-01   2.6286688e-01
   2.3677595e+01   3.6441281e-01   3.5140050e-01   2.6286338e-01
   2.3740095e+01   3.6439934e-01   3.5138323e-01   2.6285993e-01
   2.3802595e+01   3.6438604e-01   3.5136618e-01   2.6285653e-01
   2.3865927e+01   3.6437274e-01   3.5134913e-01   2.6285313e-01
   2.3953310e+01   3.6435466e-01   3.5132595e-01   2.6284851e-01
   2.4015810e+01   3.6434193e-01   3.5130962e-01   2.6284526e-01
   2.4088312e+01   3.6432736e-01   3.5129094e-01   2.6284155e-01
   2.4150812e+01   3.6431497e-01   3.5127505e-01   2.6283840e-01
   2.4226999e+01   3.6430008e-01   3.5125595e-01   2.6283461e-01
   2.4289499e+01   3.6428803e-01   3.5124050e-01   2.6283155e-01
   2.4355024e+01   3.6427557e-01   3.5122451e-01   2.6282838e-01
   2.4480024e+01   3.6425224e-01   3.5119459e-01   2.6282247e-01
   2.4511274e+01   3.6424649e-01   3.5118723e-01   2.6282102e-01
   2.4542524e+01   3.6424079e-01   3.5117992e-01   2.6281958e-01
   2.4606285e+01   3.6422926e-01   3.5116513e-01   2.6281666e-01
   2.4731285e+01   3.6420709e-01   3.5113670e-01   2.6281106e-01
   2.4762535e+01   3.6420163e-01   3.5112970e-01   2.6280969e-01
   2.4793785e+01   3.6419621e-01   3.5112274e-01   2.6280832e-01
   2.4857507e+01   3.6418525e-01   3.5110870e-01   2.6280556e-01
   2.4932033e+01   3.6417262e-01   3.5109251e-01   2.6280239e-01
   2.4994533e+01   3.6416217e-01   3.5107911e-01   2.6279976e-01
   2.5057033e+01   3.6415185e-01   3.5106588e-01   2.6279717e-01
   2.5135222e+01   3.6413912e-01   3.5104957e-01   2.6279398e-01
   2.5218111e+01   3.6412585e-01   3.5103255e-01   2.6279066e-01
   2.5280611e+01   3.6411598e-01   3.5101991e-01   2.6278819e-01
   2.5350679e+01   3.6410506e-01   3.5100593e-01   2.6278547e-01
   2.5413179e+01   3.6409546e-01   3.5099362e-01   2.6278307e-01
   2.5475679e+01   3.6408597e-01   3.5098147e-01   2.6278071e-01
   2.5538179e+01   3.6407660e-01   3.5096946e-01   2.6277838e-01
   2.5606056e+01   3.6406655e-01   3.5095660e-01   2.6277588e-01
   2.5668556e+01   3.6405742e-01   3.5094491e-01   2.6277362e-01
   2.5731056e+01   3.6404841e-01   3.5093337e-01   2.6277138e-01
   2.5793556e+01   3.6403950e-01   3.5092198e-01   2.6276918e-01
   2.5859295e+01   3.6403025e-01   3.5091014e-01   2.6276689e-01
   2.5921795e+01   3.6402157e-01   3.5089904e-01   2.6276475e-01
   2.5987736e+01   3.6401253e-01   3.5088747e-01   2.6276252e-01
   2.6050865e+01   3.6400399e-01   3.5087655e-01   2.6276042e-01
   2.6128428e+01   3.6399363e-01   3.5086331e-01   2.6275787e-01
   2.6190928e+01   3.6398540e-01   3.5085280e-01   2.6275585e-01
   2.6253428e+01   3.6397728e-01   3.5084241e-01   2.6275385e-01
   2.6315928e+01   3.6396925e-01   3.5083216e-01   2.6275189e-01
   2.6378428e+01   3.6396133e-01   3.5082203e-01   2.6274995e-01
   2.6443451e+01   3.6395318e-01   3.5081164e-01   2.6274796e-01
   2.6532653e+01   3.6394218e-01   3.5079759e-01   2.6274528e-01
   2.6595153e+01   3.6393458e-01   3.5078790e-01   2.6274343e-01
   2.6657653e+01   3.6392708e-01   3.5077834e-01   2.6274160e-01
   2.6720153e+01   3.6391967e-01   3.5076889e-01   2.6273980e-01
   2.6782653e+01   3.6391236e-01   3.5075956e-01   2.6273803e-01
   2.6845153e+01   3.6390513e-01   3.5075035e-01   2.6273628e-01
   2.6907653e+01   3.6389799e-01   3.5074125e-01   2.6273455e-01
   2.6970153e+01   3.6389094e-01   3.5073227e-01   2.6273285e-01
   2.7040871e+01   3.6388306e-01   3.5072224e-01   2.6273095e-01
   2.7103371e+01   3.6387619e-01   3.5071350e-01   2.6272930e-01
   2.7177616e+01   3.6386814e-01   3.5070326e-01   2.6272736e-01
   2.7240116e+01   3.6386145e-01   3.5069476e-01   2.6272576e-01
   2.7304666e+01   3.6385463e-01   3.5068609e-01   2.6272412e-01
   2.7368260e+01   3.6384799e-01   3.5067766e-01   2.6272254e-01
   2.7465154e+01   3.6383804e-01   3.5066502e-01   2.6272016e-01
   2.7527654e+01   3.6383172e-01   3.5065700e-01   2.6271865e-01
   2.7601394e+01   3.6382436e-01   3.5064766e-01   2.6271690e-01
   2.7663894e+01   3.6381821e-01   3.5063986e-01   2.6271544e-01
   2.7759598e+01   3.6380893e-01   3.5062810e-01   2.6271324e-01
   2.7822098e+01   3.6380296e-01   3.5062054e-01   2.6271183e-01
   2.7884598e+01   3.6379707e-01   3.5061308e-01   2.6271044e-01
   2.7947098e+01   3.6379124e-01   3.5060571e-01   2.6270907e-01
   2.8024132e+01   3.6378416e-01   3.5059676e-01   2.6270740e-01
   2.8086632e+01   3.6377850e-01   3.5058960e-01   2.6270607e-01
   2.8151736e+01   3.6377267e-01   3.5058223e-01   2.6270470e-01
   2.8216098e+01   3.6376698e-01   3.5057504e-01   2.6270337e-01
   2.8311878e+01   3.6375864e-01   3.5056452e-01   2.6270142e-01
   2.8343128e+01   3.6375595e-01   3.5056113e-01   2.6270080e-01
   2.8374378e+01   3.6375328e-01   3.5055777e-01   2.6270017e-01
   2.8499378e+01   3.6374276e-01   3.5054451e-01   2.6269773e-01
   2.8530628e+01   3.6374016e-01   3.5054125e-01   2.6269713e-01
   2.8561878e+01   3.6373759e-01   3.5053801e-01   2.6269653e-01
   2.8632289e+01   3.6373184e-01   3.5053078e-01   2.6269520e-01
   2.8757289e+01   3.6372183e-01   3.5051820e-01   2.6269289e-01
   2.8788539e+01   3.6371937e-01   3.5051510e-01   2.6269232e-01
   2.8819789e+01   3.6371692e-01   3.5051202e-01   2.6269176e-01
   2.8944789e+01   3.6370726e-01   3.5049991e-01   2.6268954e-01
   2.8976039e+01   3.6370488e-01   3.5049693e-01   2.6268900e-01
   2.9007289e+01   3.6370252e-01   3.5049397e-01   2.6268846e-01
   2.9090502e+01   3.6369630e-01   3.5048618e-01   2.6268704e-01
   2.9153002e+01   3.6369169e-01   3.5048041e-01   2.6268599e-01
   2.9215502e+01   3.6368714e-01   3.5047472e-01   2.6268495e-01
   2.9246752e+01   3.6368488e-01   3.5047190e-01   2.6268444e-01
   2.9278002e+01   3.6368264e-01   3.5046909e-01   2.6268393e-01
   2.9403002e+01   3.6367380e-01   3.5045806e-01   2.6268193e-01
   2.9434252e+01   3.6367162e-01   3.5045534e-01   2.6268144e-01
   2.9465502e+01   3.6366946e-01   3.5045265e-01   2.6268095e-01
   2.9544215e+01   3.6366406e-01   3.5044593e-01   2.6267974e-01
   2.9606715e+01   3.6365984e-01   3.5044067e-01   2.6267879e-01
   2.9669215e+01   3.6365567e-01   3.5043548e-01   2.6267785e-01
   2.9700465e+01   3.6365360e-01   3.5043291e-01   2.6267739e-01
   2.9731715e+01   3.6365154e-01   3.5043035e-01   2.6267693e-01
   2.9856715e+01   3.6364344e-01   3.5042029e-01   2.6267512e-01
   2.9887965e+01   3.6364144e-01   3.5041781e-01   2.6267468e-01
   2.9919215e+01   3.6363946e-01   3.5041536e-01   2.6267424e-01
   3.0044215e+01   3.6363164e-01   3.5040567e-01   2.6267251e-01
   3.0075465e+01   3.6362972e-01   3.5040329e-01   2.6267208e-01
   3.0106715e+01   3.6362780e-01   3.5040092e-01   2.6267166e-01
   3.0169215e+01   3.6362401e-01   3.5039623e-01   2.6267082e-01
   3.0200465e+01   3.6362213e-01   3.5039391e-01   2.6267041e-01
   3.0231715e+01   3.6362026e-01   3.5039160e-01   2.6267000e-01
   3.0356715e+01   3.6361290e-01   3.5038252e-01   2.6266838e-01
   3.0387965e+01   3.6361108e-01   3.5038028e-01   2.6266799e-01
   3.0419215e+01   3.6360928e-01   3.5037806e-01   2.6266759e-01
   3.0481715e+01   3.6360570e-01   3.5037366e-01   2.6266681e-01
   3.0512965e+01   3.6360393e-01   3.5037148e-01   2.6266643e-01
   3.0544215e+01   3.6360217e-01   3.5036932e-01   2.6266605e-01
   3.0669215e+01   3.6359523e-01   3.5036080e-01   2.6266454e-01
   3.0700465e+01   3.6359352e-01   3.5035870e-01   2.6266417e-01
   3.0731715e+01   3.6359182e-01   3.5035661e-01   2.6266380e-01
   3.0794215e+01   3.6358845e-01   3.5035249e-01   2.6266308e-01
   3.0825465e+01   3.6358678e-01   3.5035044e-01   2.6266272e-01
   3.0856715e+01   3.6358512e-01   3.5034841e-01   2.6266236e-01
   3.0981715e+01   3.6357858e-01   3.5034042e-01   2.6266096e-01
   3.1012965e+01   3.6357697e-01   3.5033845e-01   2.6266062e-01
   3.1044215e+01   3.6357537e-01   3.5033649e-01   2.6266027e-01
   3.1075465e+01   3.6357378e-01   3.5033455e-01   2.6265994e-01
   3.1106715e+01   3.6357219e-01   3.5033262e-01   2.6265960e-01
   3.1231715e+01   3.6356595e-01   3.5032503e-01   2.6265827e-01
   3.1262965e+01   3.6356442e-01   3.5032316e-01   2.6265795e-01
   3.1294215e+01   3.6356289e-01   3.5032130e-01   2.6265763e-01
   3.1325465e+01   3.6356137e-01   3.5031945e-01   2.6265731e-01
   3.1356715e+01   3.6355986e-01   3.5031762e-01   2.6265699e-01
   3.1481715e+01   3.6355390e-01   3.5031040e-01   2.6265574e-01
   3.1512965e+01   3.6355244e-01   3.5030863e-01   2.6265543e-01
   3.1544215e+01   3.6355098e-01   3.5030686e-01   2.6265512e-01
   3.1575465e+01   3.6354953e-01   3.5030511e-01   2.6265482e-01
   3.1606715e+01   3.6354809e-01   3.5030337e-01   2.6265452e-01
   3.1731715e+01   3.6354241e-01   3.5029651e-01   2.6265334e-01
   3.1762965e+01   3.6354101e-01   3.5029482e-01   2.6265305e-01
   3.1794215e+01   3.6353962e-01   3.5029315e-01   2.6265276e-01
   3.1825465e+01   3.6353823e-01   3.5029148e-01   2.6265248e-01
   3.1856715e+01   3.6353686e-01   3.5028983e-01   2.6265219e-01
   3.1981715e+01   3.6353144e-01   3.5028331e-01   2.6265108e-01
   3.2012965e+01   3.6353010e-01   3.5028171e-01   2.6265080e-01
   3.2044215e+01   3.6352877e-01   3.5028012e-01   2.6265053e-01
   3.2075465e+01   3.6352745e-01   3.5027854e-01   2.6265026e-01
   3.2106715e+01   3.6352614e-01   3.5027697e-01   2.6264999e-01
   3.2231715e+01   3.6352097e-01   3.5027078e-01   2.6264894e-01
   3.2262965e+01   3.6351969e-01   3.5026926e-01   2.6264868e-01
   3.2294215e+01   3.6351842e-01   3.5026774e-01   2.6264842e-01
   3.2325465e+01   3.6351716e-01   3.5026624e-01   2.6264817e-01
   3.2356715e+01   3.6351591e-01   3.5026475e-01   2.6264792e-01
   3.2481715e+01   3.6351097e-01   3.5025887e-01   2.6264692e-01
   3.2512965e+01   3.6350976e-01   3.5025743e-01   2.6264668e-01
   3.2544215e+01   3.6350855e-01   3.5025599e-01   2.6264644e-01
   3.2575465e+01   3.6350734e-01   3.5025456e-01   2.6264619e-01
   3.2606715e+01   3.6350615e-01   3.5025314e-01   2.6264596e-01
   3.2731715e+01   3.6350143e-01   3.5024756e-01   2.6264502e-01
   3.2762965e+01   3.6350027e-01   3.5024619e-01   2.6264479e-01
   3.2794215e+01   3.6349912e-01   3.5024482e-01   2.6264456e-01
   3.2825465e+01   3.6349797e-01   3.5024347e-01   2.6264433e-01
   3.2856715e+01   3.6349683e-01   3.5024212e-01   2.6264411e-01
   3.2981715e+01   3.6349232e-01   3.5023682e-01   2.6264322e-01
   3.3012965e+01   3.6349121e-01   3.5023552e-01   2.6264300e-01
   3.3044215e+01   3.6349011e-01   3.5023422e-01   2.6264279e-01
   3.3075465e+01   3.6348902e-01   3.5023293e-01   2.6264257e-01
   3.3106715e+01   3.6348792e-01   3.5023166e-01   2.6264236e-01
   3.3231715e+01   3.6348363e-01   3.5022662e-01   2.6264153e-01
   3.3262965e+01   3.6348257e-01   3.5022538e-01   2.6264132e-01
   3.3294215e+01   3.6348151e-01   3.5022415e-01   2.6264112e-01
   3.3325465e+01   3.6348047e-01   3.5022293e-01   2.6264092e-01
   3.3356715e+01   3.6347943e-01   3.5022172e-01   2.6264072e-01
   3.3481715e+01   3.6347532e-01   3.5021694e-01   2.6263993e-01
   3.3512965e+01   3.6347431e-01   3.5021576e-01   2.6263974e-01
   3.3544215e+01   3.6347330e-01   3.5021459e-01   2.6263954e-01
   3.3575465e+01   3.6347230e-01   3.5021343e-01   2.6263935e-01
   3.3606715e+01   3.6347131e-01   3.5021228e-01   2.6263916e-01
   3.3731715e+01   3.6346739e-01   3.5020774e-01   2.6263842e-01
   3.3762965e+01   3.6346642e-01   3.5020662e-01   2.6263824e-01
   3.3794215e+01   3.6346546e-01   3.5020551e-01   2.6263806e-01
   3.3825465e+01   3.6346450e-01   3.5020441e-01   2.6263788e-01
   3.3856715e+01   3.6346355e-01   3.5020332e-01   2.6263770e-01
   3.3981715e+01   3.6345981e-01   3.5019901e-01   2.6263700e-01
   3.4012965e+01   3.6345888e-01   3.5019795e-01   2.6263683e-01
   3.4044215e+01   3.6345797e-01   3.5019690e-01   2.6263666e-01
   3.4075465e+01   3.6345705e-01   3.5019585e-01   2.6263649e-01
   3.4106715e+01   3.6345615e-01   3.5019481e-01   2.6263632e-01
   3.4231715e+01   3.6345257e-01   3.5019072e-01   2.6263566e-01
   3.4262965e+01   3.6345168e-01   3.5018971e-01   2.6263550e-01
   3.4294215e+01   3.6345081e-01   3.5018871e-01   2.6263534e-01
   3.4325465e+01   3.6344994e-01   3.5018772e-01   2.6263518e-01
   3.4356715e+01   3.6344907e-01   3.5018673e-01   2.6263502e-01
   3.4481715e+01   3.6344565e-01   3.5018285e-01   2.6263440e-01
   3.4512965e+01   3.6344481e-01   3.5018190e-01   2.6263425e-01
   3.4544215e+01   3.6344397e-01   3.5018095e-01   2.6263410e-01
   3.4575465e+01   3.6344313e-01   3.5018001e-01   2.6263395e-01
   3.4606715e+01   3.6344231e-01   3.5017907e-01   2.6263380e-01
   3.4731715e+01   3.6343904e-01   3.5017538e-01   2.6263321e-01
   3.4762965e+01   3.6343823e-01   3.5017448e-01   2.6263307e-01
   3.4794215e+01   3.6343743e-01   3.5017358e-01   2.6263293e-01
   3.4825465e+01   3.6343663e-01   3.5017268e-01   2.6263279e-01
   3.4856715e+01   3.6343584e-01   3.5017179e-01   2.6263265e-01
   3.4981715e+01   3.6343272e-01   3.5016830e-01   2.6263209e-01
   3.5012965e+01   3.6343195e-01   3.5016744e-01   2.6263196e-01
   3.5044215e+01   3.6343118e-01   3.5016658e-01   2.6263182e-01
   3.5075465e+01   3.6343042e-01   3.5016573e-01   2.6263169e-01
   3.5106715e+01   3.6342966e-01   3.5016489e-01   2.6263156e-01
   3.5231715e+01   3.6342668e-01   3.5016157e-01   2.6263104e-01
   3.5262965e+01   3.6342594e-01   3.5016076e-01   2.6263091e-01
   3.5294215e+01   3.6342521e-01   3.5015995e-01   2.6263079e-01
   3.5325465e+01   3.6342448e-01   3.5015914e-01   2.6263066e-01
   3.5356715e+01   3.6342376e-01   3.5015834e-01   2.6263054e-01
   3.5481715e+01   3.6342090e-01   3.5015519e-01   2.6263005e-01
   3.5512965e+01   3.6342020e-01   3.5015442e-01   2.6262993e-01
   3.5544215e+01   3.6341950e-01   3.5015365e-01   2.6262981e-01
   3.5575465e+01   3.6341880e-01   3.5015288e-01   2.6262969e-01
   3.5606715e+01   3.6341811e-01   3.5015213e-01   2.6262958e-01
   3.5731715e+01   3.6341538e-01   3.5014914e-01   2.6262912e-01
   3.5762965e+01   3.6341471e-01   3.5014840e-01   2.6262901e-01
   3.5794215e+01   3.6341404e-01   3.5014767e-01   2.6262889e-01
   3.5825465e+01   3.6341337e-01   3.5014695e-01   2.6262878e-01
   3.5856715e+01   3.6341271e-01   3.5014623e-01   2.6262867e-01
   3.5981715e+01   3.6341010e-01   3.5014340e-01   2.6262824e-01
   3.6012965e+01   3.6340946e-01   3.5014270e-01   2.6262814e-01
   3.6044215e+01   3.6340882e-01   3.5014201e-01   2.6262803e-01
   3.6075465e+01   3.6340818e-01   3.5014132e-01   2.6262793e-01
   3.6106715e+01   3.6340755e-01   3.5014064e-01   2.6262782e-01
   3.6231715e+01   3.6340505e-01   3.5013795e-01   2.6262742e-01
   3.6262965e+01   3.6340443e-01   3.5013729e-01   2.6262732e-01
   3.6294215e+01   3.6340382e-01   3.5013663e-01   2.6262722e-01
   3.6325465e+01   3.6340321e-01   3.5013598e-01   2.6262712e-01
   3.6356715e+01   3.6340261e-01   3.5013533e-01   2.6262703e-01
   3.6481715e+01   3.6340022e-01   3.5013279e-01   2.6262664e-01
   3.6512965e+01   3.6339963e-01   3.5013216e-01   2.6262655e-01
   3.6544215e+01   3.6339904e-01   3.5013154e-01   2.6262646e-01
   3.6575465e+01   3.6339846e-01   3.5013092e-01   2.6262637e-01
   3.6606715e+01   3.6339788e-01   3.5013030e-01   2.6262627e-01
   3.6731715e+01   3.6339560e-01   3.5012789e-01   2.6262592e-01
   3.6762965e+01   3.6339503e-01   3.5012729e-01   2.6262583e-01
   3.6794215e+01   3.6339447e-01   3.5012670e-01   2.6262574e-01
   3.6825465e+01   3.6339392e-01   3.5012612e-01   2.6262566e-01
   3.6856715e+01   3.6339336e-01   3.5012554e-01   2.6262557e-01
   3.6981715e+01   3.6339117e-01   3.5012324e-01   2.6262523e-01
   3.7012965e+01   3.6339064e-01   3.5012268e-01   2.6262515e-01
   3.7044215e+01   3.6339010e-01   3.5012212e-01   2.6262507e-01
   3.7075465e+01   3.6338957e-01   3.5012157e-01   2.6262499e-01
   3.7106715e+01   3.6338904e-01   3.5012101e-01   2.6262491e-01
   3.7231715e+01   3.6338694e-01   3.5011884e-01   2.6262459e-01
   3.7262965e+01   3.6338643e-01   3.5011831e-01   2.6262452e-01
   3.7294215e+01   3.6338591e-01   3.5011778e-01   2.6262444e-01
   3.7325465e+01   3.6338540e-01   3.5011725e-01   2.6262437e-01
   3.7356715e+01   3.6338490e-01   3.5011673e-01   2.6262429e-01
   3.7481715e+01   3.6338289e-01   3.5011467e-01   2.6262399e-01
   3.7512965e+01   3.6338240e-01   3.5011417e-01   2.6262392e-01
   3.7544215e+01   3.6338191e-01   3.5011366e-01   2.6262385e-01
   3.7575465e+01   3.6338142e-01   3.5011316e-01   2.6262378e-01
   3.7606715e+01   3.6338093e-01   3.5011267e-01   2.6262371e-01
   3.7731715e+01   3.6337902e-01   3.5011072e-01   2.6262343e-01
   3.7762965e+01   3.6337854e-01   3.5011024e-01   2.6262336e-01
   3.7794215e+01   3.6337807e-01   3.5010976e-01   2.6262330e-01
   3.7825465e+01   3.6337760e-01   3.5010929e-01   2.6262323e-01
   3.7856715e+01   3.6337714e-01   3.5010882e-01   2.6262316e-01
   3.7981715e+01   3.6337530e-01   3.5010697e-01   2.6262290e-01
   3.8012965e+01   3.6337485e-01   3.5010652e-01   2.6262284e-01
   3.8044215e+01   3.6337440e-01   3.5010607e-01   2.6262278e-01
   3.8075465e+01   3.6337395e-01   3.5010562e-01   2.6262272e-01
   3.8106715e+01   3.6337351e-01   3.5010518e-01   2.6262265e-01
   3.8231715e+01   3.6337175e-01   3.5010343e-01   2.6262241e-01
   3.8262965e+01   3.6337132e-01   3.5010300e-01   2.6262235e-01
   3.8294215e+01   3.6337089e-01   3.5010257e-01   2.6262229e-01
   3.8325465e+01   3.6337046e-01   3.5010215e-01   2.6262223e-01
   3.8356715e+01   3.6337003e-01   3.5010172e-01   2.6262218e-01
   3.8481715e+01   3.6336835e-01   3.5010007e-01   2.6262195e-01
   3.8512965e+01   3.6336793e-01   3.5009966e-01   2.6262189e-01
   3.8544215e+01   3.6336752e-01   3.5009926e-01   2.6262184e-01
   3.8575465e+01   3.6336711e-01   3.5009885e-01   2.6262178e-01
   3.8606715e+01   3.6336670e-01   3.5009845e-01   2.6262173e-01
   3.8731715e+01   3.6336509e-01   3.5009689e-01   2.6262152e-01
   3.8762965e+01   3.6336469e-01   3.5009650e-01   2.6262147e-01
   3.8794215e+01   3.6336429e-01   3.5009612e-01   2.6262141e-01
   3.8824360e+01   3.6336391e-01   3.5009575e-01   2.6262137e-01
   3.8854505e+01   3.6336354e-01   3.5009539e-01   2.6262132e-01
   3.8934876e+01   3.6336254e-01   3.5009443e-01   2.6262119e-01
   3.8961504e+01   3.6336221e-01   3.5009411e-01   2.6262115e-01
   3.8988133e+01   3.6336189e-01   3.5009380e-01   2.6262111e-01
   3.9038726e+01   3.6336127e-01   3.5009321e-01   2.6262103e-01
   3.9086790e+01   3.6336069e-01   3.5009266e-01   2.6262095e-01
   3.9134853e+01   3.6336012e-01   3.5009211e-01   2.6262088e-01
   3.9156482e+01   3.6335986e-01   3.5009186e-01   2.6262085e-01
   3.9178111e+01   3.6335960e-01   3.5009162e-01   2.6262082e-01
   3.9242141e+01   3.6335885e-01   3.5009091e-01   2.6262072e-01
   3.9317927e+01   3.6335797e-01   3.5009008e-01   2.6262061e-01
   3.9361299e+01   3.6335747e-01   3.5008961e-01   2.6262055e-01
   3.9404671e+01   3.6335698e-01   3.5008914e-01   2.6262049e-01
   3.9464204e+01   3.6335630e-01   3.5008851e-01   2.6262041e-01
   3.9517783e+01   3.6335570e-01   3.5008795e-01   2.6262034e-01
   3.9566005e+01   3.6335517e-01   3.5008745e-01   2.6262027e-01
   3.9609393e+01   3.6335469e-01   3.5008701e-01   2.6262022e-01
   3.9648454e+01   3.6335426e-01   3.5008661e-01   2.6262017e-01
   3.9687140e+01   3.6335384e-01   3.5008622e-01   2.6262012e-01
   3.9718426e+01   3.6335350e-01   3.5008591e-01   2.6262008e-01
   3.9749712e+01   3.6335317e-01   3.5008560e-01   2.6262004e-01
   3.9774741e+01   3.6335290e-01   3.5008535e-01   2.6262001e-01
   3.9799769e+01   3.6335263e-01   3.5008510e-01   2.6261998e-01
   3.9819793e+01   3.6335242e-01   3.5008491e-01   2.6261995e-01
   3.9839816e+01   3.6335221e-01   3.5008471e-01   2.6261993e-01
   3.9859839e+01   3.6335200e-01   3.5008452e-01   2.6261990e-01
   3.9873855e+01   3.6335185e-01   3.5008439e-01   2.6261988e-01
   3.9887871e+01   3.6335170e-01   3.5008425e-01   2.6261987e-01
   3.9901887e+01   3.6335156e-01   3.5008412e-01   2.6261985e-01
   3.9915903e+01   3.6335141e-01   3.5008398e-01   2.6261983e-01
   3.9924313e+01   3.6335132e-01   3.5008390e-01   2.6261982e-01
   3.9932723e+01   3.6335124e-01   3.5008382e-01   2.6261981e-01
   3.9941132e+01   3.6335115e-01   3.5008374e-01   2.6261980e-01
   3.9949542e+01   3.6335106e-01   3.5008366e-01   2.6261979e-01
   3.9957952e+01   3.6335097e-01   3.5008358e-01   2.6261978e-01
   3.9966361e+01   3.6335089e-01   3.5008351e-01   2.6261977e-01
   3.9969725e+01   3.6335085e-01   3.5008347e-01   2.6261977e-01
   3.9973089e+01   3.6335082e-01   3.5008344e-01   2.6261977e-01
   3.9976453e+01   3.6335078e-01   3.5008341e-01   2.6261976e-01
   3.9979817e+01   3.6335075e-01   3.5008338e-01   2.6261976e-01
   3.9983181e+01   3.6335071e-01   3.5008335e-01   2.6261975e-01
   3.9986545e+01   3.6335068e-01   3.5008332e-01   2.6261975e-01
   3.9989908e+01   3.6335064e-01   3.5008328e-01   2.6261975e-01
   3.9993272e+01   3.6335061e-01   3.5008325e-01   2.6261974e-01
   3.9996636e+01   3.6335057e-01   3.5008322e-01   2.6261974e-01
   3.9998318e+01   3.6335056e-01   3.5008321e-01   2.6261974e-01


==> data/eDataSim1.dat <==
   0.0000000e+00   5.0000000e-01  -5.0000000e-01
   4.8756559e-04   4.9756786e-01  -4.9655962e-01
   2.9253936e-03   4.8557647e-01  -4.7989990e-01
   6.1764190e-03   4.7001715e-01  -4.5905499e-01
   9.5452613e-03   4.5440282e-01  -4.3905083e-01
   1.3055253e-02   4.3867072e-01  -4.1986878e-01
   1.6718738e-02   4.2281848e-01  -4.0158140e-01
   2.0550225e-02   4.0684192e-01  -3.8426924e-01
   2.4566590e-02   3.9073588e-01  -3.6802424e-01
   2.8787666e-02   3.7449396e-01  -3.5295217e-01
   3.3237008e-02   3.5810813e-01  -3.3917589e-01
   3.7942962e-02   3.4156823e-01  -3.2683969e-01
   4.2940148e-02   3.2486114e-01  -3.1611528e-01
   4.8271610e-02   3.0796965e-01  -3.0721029e-01
   5.3992040e-02   2.9087061e-01  -3.0038057e-01
   6.0172818e-02   2.7353193e-01  -2.9594917e-01
   6.6910358e-02   2.5590736e-01  -2.9433680e-01
   7.4340961e-02   2.3792658e-01  -2.9611465e-01
   8.2515994e-02   2.1980023e-01  -3.0195902e-01
   9.0998556e-02   2.0270227e-01  -3.1185975e-01
   9.9823084e-02   1.8663028e-01  -3.2580511e-01
   1.0955650e-01   1.7077460e-01  -3.4491455e-01
   1.1997109e-01   1.5580108e-01  -3.6902200e-01
   1.3081143e-01   1.4220345e-01  -3.9741354e-01
   1.4218507e-01   1.2990415e-01  -4.3006081e-01
   1.5417020e-01   1.1889622e-01  -4.6683602e-01
   1.6686472e-01   1.0917645e-01  -5.0760274e-01
   1.8032022e-01   1.0078717e-01  -5.5196611e-01
   1.9377432e-01   9.4110746e-02  -5.9668173e-01
   2.0715582e-01   8.8934854e-02  -6.4078198e-01
   2.2041251e-01   8.5041923e-02  -6.8348976e-01
   2.3346349e-01   8.2232222e-02  -7.2407670e-01
   2.4173175e-01   8.0905634e-02  -7.4884879e-01
   2.5000000e-01   7.9886844e-02  -7.7277856e-01
   2.6133710e-01   7.8928828e-02  -8.0407320e-01
   2.6135264e-01   7.8927832e-02  -8.0411481e-01
   2.6143033e-01   7.8922863e-02  -8.0432282e-01
   2.6181876e-01   7.8898324e-02  -8.0536155e-01
   2.6376093e-01   7.8783171e-02  -8.1052113e-01
   2.6753962e-01   7.8594018e-02  -8.2039472e-01
   2.7274395e-01   7.8404709e-02  -8.3362813e-01
   2.7918150e-01   7.8275463e-02  -8.4939323e-01
   2.8674423e-01   7.8256438e-02  -8.6703154e-01
   2.8890156e-01   7.8274886e-02  -8.7188405e-01
   2.8963748e-01   7.8283447e-02  -8.7352092e-01
   2.9037340e-01   7.8293083e-02  -8.7496566e-01
   2.9249855e-01   7.8325381e-02  -8.7797392e-01
   2.9480406e-01   7.8365028e-02  -8.7981203e-01
   2.9738053e-01   7.8411581e-02  -8.8070598e-01
   3.0025193e-01   7.8463227e-02  -8.8076556e-01
   3.0344856e-01   7.8517830e-02  -8.8009945e-01
   3.0700344e-01   7.8572876e-02  -8.7880907e-01
   3.1095276e-01   7.8625489e-02  -8.7698618e-01
   3.1541043e-01   7.8673138e-02  -8.7467038e-01
   3.1699096e-01   7.8686985e-02  -8.7381354e-01
   3.2253777e-01   7.8723096e-02  -8.7074170e-01
   3.2878052e-01   7.8741341e-02  -8.6725460e-01
   3.3607739e-01   7.8734673e-02  -8.6321295e-01
   3.4465481e-01   7.8691672e-02  -8.5852099e-01
   3.5481260e-01   7.8596512e-02  -8.5298794e-01
   3.6693358e-01   7.8426485e-02  -8.4627968e-01
   3.6968176e-01   7.8379948e-02  -8.4472596e-01
   3.8342264e-01   7.8105349e-02  -8.3668479e-01
   4.0159395e-01   7.7638531e-02  -8.2513805e-01
   4.2368802e-01   7.6914116e-02  -8.0935485e-01
   4.2806190e-01   7.6750164e-02  -8.0598233e-01
   4.4993130e-01   7.5826232e-02  -7.8784668e-01
   4.8349949e-01   7.4063462e-02  -7.5595587e-01
   4.8964479e-01   7.3695425e-02  -7.4961518e-01
   4.9761359e-01   7.3197250e-02  -7.4117657e-01
   5.0558238e-01   7.2675587e-02  -7.3250307e-01
   5.4542633e-01   6.9724180e-02  -6.8601622e-01
   5.5342502e-01   6.9066104e-02  -6.7614356e-01
   5.9341851e-01   6.5478051e-02  -6.2478501e-01
   6.3416043e-01   6.1385804e-02  -5.7025720e-01
   6.4485428e-01   6.0252150e-02  -5.5577351e-01
   6.8522775e-01   5.5807941e-02  -5.0114273e-01
   6.9750879e-01   5.4415927e-02  -4.8466865e-01
   7.3949355e-01   4.9583066e-02  -4.2948054e-01
   7.5187167e-01   4.8147539e-02  -4.1364724e-01
   7.9567863e-01   4.3095904e-02  -3.5971000e-01
   8.0690060e-01   4.1817286e-02  -3.4648122e-01
   8.5223430e-01   3.6775243e-02  -2.9581032e-01
   8.6253088e-01   3.5662838e-02  -2.8494988e-01
   9.1098716e-01   3.0641172e-02  -2.3723974e-01
   9.2049841e-01   2.9699672e-02  -2.2854052e-01
   9.6805466e-01   2.5241582e-02  -1.8833942e-01
   9.7692737e-01   2.4456767e-02  -1.8143946e-01
   1.0212909e+00   2.0768076e-02  -1.4969665e-01
   1.0296513e+00   2.0116718e-02  -1.4421593e-01
   1.0714533e+00   1.7071521e-02  -1.1908565e-01
   1.0793894e+00   1.6532545e-02  -1.1472784e-01
   1.1190698e+00   1.4022818e-02  -9.4797909e-02
   1.1593857e+00   1.1777410e-02  -7.7511528e-02
   1.1666876e+00   1.1402149e-02  -7.4677087e-02
   1.2012462e+00   9.7514287e-03  -6.2402176e-02
   1.2358529e+00   8.2949823e-03  -5.1856362e-02
   1.2399364e+00   8.1354025e-03  -5.0718550e-02
   1.2603539e+00   7.3746426e-03  -4.5344575e-02
   1.2912464e+00   6.3357573e-03  -3.8148488e-02
   1.2929029e+00   6.2836816e-03  -3.7792441e-02
   1.3011856e+00   6.0286423e-03  -3.6055390e-02
   1.3297406e+00   5.2150810e-03  -3.0591358e-02
   1.3585676e+00   4.4902855e-03  -2.5830816e-02
   1.3594646e+00   4.4691924e-03  -2.5693911e-02
   1.3639497e+00   4.3649994e-03  -2.5019043e-02
   1.3863752e+00   3.8748525e-03  -2.1876454e-02
   1.4130631e+00   3.3543812e-03  -1.8601071e-02
   1.4135257e+00   3.3459250e-03  -1.8548412e-02
   1.4158391e+00   3.3039227e-03  -1.8287124e-02
   1.4274060e+00   3.1007648e-03  -1.7029738e-02
   1.4523581e+00   2.6994987e-03  -1.4578434e-02
   1.4774458e+00   2.3429956e-03  -1.2438149e-02
   1.4796314e+00   2.3140108e-03  -1.2265740e-02
   1.4905596e+00   2.1738044e-03  -1.1435167e-02
   1.5139882e+00   1.8983433e-03  -9.8196834e-03
   1.5375935e+00   1.6525889e-03  -8.3960712e-03
   1.5423081e+00   1.6070343e-03  -8.1338849e-03
   1.5656665e+00   1.3972663e-03  -6.9324094e-03
   1.5898415e+00   1.2058056e-03  -5.8419699e-03
   1.5969446e+00   1.1540691e-03  -5.5477708e-03
   1.6221956e+00   9.8515941e-04  -4.5860803e-03
   1.6484952e+00   8.3164413e-04  -3.7056238e-03
   1.6584574e+00   7.7880890e-04  -3.3996294e-03
   1.6863290e+00   6.4461333e-04  -2.6105133e-03
   1.7156393e+00   5.2237428e-04  -1.8680342e-03
   1.7253458e+00   4.8558841e-04  -1.6380385e-03
   1.7568804e+00   3.7680550e-04  -9.3277411e-04
   1.7905608e+00   2.7578947e-04  -2.3190626e-04
   1.7969545e+00   2.5808839e-04  -1.0317420e-04
   1.8289232e+00   1.7528471e-04   5.2745961e-04
   1.8689265e+00   8.2297455e-05   1.3009247e-03
   1.8721410e+00   7.5231115e-05   1.3628864e-03
   1.8882135e+00   4.0608729e-05   1.6731690e-03
   1.9363308e+00  -5.7763157e-05   2.6142007e-03
   1.9369654e+00  -5.9018430e-05   2.6267803e-03
   1.9401381e+00  -6.5283343e-05   2.6897609e-03
   1.9560020e+00  -9.6355959e-05   3.0068352e-03
   1.9888541e+00  -1.5979576e-04   3.6760769e-03
   1.9901615e+00  -1.6230331e-04   3.7030809e-03
   1.9966982e+00  -1.7483106e-04   3.8385433e-03
   2.0293821e+00  -2.3740781e-04   4.5270368e-03
   2.0887663e+00  -3.5224437e-04   5.8243519e-03
   2.0936572e+00  -3.6179044e-04   5.9336505e-03
   2.1181118e+00  -4.0985316e-04   6.4851653e-03
   2.1473836e+00  -4.6814537e-04   7.1551204e-03
   2.1543322e+00  -4.8210480e-04   7.3155090e-03
   2.1890753e+00  -5.5261010e-04   8.1235994e-03
   2.2533676e+00  -6.8583813e-04   9.6344676e-03
   2.2572065e+00  -6.9386637e-04   9.7248797e-03
   2.2764008e+00  -7.3411848e-04   1.0176600e-02
   2.2993447e+00  -7.8242148e-04   1.0715066e-02
   2.3216241e+00  -8.2943858e-04   1.1235300e-02
   2.3241596e+00  -8.3479237e-04   1.1294292e-02
   2.3368372e+00  -8.6156167e-04   1.1588484e-02
   2.3897382e+00  -9.7298152e-04   1.2798544e-02
   2.3902214e+00  -9.7399414e-04   1.2809446e-02
   2.3926374e+00  -9.7905548e-04   1.2863904e-02
   2.4047175e+00  -1.0043151e-03   1.3134991e-02
   2.4476990e+00  -1.0933877e-03   1.4081505e-02
   2.4498534e+00  -1.0978112e-03   1.4128151e-02
   2.4606253e+00  -1.1198616e-03   1.4360151e-02
   2.4608357e+00  -1.1202911e-03   1.4364661e-02
   2.4610461e+00  -1.1207206e-03   1.4369171e-02
   2.4620980e+00  -1.1228673e-03   1.4391708e-02
   2.4673577e+00  -1.1335836e-03   1.4504088e-02
   2.4936564e+00  -1.1867057e-03   1.5058143e-02
   2.5874009e+00  -1.3685584e-03   1.6914504e-02
   2.5894477e+00  -1.3723627e-03   1.6952882e-02
   2.5996819e+00  -1.3912766e-03   1.7143315e-02
   2.6109200e+00  -1.4118356e-03   1.7349615e-02
   2.6226120e+00  -1.4329850e-03   1.7561087e-02
   2.6347925e+00  -1.4547518e-03   1.7777944e-02
   2.6475041e+00  -1.4771709e-03   1.8000468e-02
   2.6565397e+00  -1.4929191e-03   1.8156280e-02
   2.7017179e+00  -1.5692541e-03   1.8905593e-02
   2.7127661e+00  -1.5872900e-03   1.9081298e-02
   2.7680072e+00  -1.6736751e-03   1.9915223e-02
   2.7815167e+00  -1.6938102e-03   2.0107978e-02
   2.8477139e+00  -1.7868849e-03   2.0989624e-02
   2.8641834e+00  -1.8085654e-03   2.1193131e-02
   2.9182488e+00  -1.8757269e-03   2.1817830e-02
   2.9373385e+00  -1.8979673e-03   2.2022905e-02
   3.0245467e+00  -1.9902455e-03   2.2860005e-02
   3.0475867e+00  -2.0120185e-03   2.3054955e-02
   3.1376499e+00  -2.0876073e-03   2.3716039e-02
   3.1648949e+00  -2.1074430e-03   2.3885659e-02
   3.2067341e+00  -2.1353581e-03   2.4119550e-02
   3.2365486e+00  -2.1533984e-03   2.4266997e-02
   3.2947072e+00  -2.1842902e-03   2.4509736e-02
   3.3277949e+00  -2.1991754e-03   2.4606772e-02
   3.3836234e+00  -2.2187582e-03   2.4691708e-02
   3.4200206e+00  -2.2275000e-03   2.4697649e-02
   3.4739983e+00  -2.2344192e-03   2.4641398e-02
   3.5137609e+00  -2.2350434e-03   2.4555063e-02
   3.5650101e+00  -2.2305722e-03   2.4394101e-02
   3.6005993e+00  -2.2242259e-03   2.4252934e-02
   3.6490466e+00  -2.2116983e-03   2.4026716e-02
   3.6862330e+00  -2.1993160e-03   2.3829407e-02
   3.7404432e+00  -2.1774449e-03   2.3509845e-02
   3.7684833e+00  -2.1645329e-03   2.3331410e-02
   3.8124827e+00  -2.1423272e-03   2.3035698e-02
   3.8535428e+00  -2.1196864e-03   2.2744448e-02
   3.9215490e+00  -2.0787181e-03   2.2234901e-02
   3.9377790e+00  -2.0683773e-03   2.2108972e-02
   3.9667788e+00  -2.0494287e-03   2.1880396e-02
   3.9980031e+00  -2.0284075e-03   2.1629668e-02
   4.0313629e+00  -2.0053148e-03   2.1357151e-02
   4.0900776e+00  -1.9633124e-03   2.0867835e-02
   4.1112874e+00  -1.9477695e-03   2.0688545e-02
   4.1508411e+00  -1.9183466e-03   2.0351326e-02
   4.1967968e+00  -1.8835538e-03   1.9955777e-02
   4.2850758e+00  -1.8153837e-03   1.9188817e-02
   4.2938511e+00  -1.8085302e-03   1.9112267e-02
   4.3120021e+00  -1.7943242e-03   1.8953859e-02
   4.3314261e+00  -1.7790823e-03   1.8784279e-02
   4.3522168e+00  -1.7627309e-03   1.8602771e-02
   4.3920908e+00  -1.7312952e-03   1.8254941e-02
   4.4665258e+00  -1.6725214e-03   1.7608113e-02
   4.4793450e+00  -1.6624016e-03   1.7497202e-02
   4.5048309e+00  -1.6423016e-03   1.7277254e-02
   4.5321480e+00  -1.6207967e-03   1.7042417e-02
   4.5727690e+00  -1.5889216e-03   1.6695204e-02
   4.6503221e+00  -1.5285503e-03   1.6040116e-02
   4.6621677e+00  -1.5193924e-03   1.5941059e-02
   4.6860805e+00  -1.5009682e-03   1.5741983e-02
   4.7116955e+00  -1.4813312e-03   1.5530106e-02
   4.7581242e+00  -1.4460230e-03   1.5149880e-02
   4.8472179e+00  -1.3794360e-03   1.4435117e-02
   4.8562831e+00  -1.3727488e-03   1.4363543e-02
   4.8747624e+00  -1.3591732e-03   1.4218331e-02
   4.8945494e+00  -1.3447223e-03   1.4063887e-02
   4.9157420e+00  -1.3293451e-03   1.3899686e-02
   4.9573016e+00  -1.2995008e-03   1.3581409e-02
   5.0325874e+00  -1.2465369e-03   1.3017792e-02
   5.0470880e+00  -1.2364994e-03   1.2911193e-02
   5.0738452e+00  -1.2181242e-03   1.2716186e-02
   5.1031630e+00  -1.1982110e-03   1.2505066e-02
   5.1523623e+00  -1.1653229e-03   1.2156832e-02
   5.2309293e+00  -1.1142126e-03   1.1616681e-02
   5.2468686e+00  -1.1040534e-03   1.1509508e-02
   5.2719607e+00  -1.0882088e-03   1.1342456e-02
   5.2995709e+00  -1.0709845e-03   1.1160991e-02
   5.3630602e+00  -1.0322230e-03   1.0753083e-02
   5.4262183e+00  -9.9483064e-04   1.0360249e-02
   5.4891008e+00  -9.5876195e-04   9.9819170e-03
   5.5518727e+00  -9.2391054e-04   9.6168884e-03
   5.6168442e+00  -8.8904668e-04   9.2522324e-03
   5.6842305e+00  -8.5417446e-04   8.8879760e-03
   5.7493417e+00  -8.2170867e-04   8.5492896e-03
   5.8215356e+00  -7.8710402e-04   8.1887085e-03
   5.8828212e+00  -7.5885249e-04   7.8946750e-03
   5.9616795e+00  -7.2399445e-04   7.5322141e-03
   6.0180126e+00  -7.0009110e-04   7.2839463e-03
   6.1037746e+00  -6.6526896e-04   6.9225092e-03
   6.1562976e+00  -6.4484086e-04   6.7107147e-03
   6.2499555e+00  -6.1007476e-04   6.3504122e-03
   6.2989526e+00  -5.9269401e-04   6.1704935e-03
   6.3569875e+00  -5.7281176e-04   5.9647522e-03
   6.4080993e+00  -5.5591499e-04   5.7899785e-03
   6.5185555e+00  -5.2130424e-04   5.4319818e-03
   6.5719934e+00  -5.0543379e-04   5.2680573e-03
   6.6952502e+00  -4.7095344e-04   4.9117588e-03
   6.7454187e+00  -4.5770102e-04   4.7750420e-03
   6.8704187e+00  -4.2661103e-04   4.4540644e-03
   6.9275849e+00  -4.1323481e-04   4.3161602e-03
   7.0525849e+00  -3.8577474e-04   4.0328057e-03
   7.0537000e+00  -3.8553987e-04   4.0303856e-03
   7.0548150e+00  -3.8530518e-04   4.0279674e-03
   7.0603903e+00  -3.8413446e-04   4.0159039e-03
   7.0882669e+00  -3.7834849e-04   3.9562769e-03
   7.1954259e+00  -3.5712639e-04   3.7374128e-03
   7.2003210e+00  -3.5619312e-04   3.7277944e-03
   7.2145286e+00  -3.5350227e-04   3.7000606e-03
   7.2293672e+00  -3.5072005e-04   3.6713830e-03
   7.2445059e+00  -3.4791085e-04   3.6424252e-03
   7.2599710e+00  -3.4507130e-04   3.6131527e-03
   7.2827756e+00  -3.4093909e-04   3.5705511e-03
   7.3556509e+00  -3.2816267e-04   3.4387924e-03
   7.3664686e+00  -3.2631973e-04   3.4197887e-03
   7.3909682e+00  -3.2219633e-04   3.3772670e-03
   7.4167797e+00  -3.1792657e-04   3.3332329e-03
   7.4312799e+00  -3.1556092e-04   3.3088347e-03
   7.4591077e+00  -3.1108636e-04   3.2626832e-03
   7.4886228e+00  -3.0643285e-04   3.2146825e-03
   7.5028358e+00  -3.0422526e-04   3.1919104e-03
   7.5472373e+00  -2.9746558e-04   3.1221746e-03
   7.5592561e+00  -2.9567078e-04   3.1036582e-03
   7.6085643e+00  -2.8845994e-04   3.0292573e-03
   7.6182907e+00  -2.8706590e-04   3.0148734e-03
   7.6669225e+00  -2.8023282e-04   2.9443608e-03
   7.6744706e+00  -2.7919235e-04   2.9336236e-03
   7.7122112e+00  -2.7406941e-04   2.8807531e-03
   7.7625924e+00  -2.6743218e-04   2.8122444e-03
   7.7665759e+00  -2.6691697e-04   2.8069263e-03
   7.7864937e+00  -2.6436168e-04   2.7805492e-03
   7.8198336e+00  -2.6016082e-04   2.7371817e-03
   7.8216880e+00  -2.5992992e-04   2.7347980e-03
   7.8309603e+00  -2.5877977e-04   2.7229237e-03
   7.8647756e+00  -2.5464581e-04   2.6802405e-03
   7.9050862e+00  -2.4983942e-04   2.6306082e-03
   7.9063979e+00  -2.4968519e-04   2.6290156e-03
   7.9129564e+00  -2.4891612e-04   2.6210734e-03
   7.9457491e+00  -2.4512129e-04   2.5818812e-03
   7.9933247e+00  -2.3976228e-04   2.5265253e-03
   7.9979077e+00  -2.3925500e-04   2.5212850e-03
   8.0208225e+00  -2.3674179e-04   2.4953220e-03
   8.0815480e+00  -2.3026522e-04   2.4283994e-03
   8.0893961e+00  -2.2944709e-04   2.4199455e-03
   8.1286365e+00  -2.2542007e-04   2.3783277e-03
   8.2306975e+00  -2.1542682e-04   2.2749878e-03
   8.2440538e+00  -2.1416746e-04   2.2619692e-03
   8.3108355e+00  -2.0803518e-04   2.1985554e-03
   8.3271459e+00  -2.0657783e-04   2.1834832e-03
   8.4086975e+00  -1.9952135e-04   2.1104708e-03
   8.4286103e+00  -1.9785428e-04   2.0932212e-03
   8.4990526e+00  -1.9212787e-04   2.0339460e-03
   8.5222871e+00  -1.9029547e-04   2.0149759e-03
   8.5872490e+00  -1.8531605e-04   1.9634083e-03
   8.6137221e+00  -1.8334557e-04   1.9429982e-03
   8.7254855e+00  -1.7538724e-04   1.8605010e-03
   8.7570280e+00  -1.7324009e-04   1.8382494e-03
   8.8122742e+00  -1.6958154e-04   1.8003205e-03
   8.8469955e+00  -1.6734656e-04   1.7771435e-03
   8.8988756e+00  -1.6409670e-04   1.7434307e-03
   8.9311924e+00  -1.6212489e-04   1.7229708e-03
   8.9760841e+00  -1.5945083e-04   1.6952167e-03
   9.0055489e+00  -1.5773570e-04   1.6774112e-03
   9.0531745e+00  -1.5502859e-04   1.6493002e-03
   9.0797899e+00  -1.5354987e-04   1.6339417e-03
   9.1285524e+00  -1.5090247e-04   1.6064376e-03
   9.1523801e+00  -1.4963714e-04   1.5932894e-03
   9.2052369e+00  -1.4689487e-04   1.5647861e-03
   9.2262271e+00  -1.4582994e-04   1.5537150e-03
   9.2863788e+00  -1.4285180e-04   1.5227447e-03
   9.3043649e+00  -1.4198192e-04   1.5136970e-03
   9.3457385e+00  -1.4001610e-04   1.4932460e-03
   9.3615258e+00  -1.3927865e-04   1.4855728e-03
   9.4020147e+00  -1.3741869e-04   1.4662161e-03
   9.4157167e+00  -1.3679928e-04   1.4597687e-03
   9.4567042e+00  -1.3497604e-04   1.4407874e-03
   9.4683792e+00  -1.3446469e-04   1.4354631e-03
   9.5109276e+00  -1.3263052e-04   1.4163614e-03
   9.5205920e+00  -1.3222022e-04   1.4120877e-03
   9.5689142e+00  -1.3020309e-04   1.3910730e-03
   9.5764279e+00  -1.2989449e-04   1.3878575e-03
   9.6139966e+00  -1.2837150e-04   1.3719858e-03
   9.6665777e+00  -1.2629464e-04   1.3503352e-03
   9.6704676e+00  -1.2614346e-04   1.3487591e-03
   9.6899173e+00  -1.2539264e-04   1.3409302e-03
   9.7249282e+00  -1.2406198e-04   1.3270528e-03
   9.7266522e+00  -1.2399714e-04   1.3263765e-03
   9.7352722e+00  -1.2367389e-04   1.3230049e-03
   9.7783720e+00  -1.2208122e-04   1.3063894e-03
   9.7794263e+00  -1.2204275e-04   1.3059880e-03
   9.7846973e+00  -1.2185073e-04   1.3039845e-03
   9.8110528e+00  -1.2089920e-04   1.2940551e-03
   9.8800444e+00  -1.1847430e-04   1.2687413e-03
   9.8840811e+00  -1.1833529e-04   1.2672900e-03
   9.9042645e+00  -1.1764491e-04   1.2600815e-03
   9.9344480e+00  -1.1662688e-04   1.2494499e-03
   9.9405060e+00  -1.1642461e-04   1.2473372e-03
   9.9707962e+00  -1.1542337e-04   1.2368784e-03
   1.0008241e+01  -1.1420859e-04   1.2241859e-03
   1.0017041e+01  -1.1392670e-04   1.2212402e-03
   1.0042946e+01  -1.1310481e-04   1.2126505e-03
   1.0068851e+01  -1.1229450e-04   1.2041804e-03
   1.0079905e+01  -1.1195222e-04   1.2006021e-03
   1.0106835e+01  -1.1112689e-04   1.1919728e-03
   1.0133765e+01  -1.1031356e-04   1.1834674e-03
   1.0147233e+01  -1.0991126e-04   1.1792597e-03
   1.0180901e+01  -1.0891821e-04   1.1688719e-03
   1.0214569e+01  -1.0794301e-04   1.1586683e-03
   1.0231041e+01  -1.0747225e-04   1.1537420e-03
   1.0263713e+01  -1.0655070e-04   1.1440966e-03
   1.0296767e+01  -1.0563458e-04   1.1345059e-03
   1.0316297e+01  -1.0510076e-04   1.1289166e-03
   1.0341833e+01  -1.0441105e-04   1.1216938e-03
   1.0415475e+01  -1.0247323e-04   1.1013925e-03
   1.0432334e+01  -1.0203996e-04   1.0968526e-03
   1.0449193e+01  -1.0161049e-04   1.0923519e-03
   1.0494839e+01  -1.0046635e-04   1.0803590e-03
   1.0521741e+01  -9.9804581e-05   1.0734207e-03
   1.0544004e+01  -9.9263792e-05   1.0677498e-03
   1.0573386e+01  -9.8559481e-05   1.0603629e-03
   1.0593398e+01  -9.8085803e-05   1.0553941e-03
   1.0613409e+01  -9.7616928e-05   1.0504750e-03
   1.0674464e+01  -9.6215485e-05   1.0357675e-03
   1.0691259e+01  -9.5837477e-05   1.0317996e-03
   1.0708054e+01  -9.5462646e-05   1.0278646e-03
   1.0762990e+01  -9.4258370e-05   1.0152188e-03
   1.0781433e+01  -9.3861390e-05   1.0110493e-03
   1.0799876e+01  -9.3468027e-05   1.0069172e-03
   1.0883201e+01  -9.1734937e-05   9.8870425e-04
   1.0903883e+01  -9.1315559e-05   9.8429613e-04
   1.0924565e+01  -9.0900394e-05   9.7993164e-04
   1.0952112e+01  -9.0353864e-05   9.7418517e-04
   1.0974078e+01  -8.9923270e-05   9.6965693e-04
   1.0996044e+01  -8.9497219e-05   9.6517579e-04
   1.1030210e+01  -8.8843416e-05   9.5829781e-04
   1.1053631e+01  -8.8401377e-05   9.5364668e-04
   1.1077052e+01  -8.7964250e-05   9.4904651e-04
   1.1103388e+01  -8.7478487e-05   9.4393364e-04
   1.1128172e+01  -8.7026853e-05   9.3917918e-04
   1.1152956e+01  -8.6580470e-05   9.3447921e-04
   1.1176897e+01  -8.6154197e-05   9.2999024e-04
   1.1189974e+01  -8.5923364e-05   9.2755911e-04
   1.1203051e+01  -8.5693939e-05   9.2514259e-04
   1.1241183e+01  -8.5032874e-05   9.1817839e-04
   1.1254859e+01  -8.4798621e-05   9.1571017e-04
   1.1268534e+01  -8.4565846e-05   9.1325731e-04
   1.1313308e+01  -8.3813965e-05   9.0533274e-04
   1.1327656e+01  -8.3576271e-05   9.0282707e-04
   1.1342004e+01  -8.3340134e-05   9.0033758e-04
   1.1402071e+01  -8.2368183e-05   8.9008790e-04
   1.1417247e+01  -8.2126785e-05   8.8754172e-04
   1.1432422e+01  -8.1887036e-05   8.8501267e-04
   1.1491424e+01  -8.0970284e-05   8.7533947e-04
   1.1507432e+01  -8.0725699e-05   8.7275817e-04
   1.1523440e+01  -8.0482853e-05   8.7019494e-04
   1.1603480e+01  -7.9294191e-05   8.5764386e-04
   1.1620532e+01  -7.9046289e-05   8.5502571e-04
   1.1637584e+01  -7.8800232e-05   8.5242675e-04
   1.1678681e+01  -7.8214708e-05   8.4624090e-04
   1.1696434e+01  -7.7964980e-05   8.4360212e-04
   1.1714187e+01  -7.7717163e-05   8.4098322e-04
   1.1756888e+01  -7.7128814e-05   8.3476431e-04
   1.1775370e+01  -7.6877479e-05   8.3210717e-04
   1.1793852e+01  -7.6628121e-05   8.2947061e-04
   1.1829411e+01  -7.6153856e-05   8.2445511e-04
   1.1848569e+01  -7.5901279e-05   8.2178355e-04
   1.1867727e+01  -7.5650736e-05   8.1913319e-04
   1.1901198e+01  -7.5217831e-05   8.1455292e-04
   1.1921025e+01  -7.4964237e-05   8.1186936e-04
   1.1940853e+01  -7.4712732e-05   8.0920756e-04
   1.1971514e+01  -7.4327857e-05   8.0513358e-04
   1.1991997e+01  -7.4073457e-05   8.0244027e-04
   1.2012480e+01  -7.3821196e-05   7.9976926e-04
   1.2038588e+01  -7.3502723e-05   7.9639667e-04
   1.2059696e+01  -7.3247715e-05   7.9369576e-04
   1.2080804e+01  -7.2994893e-05   7.9101764e-04
   1.2109041e+01  -7.2660053e-05   7.8747016e-04
   1.2130806e+01  -7.2404562e-05   7.8476292e-04
   1.2152570e+01  -7.2151303e-05   7.8207896e-04
   1.2178233e+01  -7.1855514e-05   7.7894382e-04
   1.2200643e+01  -7.1599691e-05   7.7623188e-04
   1.2223053e+01  -7.1346142e-05   7.7354366e-04
   1.2245772e+01  -7.1091389e-05   7.7084230e-04
   1.2268811e+01  -7.0835367e-05   7.6812709e-04
   1.2291851e+01  -7.0581658e-05   7.6543602e-04
   1.2315701e+01  -7.0321420e-05   7.6267530e-04
   1.2327547e+01  -7.0193070e-05   7.6131356e-04
   1.2339393e+01  -7.0065311e-05   7.5995798e-04
   1.2370030e+01  -6.9737599e-05   7.5648036e-04
   1.2394227e+01  -6.9481499e-05   7.5376222e-04
   1.2418425e+01  -6.9227778e-05   7.5106892e-04
   1.2444052e+01  -6.8961625e-05   7.4824323e-04
   1.2456496e+01  -6.8833327e-05   7.4688095e-04
   1.2468940e+01  -6.8705637e-05   7.4552503e-04
   1.2504561e+01  -6.8343447e-05   7.4167840e-04
   1.2530013e+01  -6.8087628e-05   7.3896098e-04
   1.2555465e+01  -6.7834251e-05   7.3626908e-04
   1.2568428e+01  -6.7706127e-05   7.3490773e-04
   1.2581391e+01  -6.7578624e-05   7.3355286e-04
   1.2618907e+01  -6.7213077e-05   7.2966790e-04
   1.2632166e+01  -6.7085099e-05   7.2830758e-04
   1.2645425e+01  -6.6957749e-05   7.2695380e-04
   1.2684335e+01  -6.6587595e-05   7.2301834e-04
   1.2697899e+01  -6.6459800e-05   7.2165941e-04
   1.2711463e+01  -6.6332637e-05   7.2030711e-04
   1.2758916e+01  -6.5892681e-05   7.1562751e-04
   1.2772827e+01  -6.5765129e-05   7.1427056e-04
   1.2786738e+01  -6.5638215e-05   7.1292030e-04
   1.2844574e+01  -6.5117346e-05   7.0737737e-04
   1.2858885e+01  -6.4990114e-05   7.0602315e-04
   1.2873195e+01  -6.4863527e-05   7.0467569e-04
   1.2918946e+01  -6.4463120e-05   7.0041271e-04
   1.2933603e+01  -6.4336199e-05   6.9906119e-04
   1.2948260e+01  -6.4209929e-05   6.9771651e-04
   1.3013809e+01  -6.3653093e-05   6.9178502e-04
   1.3028908e+01  -6.3526604e-05   6.9043738e-04
   1.3044008e+01  -6.3400772e-05   6.8909662e-04
   1.3101041e+01  -6.2931336e-05   6.8409355e-04
   1.3116547e+01  -6.2805278e-05   6.8274983e-04
   1.3132053e+01  -6.2679883e-05   6.8141304e-04
   1.3205227e+01  -6.2096929e-05   6.7519658e-04
   1.3220852e+01  -6.1974286e-05   6.7388849e-04
   1.3236477e+01  -6.1852281e-05   6.7258709e-04
   1.3298256e+01  -6.1376050e-05   6.6750596e-04
   1.3313881e+01  -6.1257128e-05   6.6623689e-04
   1.3329506e+01  -6.1138813e-05   6.6497418e-04
   1.3400205e+01  -6.0610951e-05   6.5933902e-04
   1.3415830e+01  -6.0495906e-05   6.5811063e-04
   1.3431455e+01  -6.0381439e-05   6.5688829e-04
   1.3504274e+01  -5.9855473e-05   6.5127018e-04
   1.3519899e+01  -5.9744186e-05   6.5008123e-04
   1.3535524e+01  -5.9633446e-05   6.4889803e-04
   1.3606583e+01  -5.9136634e-05   6.4358836e-04
   1.3622208e+01  -5.9028855e-05   6.4243625e-04
   1.3637833e+01  -5.8921597e-05   6.4128961e-04
   1.3715958e+01  -5.8392995e-05   6.3563692e-04
   1.3731583e+01  -5.8288774e-05   6.3452221e-04
   1.3747208e+01  -5.8185047e-05   6.3341267e-04
   1.3825333e+01  -5.7673699e-05   6.2794135e-04
   1.3840958e+01  -5.7572851e-05   6.2686209e-04
   1.3856583e+01  -5.7472471e-05   6.2578775e-04
   1.3934708e+01  -5.6977483e-05   6.2048848e-04
   1.3950333e+01  -5.6879834e-05   6.1944286e-04
   1.3965958e+01  -5.6782629e-05   6.1840191e-04
   1.4044083e+01  -5.6303162e-05   6.1326594e-04
   1.4059708e+01  -5.6208548e-05   6.1225226e-04
   1.4075333e+01  -5.6114356e-05   6.1124302e-04
   1.4153458e+01  -5.5649622e-05   6.0626213e-04
   1.4169083e+01  -5.5557890e-05   6.0527879e-04
   1.4184708e+01  -5.5466559e-05   6.0429967e-04
   1.4251484e+01  -5.5080689e-05   6.0016198e-04
   1.4267109e+01  -5.4991419e-05   5.9920456e-04
   1.4282734e+01  -5.4902531e-05   5.9825117e-04
   1.4347801e+01  -5.4536435e-05   5.9432364e-04
   1.4363426e+01  -5.4449476e-05   5.9339058e-04
   1.4379051e+01  -5.4362882e-05   5.9246136e-04
   1.4442501e+01  -5.4014948e-05   5.8872698e-04
   1.4458126e+01  -5.3930164e-05   5.8781684e-04
   1.4473751e+01  -5.3845730e-05   5.8691039e-04
   1.4536627e+01  -5.3509456e-05   5.8329955e-04
   1.4552252e+01  -5.3426742e-05   5.8241125e-04
   1.4567877e+01  -5.3344364e-05   5.8152648e-04
   1.4629179e+01  -5.3024366e-05   5.7808894e-04
   1.4644804e+01  -5.2943605e-05   5.7722124e-04
   1.4660429e+01  -5.2863165e-05   5.7635694e-04
   1.4720068e+01  -5.2559060e-05   5.7308877e-04
   1.4735693e+01  -5.2480139e-05   5.7224050e-04
   1.4751318e+01  -5.2401527e-05   5.7139549e-04
   1.4810978e+01  -5.2104179e-05   5.6819866e-04
   1.4826603e+01  -5.2027027e-05   5.6736906e-04
   1.4842228e+01  -5.1950171e-05   5.6654260e-04
   1.4900730e+01  -5.1665024e-05   5.6347574e-04
   1.4916355e+01  -5.1589550e-05   5.6266388e-04
   1.4931980e+01  -5.1514362e-05   5.6185504e-04
   1.4989606e+01  -5.1239504e-05   5.5889772e-04
   1.5005231e+01  -5.1165629e-05   5.5810276e-04
   1.5020856e+01  -5.1092029e-05   5.5731071e-04
   1.5077762e+01  -5.0826278e-05   5.5445032e-04
   1.5093387e+01  -5.0753931e-05   5.5367151e-04
   1.5109012e+01  -5.0681849e-05   5.5289551e-04
   1.5165370e+01  -5.0424033e-05   5.5011953e-04
   1.5180995e+01  -5.0353148e-05   5.4935620e-04
   1.5196620e+01  -5.0282519e-05   5.4859557e-04
   1.5252231e+01  -5.0033193e-05   5.4591006e-04
   1.5267856e+01  -4.9963706e-05   5.4516153e-04
   1.5283481e+01  -4.9894466e-05   5.4441560e-04
   1.5338557e+01  -4.9652344e-05   5.4180680e-04
   1.5354182e+01  -4.9584198e-05   5.4107246e-04
   1.5369807e+01  -4.9516290e-05   5.4034063e-04
   1.5424146e+01  -4.9281960e-05   5.3781496e-04
   1.5439771e+01  -4.9215097e-05   5.3709421e-04
   1.5455396e+01  -4.9148464e-05   5.3637589e-04
   1.5510160e+01  -4.8916712e-05   5.3387719e-04
   1.5525785e+01  -4.8851095e-05   5.3316964e-04
   1.5541410e+01  -4.8785699e-05   5.3246443e-04
   1.5594857e+01  -4.8563666e-05   5.3006977e-04
   1.5610482e+01  -4.8499234e-05   5.2937478e-04
   1.5626107e+01  -4.8435016e-05   5.2868206e-04
   1.5680289e+01  -4.8213974e-05   5.2629734e-04
   1.5695914e+01  -4.8150697e-05   5.2561461e-04
   1.5711539e+01  -4.8087628e-05   5.2493407e-04
   1.5763795e+01  -4.7878191e-05   5.2267388e-04
   1.5779420e+01  -4.7816007e-05   5.2200274e-04
   1.5795045e+01  -4.7754024e-05   5.2133372e-04
   1.5851721e+01  -4.7530864e-05   5.1892472e-04
   1.5867346e+01  -4.7469793e-05   5.1826539e-04
   1.5882971e+01  -4.7408916e-05   5.1760812e-04
   1.5937967e+01  -4.7196171e-05   5.1531087e-04
   1.5953592e+01  -4.7136155e-05   5.1466275e-04
   1.5969217e+01  -4.7076328e-05   5.1401662e-04
   1.6025819e+01  -4.6861157e-05   5.1169251e-04
   1.6041444e+01  -4.6802182e-05   5.1105544e-04
   1.6057069e+01  -4.6743389e-05   5.1042030e-04
   1.6115918e+01  -4.6523566e-05   5.0804524e-04
   1.6131543e+01  -4.6465623e-05   5.0741913e-04
   1.6147168e+01  -4.6407855e-05   5.0679490e-04
   1.6206986e+01  -4.6188309e-05   5.0442215e-04
   1.6222611e+01  -4.6131375e-05   5.0380677e-04
   1.6238236e+01  -4.6074610e-05   5.0319320e-04
   1.6300242e+01  -4.5851005e-05   5.0077589e-04
   1.6315867e+01  -4.5795069e-05   5.0017114e-04
   1.6331492e+01  -4.5739298e-05   4.9956813e-04
   1.6393225e+01  -4.5520541e-05   4.9720258e-04
   1.6408850e+01  -4.5465568e-05   4.9660807e-04
   1.6424475e+01  -4.5410754e-05   4.9601524e-04
   1.6495496e+01  -4.5163585e-05   4.9334168e-04
   1.6511121e+01  -4.5109635e-05   4.9275805e-04
   1.6526746e+01  -4.5055837e-05   4.9217605e-04
   1.6584998e+01  -4.4856612e-05   4.9002052e-04
   1.6616248e+01  -4.4750591e-05   4.8887328e-04
   1.6634852e+01  -4.4687752e-05   4.8819326e-04
   1.6653457e+01  -4.4625121e-05   4.8751546e-04
   1.6669082e+01  -4.4572680e-05   4.8694791e-04
   1.6684707e+01  -4.4520384e-05   4.8638190e-04
   1.6760578e+01  -4.4268488e-05   4.8365518e-04
   1.6776203e+01  -4.4217024e-05   4.8309805e-04
   1.6791828e+01  -4.4165700e-05   4.8254241e-04
   1.6838015e+01  -4.4014800e-05   4.8090860e-04
   1.6869265e+01  -4.3913379e-05   4.7981039e-04
   1.6887098e+01  -4.3855745e-05   4.7918627e-04
   1.6904931e+01  -4.3798285e-05   4.7856402e-04
   1.6920556e+01  -4.3748085e-05   4.7802035e-04
   1.6936181e+01  -4.3698017e-05   4.7747811e-04
   1.7014306e+01  -4.3449658e-05   4.7478790e-04
   1.7029931e+01  -4.3400373e-05   4.7425402e-04
   1.7045556e+01  -4.3351217e-05   4.7372150e-04
   1.7089238e+01  -4.3214472e-05   4.7224000e-04
   1.7104863e+01  -4.3165797e-05   4.7171262e-04
   1.7120488e+01  -4.3117248e-05   4.7118658e-04
   1.7198613e+01  -4.2876367e-05   4.6857622e-04
   1.7214238e+01  -4.2828555e-05   4.6805806e-04
   1.7229863e+01  -4.2780865e-05   4.6754120e-04
   1.7274144e+01  -4.2646365e-05   4.6608339e-04
   1.7289769e+01  -4.2599133e-05   4.6557142e-04
   1.7305394e+01  -4.2552020e-05   4.6506072e-04
   1.7383519e+01  -4.2318210e-05   4.6252591e-04
   1.7399144e+01  -4.2271792e-05   4.6202264e-04
   1.7414769e+01  -4.2225489e-05   4.6152060e-04
   1.7457999e+01  -4.2097973e-05   4.6013792e-04
   1.7473624e+01  -4.2052095e-05   4.5964042e-04
   1.7489249e+01  -4.2006328e-05   4.5914412e-04
   1.7565422e+01  -4.1784798e-05   4.5674148e-04
   1.7581047e+01  -4.1739676e-05   4.5625207e-04
   1.7596672e+01  -4.1694661e-05   4.5576382e-04
   1.7639265e+01  -4.1572501e-05   4.5443870e-04
   1.7654890e+01  -4.1527885e-05   4.5395470e-04
   1.7670515e+01  -4.1483375e-05   4.5347184e-04
   1.7744409e+01  -4.1274295e-05   4.5120339e-04
   1.7760034e+01  -4.1230380e-05   4.5072690e-04
   1.7775659e+01  -4.1186567e-05   4.5025151e-04
   1.7818250e+01  -4.1067661e-05   4.4896121e-04
   1.7833875e+01  -4.1024226e-05   4.4848986e-04
   1.7849500e+01  -4.0980891e-05   4.4801958e-04
   1.7923467e+01  -4.0777101e-05   4.4580775e-04
   1.7939092e+01  -4.0734331e-05   4.4534353e-04
   1.7954717e+01  -4.0691659e-05   4.4488035e-04
   1.7996642e+01  -4.0577638e-05   4.4364264e-04
   1.8012267e+01  -4.0535320e-05   4.4318326e-04
   1.8027892e+01  -4.0493098e-05   4.4272490e-04
   1.8099670e+01  -4.0300355e-05   4.4063228e-04
   1.8115295e+01  -4.0258657e-05   4.4017955e-04
   1.8130920e+01  -4.0217052e-05   4.3972781e-04
   1.8173005e+01  -4.0105450e-05   4.3851598e-04
   1.8188630e+01  -4.0064183e-05   4.3806786e-04
   1.8204255e+01  -4.0023008e-05   4.3762072e-04
   1.8276298e+01  -3.9834321e-05   4.3557151e-04
   1.8291923e+01  -3.9793646e-05   4.3512975e-04
   1.8307548e+01  -3.9753060e-05   4.3468893e-04
   1.8348977e+01  -3.9645872e-05   4.3352469e-04
   1.8364602e+01  -3.9605605e-05   4.3308729e-04
   1.8380227e+01  -3.9565423e-05   4.3265082e-04
   1.8450507e+01  -3.9385753e-05   4.3069896e-04
   1.8466132e+01  -3.9346040e-05   4.3026753e-04
   1.8481757e+01  -3.9306412e-05   4.2983699e-04
   1.8523238e+01  -3.9201613e-05   4.2869837e-04
   1.8538863e+01  -3.9162290e-05   4.2827111e-04
   1.8554488e+01  -3.9123048e-05   4.2784473e-04
   1.8624975e+01  -3.8947046e-05   4.2593219e-04
   1.8661816e+01  -3.8855707e-05   4.2493960e-04
   1.8698658e+01  -3.8764814e-05   4.2395179e-04
   1.8807857e+01  -3.8497992e-05   4.2105152e-04
   1.8869159e+01  -3.8349844e-05   4.1944117e-04
   1.8923432e+01  -3.8219660e-05   4.1802594e-04
   1.9017831e+01  -3.7995385e-05   4.1558749e-04
   1.9069743e+01  -3.7873185e-05   4.1425880e-04
   1.9129139e+01  -3.7734351e-05   4.1274911e-04
   1.9216225e+01  -3.7532656e-05   4.1055559e-04
   1.9294603e+01  -3.7352982e-05   4.0860138e-04
   1.9365142e+01  -3.7192750e-05   4.0685848e-04
   1.9428628e+01  -3.7049716e-05   4.0530252e-04
   1.9485765e+01  -3.6921924e-05   4.0391228e-04
   1.9537189e+01  -3.6807662e-05   4.0266913e-04
   1.9583470e+01  -3.6705427e-05   4.0155678e-04
   1.9629751e+01  -3.6603755e-05   4.0045049e-04
   1.9666776e+01  -3.6522818e-05   3.9956979e-04
   1.9703801e+01  -3.6442236e-05   3.9869289e-04
   1.9733421e+01  -3.6378022e-05   3.9799410e-04
   1.9763041e+01  -3.6314032e-05   3.9729772e-04
   1.9786737e+01  -3.6262999e-05   3.9674233e-04
   1.9810432e+01  -3.6212108e-05   3.9618847e-04
   1.9834128e+01  -3.6161357e-05   3.9563612e-04
   1.9850716e+01  -3.6125914e-05   3.9525037e-04
   1.9867303e+01  -3.6090540e-05   3.9486535e-04
   1.9883890e+01  -3.6055233e-05   3.9448107e-04
   1.9900477e+01  -3.6019995e-05   3.9409752e-04
   1.9910429e+01  -3.5998884e-05   3.9386774e-04
   1.9920382e+01  -3.5977797e-05   3.9363822e-04
   1.9930334e+01  -3.5956735e-05   3.9340896e-04
   1.9940286e+01  -3.5935697e-05   3.9317996e-04
   1.9950239e+01  -3.5914682e-05   3.9295122e-04
   1.9960191e+01  -3.5893692e-05   3.9272275e-04
   1.9964172e+01  -3.5885303e-05   3.9263143e-04
   1.9968153e+01  -3.5876917e-05   3.9254015e-04
   1.9972134e+01  -3.5868536e-05   3.9244891e-04
   1.9976114e+01  -3.5860158e-05   3.9235772e-04
   1.9980095e+01  -3.5851784e-05   3.9226656e-04
   1.9984076e+01  -3.5843414e-05   3.9217545e-04
   1.9988057e+01  -3.5835047e-05   3.9208438e-04
   1.9992038e+01  -3.5826685e-05   3.9199335e-04
   1.9996019e+01  -3.5818326e-05   3.9190236e-04


==> data/eDataSim2.dat <==
   0.0000000e+00   2.5000000e-01  -2.5000000e-01
   2.4755140e-04   2.4965983e-01  -2.4948331e-01
   1.4853084e-03   2.4796524e-01  -2.4691300e-01
   7.6740935e-03   2.3964752e-01  -2.3438643e-01
   1.8148451e-02   2.2614418e-01  -2.1438879e-01
   2.9182373e-02   2.1266920e-01  -1.9489582e-01
   4.2260801e-02   1.9764437e-01  -1.7377947e-01
   5.7280641e-02   1.8158594e-01  -1.5204200e-01
   7.4212553e-02   1.6491941e-01  -1.3055109e-01
   9.3093335e-02   1.4800067e-01  -1.1007467e-01
   1.1249425e-01   1.3230345e-01  -9.2552210e-02
   1.3122812e-01   1.1863849e-01  -7.8723912e-02
   1.4928683e-01   1.0674337e-01  -6.8017935e-02
   1.6675371e-01   9.6338628e-02  -5.9900706e-02
   1.8373010e-01   8.7184901e-02  -5.3938068e-02
   2.0033043e-01   7.9080492e-02  -4.9785365e-02
   2.1668116e-01   7.1856749e-02  -4.7175724e-02
   2.3291906e-01   6.5374371e-02  -4.5909681e-02
   2.5000000e-01   5.9244578e-02  -4.5872103e-02
   2.6647166e-01   5.3953063e-02  -4.6972507e-02
   2.6654095e-01   5.3932022e-02  -4.6979334e-02
   2.6688742e-01   5.3826965e-02  -4.7013736e-02
   2.6824722e-01   5.3417042e-02  -4.7153027e-02
   2.6963462e-01   5.3002716e-02  -4.7302116e-02
   2.7128468e-01   5.2515066e-02  -4.7488511e-02
   2.7320637e-01   5.1954089e-02  -4.7717891e-02
   2.7538760e-01   5.1326327e-02  -4.7994091e-02
   2.7782351e-01   5.0636438e-02  -4.8322163e-02
   2.8051476e-01   4.9887778e-02  -4.8708314e-02
   2.8346671e-01   4.9082742e-02  -4.9159963e-02
   2.8668913e-01   4.8222959e-02  -4.9685885e-02
   2.9019632e-01   4.7309405e-02  -5.0296457e-02
   2.9400754e-01   4.6342471e-02  -5.1003996e-02
   2.9814775e-01   4.5321976e-02  -5.1823236e-02
   3.0264886e-01   4.4247167e-02  -5.2771983e-02
   3.0755141e-01   4.3116668e-02  -5.3872037e-02
   3.1290714e-01   4.1928415e-02  -5.5150480e-02
   3.1878265e-01   4.0679533e-02  -5.6641567e-02
   3.2605272e-01   3.9211085e-02  -5.8609054e-02
   3.4575164e-01   3.5636905e-02  -6.4565724e-02
   3.6666782e-01   3.2439959e-02  -7.1770324e-02
   3.8896982e-01   2.9641229e-02  -8.0282398e-02
   3.9645226e-01   2.8831497e-02  -8.3301334e-02
   4.1974281e-01   2.6689003e-02  -9.3130887e-02
   4.4360687e-01   2.5032125e-02  -1.0374820e-01
   4.5208880e-01   2.4561665e-02  -1.0762404e-01
   4.7584074e-01   2.3540676e-02  -1.1868127e-01
   4.7660442e-01   2.3514658e-02  -1.1904072e-01
   4.7736810e-01   2.3489043e-02  -1.1940038e-01
   4.8118651e-01   2.3366945e-02  -1.2120141e-01
   5.0027856e-01   2.2898815e-02  -1.3025934e-01
   5.1043804e-01   2.2740168e-02  -1.3510069e-01
   5.3544438e-01   2.2587831e-02  -1.4701246e-01
   5.6134992e-01   2.2742386e-02  -1.5924481e-01
   5.7396968e-01   2.2916924e-02  -1.6512899e-01
   6.0137138e-01   2.3485219e-02  -1.7766283e-01
   6.3021570e-01   2.4316575e-02  -1.9040096e-01
   6.4657122e-01   2.4873706e-02  -1.9737573e-01
   6.7800401e-01   2.6078576e-02  -2.1020117e-01
   7.1168697e-01   2.7512389e-02  -2.2300832e-01
   7.2736919e-01   2.8213831e-02  -2.2861492e-01
   7.6479361e-01   2.9933974e-02  -2.4102410e-01
   7.8872152e-01   3.1046153e-02  -2.4821791e-01
   8.3203607e-01   3.3031312e-02  -2.5972819e-01
   8.5927763e-01   3.4237027e-02  -2.6596244e-01
   9.1131519e-01   3.6390859e-02  -2.7572583e-01
   9.4446388e-01   3.7635894e-02  -2.8051289e-01
   9.7628421e-01   3.8722801e-02  -2.8410003e-01
   1.0111863e+00   3.9783112e-02  -2.8691699e-01
   1.0670551e+00   4.1173695e-02  -2.8908350e-01
   1.1066778e+00   4.1925654e-02  -2.8903463e-01
   1.1755258e+00   4.2772622e-02  -2.8623420e-01
   1.2075243e+00   4.2976519e-02  -2.8390898e-01
   1.2525921e+00   4.3071676e-02  -2.7969474e-01
   1.2991042e+00   4.2951230e-02  -2.7435208e-01
   1.3730670e+00   4.2354799e-02  -2.6420152e-01
   1.4108161e+00   4.1883042e-02  -2.5840003e-01
   1.4550987e+00   4.1206355e-02  -2.5118472e-01
   1.5091304e+00   4.0225933e-02  -2.4192584e-01
   1.5604587e+00   3.9164123e-02  -2.3281396e-01
   1.6085989e+00   3.8076193e-02  -2.2411216e-01
   1.6927197e+00   3.6021480e-02  -2.0881893e-01
   1.7354901e+00   3.4925059e-02  -2.0109967e-01
   1.7885382e+00   3.3537962e-02  -1.9166092e-01
   1.8289397e+00   3.2471088e-02  -1.8460870e-01
   1.9028607e+00   3.0519653e-02  -1.7209107e-01
   1.9378479e+00   2.9603697e-02  -1.6636369e-01
   1.9846626e+00   2.8393188e-02  -1.5891885e-01
   2.0224267e+00   2.7432922e-02  -1.5310462e-01
   2.1038200e+00   2.5425765e-02  -1.4118047e-01
   2.1199895e+00   2.5038301e-02  -1.3891207e-01
   2.1462744e+00   2.4417255e-02  -1.3529653e-01
   2.1743636e+00   2.3766065e-02  -1.3153130e-01
   2.1918524e+00   2.3367335e-02  -1.2923834e-01
   2.2158118e+00   2.2829656e-02  -1.2616075e-01
   2.2416378e+00   2.2261398e-02  -1.2292549e-01
   2.2618867e+00   2.1824192e-02  -1.2044802e-01
   2.2852086e+00   2.1329825e-02  -1.1765841e-01
   2.3105889e+00   2.0803102e-02  -1.1469947e-01
   2.3371761e+00   2.0264017e-02  -1.1168467e-01
   2.3692256e+00   1.9631493e-02  -1.0816407e-01
   2.3934304e+00   1.9166333e-02  -1.0558607e-01
   2.4217561e+00   1.8635649e-02  -1.0265584e-01
   2.4460087e+00   1.8192925e-02  -1.0021985e-01
   2.4727785e+00   1.7716639e-02  -9.7607481e-02
   2.4974825e+00   1.7288533e-02  -9.5266412e-02
   2.4982870e+00   1.7274774e-02  -9.5191284e-02
   2.4990915e+00   1.7261028e-02  -9.5116225e-02
   2.5031139e+00   1.7192467e-02  -9.4741969e-02
   2.5232260e+00   1.6853954e-02  -9.2896465e-02
   2.5608040e+00   1.6240435e-02  -8.9561236e-02
   2.6670150e+00   1.4635915e-02  -8.0888883e-02
   2.6932165e+00   1.4268120e-02  -7.8911380e-02
   2.7324060e+00   1.3737922e-02  -7.6066004e-02
   2.7709629e+00   1.3238870e-02  -7.3393003e-02
   2.8766845e+00   1.1979169e-02  -6.6662528e-02
   2.9163931e+00   1.1544519e-02  -6.4345718e-02
   2.9665811e+00   1.1023323e-02  -6.1569500e-02
   3.0071804e+00   1.0623613e-02  -5.9441300e-02
   3.1055002e+00   9.7311918e-03  -5.4689051e-02
   3.1304441e+00   9.5206776e-03  -5.3567852e-02
   3.1687381e+00   9.2092467e-03  -5.1908453e-02
   3.2142181e+00   8.8570494e-03  -5.0030465e-02
   3.3164781e+00   8.1300136e-03  -4.6146529e-02
   3.3328242e+00   8.0215422e-03  -4.5566223e-02
   3.3627352e+00   7.8282480e-03  -4.4531343e-02
   3.3945256e+00   7.6299267e-03  -4.3468413e-02
   3.4436573e+00   7.3371721e-03  -4.1896984e-02
   3.5440914e+00   6.7867360e-03  -3.8933073e-02
   3.5586382e+00   6.7119750e-03  -3.8529571e-02
   3.5865361e+00   6.5719017e-03  -3.7772818e-02
   3.6161264e+00   6.4279284e-03  -3.6993933e-02
   3.6691255e+00   6.1813255e-03  -3.5657128e-02
   3.7230746e+00   5.9442843e-03  -3.4368695e-02
   3.7779962e+00   5.7164601e-03  -3.3126862e-02
   3.8339114e+00   5.4975171e-03  -3.1929917e-02
   3.8908398e+00   5.2871283e-03  -3.0776217e-02
   3.9487989e+00   5.0849757e-03  -2.9664178e-02
   4.0078045e+00   4.8907504e-03  -2.8592274e-02
   4.0675514e+00   4.7051127e-03  -2.7564367e-02
   4.1234710e+00   4.5406958e-03  -2.6651022e-02
   4.1848748e+00   4.3697933e-03  -2.5698540e-02
   4.2339664e+00   4.2399250e-03  -2.4972542e-02
   4.3344206e+00   3.9913633e-03  -2.3577200e-02
   4.3426582e+00   3.9719374e-03  -2.3467845e-02
   4.3646998e+00   3.9206370e-03  -2.3178820e-02
   4.3879363e+00   3.8676015e-03  -2.2879657e-02
   4.4545454e+00   3.7212601e-03  -2.2052186e-02
   4.4993202e+00   3.6273798e-03  -2.1519817e-02
   4.6019328e+00   3.4247652e-03  -2.0366419e-02
   4.6121888e+00   3.4054135e-03  -2.0255966e-02
   4.6362708e+00   3.3605850e-03  -1.9999883e-02
   4.6619177e+00   3.3137652e-03  -1.9732101e-02
   4.7327546e+00   3.1891701e-03  -1.9017819e-02
   4.7890308e+00   3.0948503e-03  -1.8475507e-02
   4.8616483e+00   2.9788174e-03  -1.7806395e-02
   4.9145693e+00   2.8980264e-03  -1.7339242e-02
   4.9888223e+00   2.7896655e-03  -1.6710975e-02
   5.0401726e+00   2.7179312e-03  -1.6294017e-02
   5.1159357e+00   2.6165640e-03  -1.5703331e-02
   5.1664230e+00   2.5517990e-03  -1.5325049e-02
   5.2435754e+00   2.4568578e-03  -1.4769213e-02
   5.2938408e+00   2.3974738e-03  -1.4420795e-02
   5.3722653e+00   2.3084773e-03  -1.3897497e-02
   5.4229332e+00   2.2532160e-03  -1.3571912e-02
   5.5025161e+00   2.1697532e-03  -1.3079180e-02
   5.5542412e+00   2.1175723e-03  -1.2770556e-02
   5.6348721e+00   2.0392907e-03  -1.2306697e-02
   5.6883910e+00   1.9892795e-03  -1.2009853e-02
   5.7699630e+00   1.9158777e-03  -1.1573425e-02
   5.8261633e+00   1.8671860e-03  -1.1283468e-02
   5.9085736e+00   1.7984089e-03  -1.0873256e-02
   5.9685993e+00   1.7501738e-03  -1.0585154e-02
   6.0517488e+00   1.6858108e-03  -1.0200168e-02
   6.1171788e+00   1.6370634e-03  -9.9082050e-03
   6.2017491e+00   1.5764051e-03  -9.5444241e-03
   6.2736589e+00   1.5268027e-03  -9.2465907e-03
   6.3648773e+00   1.4663560e-03  -8.8831905e-03
   6.4378002e+00   1.4199174e-03  -8.6037146e-03
   6.5363625e+00   1.3596747e-03  -8.2407473e-03
   6.6114926e+00   1.3155975e-03  -7.9749425e-03
   6.7182759e+00   1.2555544e-03  -7.6124752e-03
   6.7971775e+00   1.2130448e-03  -7.3556665e-03
   6.9133103e+00   1.1532011e-03  -6.9937866e-03
   6.9981038e+00   1.1114387e-03  -6.7411037e-03
   7.0020100e+00   1.1095527e-03  -6.7296898e-03
   7.0059163e+00   1.1076699e-03  -6.7182954e-03
   7.0254475e+00   1.0983055e-03  -6.6616167e-03
   7.1231038e+00   1.0526918e-03  -6.3853951e-03
   7.1361451e+00   1.0467477e-03  -6.3493939e-03
   7.1658599e+00   1.0333318e-03  -6.2681263e-03
   7.1975406e+00   1.0192210e-03  -6.1826338e-03
   7.2551150e+00   9.9407616e-04  -6.0302487e-03
   7.2965987e+00   9.7634838e-04  -5.9227881e-03
   7.3612809e+00   9.4934137e-04  -5.7590342e-03
   7.4003639e+00   9.3338779e-04  -5.6622830e-03
   7.4475631e+00   9.1447933e-04  -5.5475912e-03
   7.5003824e+00   8.9377349e-04  -5.4219731e-03
   7.5850780e+00   8.6154492e-04  -5.2263926e-03
   7.6666766e+00   8.3158709e-04  -5.0445540e-03
   7.7452896e+00   8.0370160e-04  -4.8752637e-03
   7.8210243e+00   7.7771100e-04  -4.7174531e-03
   7.8939846e+00   7.5345618e-04  -4.5701630e-03
   7.9642706e+00   7.3079416e-04  -4.4325308e-03
   8.0319791e+00   7.0959615e-04  -4.3037786e-03
   8.0972034e+00   6.8974590e-04  -4.1832040e-03
   8.1600334e+00   6.7113828e-04  -4.0701710e-03
   8.2205562e+00   6.5367802e-04  -3.9641030e-03
   8.2788554e+00   6.3727860e-04  -3.8644763e-03
   8.3350120e+00   6.2186137e-04  -3.7708141e-03
   8.3891039e+00   6.0735466e-04  -3.6826821e-03
   8.4412063e+00   5.9369307e-04  -3.5996836e-03
   8.4913916e+00   5.8081685e-04  -3.5214562e-03
   8.5397299e+00   5.6867130e-04  -3.4476680e-03
   8.6152687e+00   5.5018422e-04  -3.3353488e-03
   8.6501718e+00   5.4183994e-04  -3.2846568e-03
   8.6850749e+00   5.3361851e-04  -3.2347114e-03
   8.7262787e+00   5.2406863e-04  -3.1766959e-03
   8.7725993e+00   5.1353069e-04  -3.1126788e-03
   8.8105762e+00   5.0504438e-04  -3.0611263e-03
   8.8527515e+00   4.9577914e-04  -3.0048430e-03
   8.8877715e+00   4.8821108e-04  -2.9588706e-03
   8.9326437e+00   4.7867737e-04  -2.9009588e-03
   8.9647150e+00   4.7197405e-04  -2.8602414e-03
   9.0170575e+00   4.6122867e-04  -2.7949724e-03
   9.0460115e+00   4.5538675e-04  -2.7594895e-03
   9.0799240e+00   4.4863540e-04  -2.7184837e-03
   9.1065552e+00   4.4340163e-04  -2.6866961e-03
   9.1577427e+00   4.3350743e-04  -2.6266040e-03
   9.1814973e+00   4.2898863e-04  -2.5991607e-03
   9.2169038e+00   4.2233785e-04  -2.5587703e-03
   9.2384706e+00   4.1833571e-04  -2.5344660e-03
   9.2787679e+00   4.1095592e-04  -2.4896506e-03
   9.2980459e+00   4.0747013e-04  -2.4684832e-03
   9.3444956e+00   3.9918844e-04  -2.4181936e-03
   9.3613409e+00   3.9622540e-04  -2.4002018e-03
   9.4086254e+00   3.8802157e-04  -2.3503882e-03
   9.4230961e+00   3.8554388e-04  -2.3353444e-03
   9.4954497e+00   3.7338379e-04  -2.2615115e-03
   9.5067038e+00   3.7152591e-04  -2.2502322e-03
   9.5329859e+00   3.6722194e-04  -2.2241030e-03
   9.5659940e+00   3.6188482e-04  -2.1917025e-03
   9.5746333e+00   3.6050036e-04  -2.1832979e-03
   9.6103094e+00   3.5483734e-04  -2.1489204e-03
   9.6654844e+00   3.4624844e-04  -2.0967830e-03
   9.6704339e+00   3.4548786e-04  -2.0921663e-03
   9.6946940e+00   3.4178319e-04  -2.0696794e-03
   9.7308022e+00   3.3634036e-04  -2.0366431e-03
   9.7333279e+00   3.3596280e-04  -2.0343515e-03
   9.7459564e+00   3.3408114e-04  -2.0229308e-03
   9.7885648e+00   3.2780747e-04  -1.9848536e-03
   9.7892985e+00   3.2770043e-04  -1.9842040e-03
   9.7929674e+00   3.2716576e-04  -1.9809590e-03
   9.8113117e+00   3.2450501e-04  -1.9648108e-03
   9.8694601e+00   3.1620883e-04  -1.9144618e-03
   9.8720832e+00   3.1583946e-04  -1.9122203e-03
   9.8851987e+00   3.1399885e-04  -1.9010506e-03
   9.9222558e+00   3.0885429e-04  -1.8698316e-03
   9.9268406e+00   3.0822349e-04  -1.8660038e-03
   9.9497647e+00   3.0508815e-04  -1.8469785e-03
   9.9982983e+00   2.9855187e-04  -1.8073170e-03
   1.0005710e+01   2.9756572e-04  -1.8013335e-03
   1.0039325e+01   2.9313241e-04  -1.7744346e-03
   1.0098315e+01   2.8550706e-04  -1.7281696e-03
   1.0109447e+01   2.8408980e-04  -1.7195713e-03
   1.0135004e+01   2.8086166e-04  -1.6999873e-03
   1.0166581e+01   2.7692218e-04  -1.6760885e-03
   1.0180253e+01   2.7523315e-04  -1.6658423e-03
   1.0217663e+01   2.7066242e-04  -1.6381156e-03
   1.0233237e+01   2.6878140e-04  -1.6267054e-03
   1.0295297e+01   2.6141094e-04  -1.5819975e-03
   1.0313763e+01   2.5925595e-04  -1.5689269e-03
   1.0357620e+01   2.5420649e-04  -1.5383013e-03
   1.0378408e+01   2.5184655e-04  -1.5239887e-03
   1.0482346e+01   2.4036348e-04  -1.4543405e-03
   1.0507784e+01   2.3763082e-04  -1.4377713e-03
   1.0531835e+01   2.3507491e-04  -1.4222741e-03
   1.0555886e+01   2.3254571e-04  -1.4069392e-03
   1.0584067e+01   2.2961577e-04  -1.3891750e-03
   1.0622625e+01   2.2566515e-04  -1.3652231e-03
   1.0653298e+01   2.2256961e-04  -1.3464562e-03
   1.0701533e+01   2.1778493e-04  -1.3174495e-03
   1.0735152e+01   2.1450930e-04  -1.2975925e-03
   1.0787008e+01   2.0955052e-04  -1.2675330e-03
   1.0823821e+01   2.0609800e-04  -1.2466057e-03
   1.0858790e+01   2.0286961e-04  -1.2270378e-03
   1.0898287e+01   1.9928241e-04  -1.2052959e-03
   1.0930787e+01   1.9637687e-04  -1.1876864e-03
   1.0972976e+01   1.9266662e-04  -1.1652005e-03
   1.1010015e+01   1.8946547e-04  -1.1458010e-03
   1.1038720e+01   1.8702021e-04  -1.1309830e-03
   1.1067425e+01   1.8460566e-04  -1.1163515e-03
   1.1114727e+01   1.8069290e-04  -1.0926421e-03
   1.1159610e+01   1.7705484e-04  -1.0705986e-03
   1.1187016e+01   1.7486851e-04  -1.0573519e-03
   1.1214423e+01   1.7270845e-04  -1.0442649e-03
   1.1267230e+01   1.6861948e-04  -1.0194920e-03
   1.1322016e+01   1.6447689e-04  -9.9439593e-04
   1.1365654e+01   1.6124826e-04  -9.7483801e-04
   1.1409292e+01   1.5808137e-04  -9.5565511e-04
   1.1439348e+01   1.5593543e-04  -9.4265709e-04
   1.1469405e+01   1.5381787e-04  -9.2983145e-04
   1.1501518e+01   1.5158634e-04  -9.1631589e-04
   1.1533632e+01   1.4938636e-04  -9.0299194e-04
   1.1566021e+01   1.4719903e-04  -8.8974507e-04
   1.1598411e+01   1.4504292e-04  -8.7668778e-04
   1.1665621e+01   1.4066672e-04  -8.5018612e-04
   1.1701150e+01   1.3840556e-04  -8.3649435e-04
   1.1736679e+01   1.3617986e-04  -8.2301781e-04
   1.1772881e+01   1.3394789e-04  -8.0950378e-04
   1.1809083e+01   1.3175161e-04  -7.9620641e-04
   1.1846646e+01   1.2950993e-04  -7.8263468e-04
   1.1884210e+01   1.2730548e-04  -7.6928888e-04
   1.1923185e+01   1.2505686e-04  -7.5567621e-04
   1.1962161e+01   1.2284702e-04  -7.4229888e-04
   1.2002602e+01   1.2059435e-04  -7.2866288e-04
   1.2043044e+01   1.1838203e-04  -7.1527169e-04
   1.2085008e+01   1.1612836e-04  -7.0163079e-04
   1.2126971e+01   1.1391660e-04  -6.8824421e-04
   1.2148743e+01   1.1278534e-04  -6.8139761e-04
   1.2170514e+01   1.1166506e-04  -6.7461760e-04
   1.2212149e+01   1.0955293e-04  -6.6183513e-04
   1.2234723e+01   1.0842412e-04  -6.5500396e-04
   1.2257297e+01   1.0730668e-04  -6.4824174e-04
   1.2297228e+01   1.0535751e-04  -6.3644653e-04
   1.2320603e+01   1.0423259e-04  -6.2963953e-04
   1.2343979e+01   1.0311942e-04  -6.2290375e-04
   1.2382578e+01   1.0130664e-04  -6.1193487e-04
   1.2406758e+01   1.0018698e-04  -6.0516026e-04
   1.2430937e+01   9.9079421e-05  -5.9845905e-04
   1.2481347e+01   9.6808741e-05  -5.8472069e-04
   1.2506458e+01   9.5696708e-05  -5.7799292e-04
   1.2531569e+01   9.4597172e-05  -5.7134091e-04
   1.2557153e+01   9.3489609e-05  -5.6464052e-04
   1.2582737e+01   9.2394735e-05  -5.5801705e-04
   1.2608804e+01   9.1292110e-05  -5.5134686e-04
   1.2634871e+01   9.0202364e-05  -5.4475475e-04
   1.2703251e+01   8.7403932e-05  -5.2782649e-04
   1.2730455e+01   8.6314334e-05  -5.2123598e-04
   1.2757659e+01   8.5238038e-05  -5.1472609e-04
   1.2785377e+01   8.4154938e-05  -5.0817521e-04
   1.2813095e+01   8.3085317e-05  -5.0170603e-04
   1.2869578e+01   8.0946758e-05  -4.8877200e-04
   1.2898352e+01   7.9878075e-05  -4.8230903e-04
   1.2927127e+01   7.8823217e-05  -4.7592983e-04
   1.2985764e+01   7.6715748e-05  -4.6318522e-04
   1.3045509e+01   7.4625240e-05  -4.5054392e-04
   1.3075946e+01   7.3581766e-05  -4.4423450e-04
   1.3106383e+01   7.2552596e-05  -4.3801173e-04
   1.3137396e+01   7.1518483e-05  -4.3175924e-04
   1.3168409e+01   7.0498823e-05  -4.2559431e-04
   1.3199659e+01   6.9485780e-05  -4.1946954e-04
   1.3230909e+01   6.8487013e-05  -4.1343125e-04
   1.3262159e+01   6.7502327e-05  -4.0747825e-04
   1.3293409e+01   6.6531527e-05  -4.0160937e-04
   1.3324659e+01   6.5574424e-05  -3.9582344e-04
   1.3355909e+01   6.4630828e-05  -3.9011933e-04
   1.3387159e+01   6.3700554e-05  -3.8449590e-04
   1.3418409e+01   6.2783418e-05  -3.7895204e-04
   1.3449659e+01   6.1879240e-05  -3.7348666e-04
   1.3480909e+01   6.0987841e-05  -3.6809868e-04
   1.3543409e+01   5.9242723e-05  -3.5755056e-04
   1.3574659e+01   5.8388604e-05  -3.5238838e-04
   1.3605909e+01   5.7546577e-05  -3.4729941e-04
   1.3637159e+01   5.6716472e-05  -3.4228263e-04
   1.3668409e+01   5.5898126e-05  -3.3733704e-04
   1.3730909e+01   5.4296101e-05  -3.2765544e-04
   1.3762159e+01   5.3512054e-05  -3.2291755e-04
   1.3793409e+01   5.2739130e-05  -3.1824699e-04
   1.3855909e+01   5.1226072e-05  -3.0910407e-04
   1.3918409e+01   4.9755664e-05  -3.0021939e-04
   1.3949659e+01   4.9036067e-05  -2.9587168e-04
   1.3980909e+01   4.8326700e-05  -2.9158588e-04
   1.4043409e+01   4.6938124e-05  -2.8319652e-04
   1.4105909e+01   4.5588771e-05  -2.7504459e-04
   1.4168409e+01   4.4277560e-05  -2.6712353e-04
   1.4230909e+01   4.3003439e-05  -2.5942693e-04
   1.4262159e+01   4.2379949e-05  -2.5566088e-04
   1.4293409e+01   4.1765353e-05  -2.5194863e-04
   1.4324659e+01   4.1159527e-05  -2.4828942e-04
   1.4355909e+01   4.0562348e-05  -2.4468252e-04
   1.4387159e+01   3.9973695e-05  -2.4112720e-04
   1.4418409e+01   3.9393449e-05  -2.3762273e-04
   1.4484986e+01   3.8184782e-05  -2.3032280e-04
   1.4516236e+01   3.7630092e-05  -2.2697295e-04
   1.4547486e+01   3.7083334e-05  -2.2367107e-04
   1.4609986e+01   3.6013198e-05  -2.1720852e-04
   1.4672486e+01   3.4973465e-05  -2.1092990e-04
   1.4734986e+01   3.3963290e-05  -2.0483009e-04
   1.4797486e+01   3.2981852e-05  -1.9890408e-04
   1.4859986e+01   3.2028351e-05  -1.9314704e-04
   1.4922486e+01   3.1102008e-05  -1.8755424e-04
   1.4984986e+01   3.0202065e-05  -1.8212109e-04
   1.5047486e+01   2.9327786e-05  -1.7684311e-04
   1.5109986e+01   2.8478453e-05  -1.7171596e-04
   1.5172486e+01   2.7653367e-05  -1.6673540e-04
   1.5234986e+01   2.6851852e-05  -1.6189734e-04
   1.5297486e+01   2.6073244e-05  -1.5719776e-04
   1.5359986e+01   2.5316904e-05  -1.5263278e-04
   1.5422486e+01   2.4582205e-05  -1.4819860e-04
   1.5484986e+01   2.3868539e-05  -1.4389155e-04
   1.5547486e+01   2.3175316e-05  -1.3970805e-04
   1.5609986e+01   2.2501961e-05  -1.3564462e-04
   1.5672486e+01   2.1847914e-05  -1.3169786e-04
   1.5734986e+01   2.1212631e-05  -1.2786450e-04
   1.5797486e+01   2.0595584e-05  -1.2414131e-04
   1.5859986e+01   1.9996258e-05  -1.2052520e-04
   1.5922486e+01   1.9414152e-05  -1.1701314e-04
   1.5984986e+01   1.8848782e-05  -1.1360217e-04
   1.6047486e+01   1.8299673e-05  -1.1028944e-04
   1.6109986e+01   1.7766365e-05  -1.0707217e-04
   1.6171971e+01   1.7252619e-05  -1.0397302e-04
   1.6238124e+01   1.6720508e-05  -1.0076318e-04
   1.6268517e+01   1.6481499e-05  -9.9321524e-05
   1.6298910e+01   1.6245867e-05  -9.7900251e-05
   1.6379851e+01   1.5634490e-05  -9.4212405e-05
   1.6409569e+01   1.5415759e-05  -9.2893181e-05
   1.6439286e+01   1.5200054e-05  -9.1592222e-05
   1.6498147e+01   1.4781591e-05  -8.9068370e-05
   1.6556434e+01   1.4378429e-05  -8.6636879e-05
   1.6614149e+01   1.3989938e-05  -8.4293951e-05
   1.6671293e+01   1.3615518e-05  -8.2035958e-05
   1.6727867e+01   1.3254596e-05  -7.9859432e-05
   1.6783872e+01   1.2906624e-05  -7.7761063e-05
   1.6894748e+01   1.2244254e-05  -7.3766279e-05
   1.6920722e+01   1.2093969e-05  -7.2860204e-05
   1.6946697e+01   1.1945511e-05  -7.1965145e-05
   1.7000460e+01   1.1643941e-05  -7.0146940e-05
   1.7059035e+01   1.1323953e-05  -6.8217702e-05
   1.7111620e+01   1.1044112e-05  -6.6530564e-05
   1.7163647e+01   1.0773980e-05  -6.4901985e-05
   1.7266588e+01   1.0258677e-05  -6.1794973e-05
   1.7291767e+01   1.0136370e-05  -6.1057713e-05
   1.7316947e+01   1.0015508e-05  -6.0329164e-05
   1.7366754e+01   9.7806181e-06  -5.8913249e-05
   1.7416562e+01   9.5511864e-06  -5.7530249e-05
   1.7440916e+01   9.4409516e-06  -5.6865779e-05
   1.7465270e+01   9.3319774e-06  -5.6208910e-05
   1.7498635e+01   9.1847026e-06  -5.5321178e-05
   1.7522530e+01   9.0806470e-06  -5.4693968e-05
   1.7546424e+01   8.9777593e-06  -5.4073801e-05
   1.7587846e+01   8.8021343e-06  -5.3015204e-05
   1.7611235e+01   8.7044711e-06  -5.2426541e-05
   1.7634624e+01   8.6078814e-06  -5.1844354e-05
   1.7673480e+01   8.4497640e-06  -5.0891319e-05
   1.7696378e+01   8.3579338e-06  -5.0337833e-05
   1.7719276e+01   8.2670923e-06  -4.9790310e-05
   1.7760234e+01   8.1070367e-06  -4.8825624e-05
   1.7782628e+01   8.0208266e-06  -4.8306030e-05
   1.7805022e+01   7.9355248e-06  -4.7791916e-05
   1.7845669e+01   7.7829846e-06  -4.6872559e-05
   1.7867561e+01   7.7020377e-06  -4.6384705e-05
   1.7889452e+01   7.6219250e-06  -4.5901883e-05
   1.7930843e+01   7.4727035e-06  -4.5002562e-05
   1.7952227e+01   7.3967475e-06  -4.4544804e-05
   1.7973611e+01   7.3215566e-06  -4.4091661e-05
   1.8014849e+01   7.1786901e-06  -4.3230672e-05
   1.8035726e+01   7.1074170e-06  -4.2801153e-05
   1.8056603e+01   7.0368452e-06  -4.2375864e-05
   1.8099929e+01   6.8925998e-06  -4.1506596e-05
   1.8120287e+01   6.8258377e-06  -4.1104277e-05
   1.8140644e+01   6.7597166e-06  -4.0705825e-05
   1.8179814e+01   6.6342755e-06  -3.9949908e-05
   1.8219542e+01   6.5094054e-06  -3.9197445e-05
   1.8259269e+01   6.3868651e-06  -3.8459036e-05
   1.8313998e+01   6.2217903e-06  -3.7464326e-05
   1.8333019e+01   6.1654144e-06  -3.7124630e-05
   1.8352040e+01   6.1095449e-06  -3.6787989e-05
   1.8388478e+01   6.0039154e-06  -3.6151521e-05
   1.8425569e+01   5.8982517e-06  -3.5514858e-05
   1.8462660e+01   5.7944321e-06  -3.4889315e-05
   1.8534927e+01   5.5973361e-06  -3.3701728e-05
   1.8543787e+01   5.5736351e-06  -3.3558932e-05
   1.8552646e+01   5.5500337e-06  -3.3416737e-05
   1.8596941e+01   5.4335065e-06  -3.2714674e-05
   1.8665689e+01   5.2574479e-06  -3.1653927e-05
   1.8732606e+01   5.0915108e-06  -3.0654203e-05
   1.8797723e+01   4.9350251e-06  -2.9711456e-05
   1.8861072e+01   4.7873702e-06  -2.8821939e-05
   1.8922683e+01   4.6479713e-06  -2.7982183e-05
   1.8982588e+01   4.5162958e-06  -2.7188975e-05
   1.9040819e+01   4.3918497e-06  -2.6439336e-05
   1.9097407e+01   4.2741749e-06  -2.5730503e-05
   1.9152386e+01   4.1628461e-06  -2.5059911e-05
   1.9205787e+01   4.0574682e-06  -2.4425178e-05
   1.9258511e+01   3.9560247e-06  -2.3814154e-05
   1.9311670e+01   3.8562933e-06  -2.3213454e-05
   1.9365272e+01   3.7582592e-06  -2.2622988e-05
   1.9419324e+01   3.6619074e-06  -2.2042666e-05
   1.9473834e+01   3.5672233e-06  -2.1472398e-05
   1.9528810e+01   3.4741920e-06  -2.0912096e-05
   1.9584260e+01   3.3827987e-06  -2.0361670e-05
   1.9640193e+01   3.2930286e-06  -1.9821031e-05
   1.9696618e+01   3.2048671e-06  -1.9290089e-05
   1.9753543e+01   3.1182993e-06  -1.8768756e-05
   1.9810978e+01   3.0333105e-06  -1.8256942e-05
   1.9868931e+01   2.9498859e-06  -1.7754559e-05
   1.9927413e+01   2.8680110e-06  -1.7261517e-05
   1.9986434e+01   2.7876709e-06  -1.6777727e-05
   2.0046004e+01   2.7088509e-06  -1.6303101e-05
   2.0106134e+01   2.6315363e-06  -1.5837550e-05
   2.0166833e+01   2.5557125e-06  -1.5380984e-05
   2.0228114e+01   2.4813648e-06  -1.4933315e-05
   2.0289988e+01   2.4084784e-06  -1.4494454e-05
   2.0352467e+01   2.3370387e-06  -1.4064313e-05
   2.0415563e+01   2.2670310e-06  -1.3642802e-05
   2.0479289e+01   2.1984406e-06  -1.3229833e-05
   2.0543656e+01   2.1312530e-06  -1.2825318e-05
   2.0608680e+01   2.0654533e-06  -1.2429167e-05
   2.0674374e+01   2.0010271e-06  -1.2041293e-05
   2.0740751e+01   1.9379596e-06  -1.1661607e-05
   2.0807827e+01   1.8762361e-06  -1.1290020e-05
   2.0875617e+01   1.8158422e-06  -1.0926444e-05
   2.0944136e+01   1.7567630e-06  -1.0570790e-05
   2.1013400e+01   1.6989840e-06  -1.0222970e-05
   2.1083427e+01   1.6424906e-06  -9.8828963e-06
   2.1154233e+01   1.5872682e-06  -9.5504798e-06
   2.1225836e+01   1.5333021e-06  -9.2256325e-06
   2.1298255e+01   1.4805778e-06  -8.9082661e-06
   2.1371509e+01   1.4290806e-06  -8.5982924e-06
   2.1445617e+01   1.3787959e-06  -8.2956233e-06
   2.1520601e+01   1.3297091e-06  -8.0001707e-06
   2.1596481e+01   1.2818058e-06  -7.7118463e-06
   2.1673280e+01   1.2350712e-06  -7.4305623e-06
   2.1751020e+01   1.1894907e-06  -7.1562305e-06
   2.1829725e+01   1.1450499e-06  -6.8887629e-06
   2.1909419e+01   1.1017342e-06  -6.6280716e-06
   2.1990129e+01   1.0595289e-06  -6.3740686e-06
   2.2071881e+01   1.0184195e-06  -6.1266660e-06
   2.2154702e+01   9.7839152e-07  -5.8857760e-06
   2.2238621e+01   9.3943032e-07  -5.6513106e-06
   2.2323668e+01   9.0152138e-07  -5.4231822e-06
   2.2409874e+01   8.6465015e-07  -5.2013029e-06
   2.2497271e+01   8.2880209e-07  -4.9855849e-06
   2.2553902e+01   8.0636650e-07  -4.8505905e-06
   2.2643328e+01   7.7216643e-07  -4.6447918e-06
   2.2690355e+01   7.5476364e-07  -4.5400837e-06
   2.2737381e+01   7.3775186e-07  -4.4377273e-06
   2.2789837e+01   7.1922669e-07  -4.3262640e-06
   2.2882692e+01   6.8756590e-07  -4.1357472e-06
   2.2929813e+01   6.7203222e-07  -4.0422883e-06
   2.2976934e+01   6.5684840e-07  -3.9509340e-06
   2.3028953e+01   6.4048313e-07  -3.8524706e-06
   2.3129275e+01   6.1006351e-07  -3.6694246e-06
   2.3182124e+01   5.9461940e-07  -3.5765099e-06
   2.3243824e+01   5.7708146e-07  -3.4709963e-06
   2.3313171e+01   5.5798488e-07  -3.3561037e-06
   2.3428953e+01   5.2749922e-07  -3.1726586e-06
   2.3490095e+01   5.1207159e-07  -3.0798530e-06
   2.3552595e+01   4.9676669e-07  -2.9877838e-06
   2.3615095e+01   4.8191808e-07  -2.8984584e-06
   2.3677595e+01   4.6751212e-07  -2.8117954e-06
   2.3740095e+01   4.5353558e-07  -2.7277154e-06
   2.3802595e+01   4.3997567e-07  -2.6461419e-06
   2.3865927e+01   4.2664761e-07  -2.5659633e-06
   2.3953310e+01   4.0891724e-07  -2.4592955e-06
   2.4015810e+01   3.9668711e-07  -2.3857249e-06
   2.4088312e+01   3.8295618e-07  -2.3031246e-06
   2.4150812e+01   3.7150027e-07  -2.2342122e-06
   2.4226999e+01   3.5799710e-07  -2.1529827e-06
   2.4289499e+01   3.4728564e-07  -2.0885498e-06
   2.4355024e+01   3.3639882e-07  -2.0230621e-06
   2.4480024e+01   3.1656934e-07  -1.9037530e-06
   2.4511274e+01   3.1179484e-07  -1.8750392e-06
   2.4542524e+01   3.0709230e-07  -1.8467575e-06
   2.4606285e+01   2.9771630e-07  -1.7903656e-06
   2.4731285e+01   2.8015989e-07  -1.6847438e-06
   2.4762535e+01   2.7593289e-07  -1.6593247e-06
   2.4793785e+01   2.7176965e-07  -1.6342884e-06
   2.4857507e+01   2.6347421e-07  -1.5843989e-06
   2.4932033e+01   2.5409250e-07  -1.5279737e-06
   2.4994533e+01   2.4648215e-07  -1.4822028e-06
   2.5057033e+01   2.3909932e-07  -1.4377997e-06
   2.5135222e+01   2.3017353e-07  -1.3841144e-06
   2.5218111e+01   2.2107385e-07  -1.3293828e-06
   2.5280611e+01   2.1445031e-07  -1.2895470e-06
   2.5350679e+01   2.0726007e-07  -1.2463021e-06
   2.5413179e+01   2.0104951e-07  -1.2089500e-06
   2.5475679e+01   1.9502465e-07  -1.1727149e-06
   2.5538179e+01   1.8917994e-07  -1.1375632e-06
   2.5606056e+01   1.8303019e-07  -1.1005768e-06
   2.5668556e+01   1.7754413e-07  -1.0675826e-06
   2.5731056e+01   1.7222214e-07  -1.0355752e-06
   2.5793556e+01   1.6705932e-07  -1.0045254e-06
   2.5859295e+01   1.6179552e-07  -9.7286829e-07
   2.5921795e+01   1.5694457e-07  -9.4369452e-07
   2.5987736e+01   1.5198379e-07  -9.1386021e-07
   2.6050865e+01   1.4738124e-07  -8.8618074e-07
   2.6128428e+01   1.4191648e-07  -8.5331516e-07
   2.6190928e+01   1.3766026e-07  -8.2771921e-07
   2.6253428e+01   1.3353143e-07  -8.0288948e-07
   2.6315928e+01   1.2952620e-07  -7.7880310e-07
   2.6378428e+01   1.2564086e-07  -7.5543788e-07
   2.6443451e+01   1.2172205e-07  -7.3187142e-07
   2.6532653e+01   1.1654404e-07  -7.0073072e-07
   2.6595153e+01   1.1304726e-07  -6.7970329e-07
   2.6657653e+01   1.0965523e-07  -6.5930571e-07
   2.6720153e+01   1.0636481e-07  -6.3951914e-07
   2.6782653e+01   1.0317295e-07  -6.2032532e-07
   2.6845153e+01   1.0007671e-07  -6.0170654e-07
   2.6907653e+01   9.7073222e-08  -5.8364558e-07
   2.6970153e+01   9.4159715e-08  -5.6612579e-07
   2.7040871e+01   9.0968311e-08  -5.4693470e-07
   2.7103371e+01   8.8237701e-08  -5.3051499e-07
   2.7177616e+01   8.5100136e-08  -5.1164778e-07
   2.7240116e+01   8.2545354e-08  -4.9628564e-07
   2.7304666e+01   7.9987154e-08  -4.8090293e-07
   2.7368260e+01   7.7544224e-08  -4.6621345e-07
   2.7465154e+01   7.3964852e-08  -4.4468849e-07
   2.7527654e+01   7.1743737e-08  -4.3133358e-07
   2.7601394e+01   6.9208738e-08  -4.1609092e-07
   2.7663894e+01   6.7130256e-08  -4.0359359e-07
   2.7759598e+01   6.4067964e-08  -3.8517908e-07
   2.7822098e+01   6.2143582e-08  -3.7360877e-07
   2.7884598e+01   6.0276946e-08  -3.6238554e-07
   2.7947098e+01   5.8466317e-08  -3.5149899e-07
   2.8024132e+01   5.6309272e-08  -3.3852913e-07
   2.8086632e+01   5.4617661e-08  -3.2835825e-07
   2.8151736e+01   5.2909512e-08  -3.1808787e-07
   2.8216098e+01   5.1273306e-08  -3.0825007e-07
   2.8311878e+01   4.8931645e-08  -2.9416940e-07
   2.8343128e+01   4.8190864e-08  -2.8971579e-07
   2.8374378e+01   4.7461292e-08  -2.8532952e-07
   2.8499378e+01   4.4652361e-08  -2.6843687e-07
   2.8530628e+01   4.3976183e-08  -2.6437223e-07
   2.8561878e+01   4.3310253e-08  -2.6036908e-07
   2.8632289e+01   4.1846604e-08  -2.5156985e-07
   2.8757289e+01   3.9369425e-08  -2.3667344e-07
   2.8788539e+01   3.8773127e-08  -2.3308918e-07
   2.8819789e+01   3.8185873e-08  -2.2955916e-07
   2.8944789e+01   3.5925034e-08  -2.1596452e-07
   2.8976039e+01   3.5380828e-08  -2.1269351e-07
   2.9007289e+01   3.4844878e-08  -2.0947202e-07
   2.9090502e+01   3.3457137e-08  -2.0112946e-07
   2.9153002e+01   3.2451239e-08  -1.9508256e-07
   2.9215502e+01   3.1475585e-08  -1.8921730e-07
   2.9246752e+01   3.0998797e-08  -1.8635108e-07
   2.9278002e+01   3.0529232e-08  -1.8352823e-07
   2.9403002e+01   2.8721418e-08  -1.7265700e-07
   2.9434252e+01   2.8286248e-08  -1.7004128e-07
   2.9465502e+01   2.7857679e-08  -1.6746516e-07
   2.9544215e+01   2.6806814e-08  -1.6114777e-07
   2.9606715e+01   2.6000680e-08  -1.5630170e-07
   2.9669215e+01   2.5218782e-08  -1.5160123e-07
   2.9700465e+01   2.4836681e-08  -1.4930424e-07
   2.9731715e+01   2.4460369e-08  -1.4704201e-07
   2.9856715e+01   2.3011585e-08  -1.3832993e-07
   2.9887965e+01   2.2662841e-08  -1.3623374e-07
   2.9919215e+01   2.2319389e-08  -1.3416930e-07
   3.0044215e+01   2.0997176e-08  -1.2621905e-07
   3.0075465e+01   2.0678913e-08  -1.2430619e-07
   3.0106715e+01   2.0365482e-08  -1.2242231e-07
   3.0169215e+01   1.9752833e-08  -1.1873971e-07
   3.0200465e+01   1.9453449e-08  -1.1694015e-07
   3.0231715e+01   1.9158607e-08  -1.1516784e-07
   3.0356715e+01   1.8023517e-08  -1.0834260e-07
   3.0387965e+01   1.7750294e-08  -1.0670043e-07
   3.0419215e+01   1.7481218e-08  -1.0508314e-07
   3.0481715e+01   1.6955268e-08  -1.0192168e-07
   3.0512965e+01   1.6698252e-08  -1.0037678e-07
   3.0544215e+01   1.6445134e-08  -9.8855289e-08
   3.0669215e+01   1.5470680e-08  -9.2995983e-08
   3.0700465e+01   1.5236123e-08  -9.1586227e-08
   3.0731715e+01   1.5005127e-08  -9.0197835e-08
   3.0794215e+01   1.4553612e-08  -8.7483830e-08
   3.0825465e+01   1.4332971e-08  -8.6157595e-08
   3.0856715e+01   1.4115677e-08  -8.4851454e-08
   3.0981715e+01   1.3279142e-08  -7.9821511e-08
   3.1012965e+01   1.3077784e-08  -7.8611310e-08
   3.1044215e+01   1.2879485e-08  -7.7419452e-08
   3.1075465e+01   1.2684195e-08  -7.6245657e-08
   3.1106715e+01   1.2491870e-08  -7.5089651e-08
   3.1231715e+01   1.1751473e-08  -7.0637919e-08
   3.1262965e+01   1.1573258e-08  -6.9566843e-08
   3.1294215e+01   1.1397751e-08  -6.8512005e-08
   3.1325465e+01   1.1224910e-08  -6.7473156e-08
   3.1356715e+01   1.1054692e-08  -6.6450054e-08
   3.1481715e+01   1.0399408e-08  -6.2510151e-08
   3.1512965e+01   1.0241682e-08  -6.1562226e-08
   3.1544215e+01   1.0086353e-08  -6.0628674e-08
   3.1575465e+01   9.9333823e-09  -5.9709274e-08
   3.1606715e+01   9.7827347e-09  -5.8803812e-08
   3.1731715e+01   9.2027936e-09  -5.5316952e-08
   3.1762965e+01   9.0632032e-09  -5.4478031e-08
   3.1794215e+01   8.9257342e-09  -5.3651832e-08
   3.1825465e+01   8.7903534e-09  -5.2838159e-08
   3.1856715e+01   8.6570284e-09  -5.2036823e-08
   3.1981715e+01   8.1437760e-09  -4.8950958e-08
   3.2012965e+01   8.0202381e-09  -4.8208518e-08
   3.2044215e+01   7.8985778e-09  -4.7477337e-08
   3.2075465e+01   7.7787658e-09  -4.6757244e-08
   3.2106715e+01   7.6607734e-09  -4.6048070e-08
   3.2231715e+01   7.2065480e-09  -4.3317123e-08
   3.2262965e+01   7.0972181e-09  -4.2660077e-08
   3.2294215e+01   6.9895501e-09  -4.2012997e-08
   3.2325465e+01   6.8835180e-09  -4.1375730e-08
   3.2356715e+01   6.7790965e-09  -4.0748127e-08
   3.2481715e+01   6.3771152e-09  -3.8331311e-08
   3.2512965e+01   6.2803607e-09  -3.7749845e-08
   3.2544215e+01   6.1850770e-09  -3.7177199e-08
   3.2575465e+01   6.0912413e-09  -3.6613239e-08
   3.2606715e+01   5.9988310e-09  -3.6057832e-08
   3.2731715e+01   5.6430898e-09  -3.3919042e-08
   3.2762965e+01   5.5574653e-09  -3.3404469e-08
   3.2794215e+01   5.4731426e-09  -3.2897702e-08
   3.2825465e+01   5.3901014e-09  -3.2398622e-08
   3.2856715e+01   5.3083219e-09  -3.1907113e-08
   3.2981715e+01   4.9935057e-09  -3.0014389e-08
   3.3012965e+01   4.9177320e-09  -2.9559019e-08
   3.3044215e+01   4.8431103e-09  -2.9110558e-08
   3.3075465e+01   4.7696229e-09  -2.8668900e-08
   3.3106715e+01   4.6972520e-09  -2.8233942e-08
   3.3231715e+01   4.4186564e-09  -2.6558995e-08
   3.3262965e+01   4.3516009e-09  -2.6156021e-08
   3.3294215e+01   4.2855650e-09  -2.5759162e-08
   3.3325465e+01   4.2205330e-09  -2.5368324e-08
   3.3356715e+01   4.1564891e-09  -2.4983415e-08
   3.3481715e+01   3.9099497e-09  -2.3501206e-08
   3.3512965e+01   3.8506101e-09  -2.3144604e-08
   3.3544215e+01   3.7921728e-09  -2.2793413e-08
   3.3575465e+01   3.7346240e-09  -2.2447551e-08
   3.3606715e+01   3.6779497e-09  -2.2106937e-08
   3.3731715e+01   3.4597805e-09  -2.0795300e-08
   3.3762965e+01   3.4072694e-09  -2.0479737e-08
   3.3794215e+01   3.3555570e-09  -2.0168963e-08
   3.3825465e+01   3.3046309e-09  -1.9862905e-08
   3.3856715e+01   3.2544787e-09  -1.9561491e-08
   3.3981715e+01   3.0614171e-09  -1.8400810e-08
   3.4012965e+01   3.0149494e-09  -1.8121566e-08
   3.4044215e+01   2.9691885e-09  -1.7846560e-08
   3.4075465e+01   2.9241233e-09  -1.7575728e-08
   3.4106715e+01   2.8797431e-09  -1.7309005e-08
   3.4231715e+01   2.7089016e-09  -1.6281917e-08
   3.4262965e+01   2.6677821e-09  -1.6034815e-08
   3.4294215e+01   2.6272881e-09  -1.5791463e-08
   3.4325465e+01   2.5874098e-09  -1.5551804e-08
   3.4356715e+01   2.5481377e-09  -1.5315783e-08
   3.4481715e+01   2.3969603e-09  -1.4406920e-08
   3.4512965e+01   2.3605738e-09  -1.4188262e-08
   3.4544215e+01   2.3247409e-09  -1.3972922e-08
   3.4575465e+01   2.2894529e-09  -1.3760851e-08
   3.4606715e+01   2.2547014e-09  -1.3551999e-08
   3.4731715e+01   2.1209260e-09  -1.2747761e-08
   3.4762965e+01   2.0887280e-09  -1.2554274e-08
   3.4794215e+01   2.0570200e-09  -1.2363724e-08
   3.4825465e+01   2.0257941e-09  -1.2176066e-08
   3.4856715e+01   1.9950430e-09  -1.1991257e-08
   3.4981715e+01   1.8766676e-09  -1.1279606e-08
   3.5012965e+01   1.8481763e-09  -1.1108394e-08
   3.5044215e+01   1.8201185e-09  -1.0939782e-08
   3.5075465e+01   1.7924875e-09  -1.0773729e-08
   3.5106715e+01   1.7652766e-09  -1.0610197e-08
   3.5231715e+01   1.6605292e-09  -9.9804780e-09
   3.5262965e+01   1.6353181e-09  -9.8289784e-09
   3.5294215e+01   1.6104906e-09  -9.6797790e-09
   3.5325465e+01   1.5860407e-09  -9.5328447e-09
   3.5356715e+01   1.5619626e-09  -9.3881408e-09
   3.5481715e+01   1.4692751e-09  -8.8309268e-09
   3.5512965e+01   1.4469667e-09  -8.6968709e-09
   3.5544215e+01   1.4249977e-09  -8.5648505e-09
   3.5575465e+01   1.4033630e-09  -8.4348344e-09
   3.5606715e+01   1.3820571e-09  -8.3067921e-09
   3.5731715e+01   1.3000417e-09  -7.8137384e-09
   3.5762965e+01   1.2803020e-09  -7.6951186e-09
   3.5794215e+01   1.2608626e-09  -7.5783000e-09
   3.5825465e+01   1.2417189e-09  -7.4632551e-09
   3.5856715e+01   1.2228663e-09  -7.3499568e-09
   3.5981715e+01   1.1502948e-09  -6.9136787e-09
   3.6012965e+01   1.1328280e-09  -6.8087184e-09
   3.6044215e+01   1.1156270e-09  -6.7053519e-09
   3.6075465e+01   1.0986878e-09  -6.6035550e-09
   3.6106715e+01   1.0820061e-09  -6.5033036e-09
   3.6231715e+01   1.0177914e-09  -6.1172662e-09
   3.6262965e+01   1.0023360e-09  -6.0243930e-09
   3.6294215e+01   9.8711583e-10  -5.9329302e-09
   3.6325465e+01   9.7212723e-10  -5.8428563e-09
   3.6356715e+01   9.5736659e-10  -5.7541500e-09
   3.6481715e+01   9.0054678e-10  -5.4125699e-09
   3.6512965e+01   8.8687125e-10  -5.3303925e-09
   3.6544215e+01   8.7340387e-10  -5.2494631e-09
   3.6575465e+01   8.6014140e-10  -5.1697626e-09
   3.6606715e+01   8.4708065e-10  -5.0912724e-09
   3.6731715e+01   7.9680450e-10  -4.7890317e-09
   3.6762965e+01   7.8470394e-10  -4.7163187e-09
   3.6794215e+01   7.7278756e-10  -4.6447100e-09
   3.6825465e+01   7.6105251e-10  -4.5741888e-09
   3.6856715e+01   7.4949595e-10  -4.5047385e-09
   3.6981715e+01   7.0501013e-10  -4.2373081e-09
   3.7012965e+01   6.9430322e-10  -4.1729699e-09
   3.7044215e+01   6.8375929e-10  -4.1096088e-09
   3.7075465e+01   6.7337580e-10  -4.0472101e-09
   3.7106715e+01   6.6315026e-10  -3.9857589e-09
   3.7231715e+01   6.2378813e-10  -3.7491309e-09
   3.7262965e+01   6.1431442e-10  -3.6922032e-09
   3.7294215e+01   6.0498492e-10  -3.6361402e-09
   3.7325465e+01   5.9579739e-10  -3.5809287e-09
   3.7356715e+01   5.8674962e-10  -3.5265556e-09
   3.7481715e+01   5.5192125e-10  -3.3171834e-09
   3.7512965e+01   5.4353874e-10  -3.2668129e-09
   3.7544215e+01   5.3528384e-10  -3.2172076e-09
   3.7575465e+01   5.2715456e-10  -3.1683557e-09
   3.7606715e+01   5.1914895e-10  -3.1202457e-09
   3.7731715e+01   4.8833232e-10  -2.9349909e-09
   3.7762965e+01   4.8091536e-10  -2.8904226e-09
   3.7794215e+01   4.7361133e-10  -2.8465313e-09
   3.7825465e+01   4.6641845e-10  -2.8033067e-09
   3.7856715e+01   4.5933499e-10  -2.7607386e-09
   3.7981715e+01   4.3206813e-10  -2.5968239e-09
   3.8012965e+01   4.2550555e-10  -2.5573896e-09
   3.8044215e+01   4.1904288e-10  -2.5185544e-09
   3.8075465e+01   4.1267856e-10  -2.4803091e-09
   3.8106715e+01   4.0641108e-10  -2.4426447e-09
   3.8231715e+01   3.8228521e-10  -2.2976124e-09
   3.8262965e+01   3.7647861e-10  -2.2627210e-09
   3.8294215e+01   3.7076041e-10  -2.2283595e-09
   3.8325465e+01   3.6512925e-10  -2.1945201e-09
   3.8356715e+01   3.5958376e-10  -2.1611946e-09
   3.8481715e+01   3.3823716e-10  -2.0328703e-09
   3.8512965e+01   3.3309948e-10  -2.0019984e-09
   3.8544215e+01   3.2804002e-10  -1.9715955e-09
   3.8575465e+01   3.2305757e-10  -1.9416545e-09
   3.8606715e+01   3.1815093e-10  -1.9121682e-09
   3.8731715e+01   2.9926352e-10  -1.7986275e-09
   3.8762965e+01   2.9471771e-10  -1.7713122e-09
   3.8794215e+01   2.9024113e-10  -1.7444120e-09
   3.8824360e+01   2.8598747e-10  -1.7188505e-09
   3.8854505e+01   2.8179625e-10  -1.6936637e-09
   3.8934876e+01   2.7092040e-10  -1.6282989e-09
   3.8961504e+01   2.6741026e-10  -1.6072042e-09
   3.8988133e+01   2.6394565e-10  -1.5863828e-09
   3.9038726e+01   2.5748628e-10  -1.5475621e-09
   3.9086790e+01   2.5149641e-10  -1.5115627e-09
   3.9134853e+01   2.4564593e-10  -1.4764006e-09
   3.9156482e+01   2.4305779e-10  -1.4608457e-09
   3.9178111e+01   2.4049692e-10  -1.4454546e-09
   3.9242141e+01   2.3307296e-10  -1.4008336e-09
   3.9317927e+01   2.2458173e-10  -1.3497966e-09
   3.9361299e+01   2.1986185e-10  -1.3214293e-09
   3.9404671e+01   2.1524118e-10  -1.2936580e-09
   3.9464204e+01   2.0905660e-10  -1.2564864e-09
   3.9517783e+01   2.0364249e-10  -1.2239458e-09
   3.9566005e+01   1.9888974e-10  -1.1953804e-09
   3.9609393e+01   1.9470824e-10  -1.1702483e-09
   3.9648454e+01   1.9101903e-10  -1.1480751e-09
   3.9687140e+01   1.8743411e-10  -1.1265287e-09
   3.9718426e+01   1.8458417e-10  -1.1093997e-09
   3.9749712e+01   1.8177756e-10  -1.0925312e-09
   3.9774741e+01   1.7956302e-10  -1.0792211e-09
   3.9799769e+01   1.7737547e-10  -1.0660732e-09
   3.9819793e+01   1.7564462e-10  -1.0556703e-09
   3.9839816e+01   1.7393066e-10  -1.0453689e-09
   3.9859839e+01   1.7223342e-10  -1.0351680e-09
   3.9873855e+01   1.7105522e-10  -1.0280866e-09
   3.9887871e+01   1.6988508e-10  -1.0210537e-09
   3.9901887e+01   1.6872294e-10  -1.0140688e-09
   3.9915903e+01   1.6756875e-10  -1.0071317e-09
   3.9924313e+01   1.6688002e-10  -1.0029923e-09
   3.9932723e+01   1.6619413e-10  -9.9886987e-10
   3.9941132e+01   1.6551106e-10  -9.9476437e-10
   3.9949542e+01   1.6483079e-10  -9.9067575e-10
   3.9957952e+01   1.6415332e-10  -9.8660393e-10
   3.9966361e+01   1.6347863e-10  -9.8254884e-10
   3.9969725e+01   1.6320954e-10  -9.8093147e-10
   3.9973089e+01   1.6294088e-10  -9.7931676e-10
   3.9976453e+01   1.6267267e-10  -9.7770472e-10
   3.9979817e+01   1.6240490e-10  -9.7609532e-10
   3.9983181e+01   1.6213757e-10  -9.7448858e-10
   3.9986545e+01   1.6187068e-10  -9.7288448e-10
   3.9989908e+01   1.6160423e-10  -9.7128302e-10
   3.9993272e+01   1.6133821e-10  -9.6968419e-10
   3.9996636e+01   1.6107264e-10  -9.6808800e-10
   3.9998318e+01   1.6094001e-10  -9.6729089e-10


==> data/thetaHatDataSim1.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8756559e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9253936e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1764190e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.5452613e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3055253e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6718738e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0550225e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4566590e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8787666e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3237008e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7942962e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2940148e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8271610e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.3992040e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0172818e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6910358e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.4340961e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2515994e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0998556e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9823084e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0955650e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1997109e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3081143e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4218507e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5417020e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6686472e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8032022e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9377432e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0715582e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2041251e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3346349e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4173175e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6133710e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6135264e-01   3.2129380e-05   3.2129380e-05   3.2129380e-05   3.2129380e-05   3.2129380e-05   3.2129380e-05   1.2871615e-04   1.0577675e-04   7.3883517e-05   3.3946469e-05  -9.9910533e-06  -5.2071007e-05  -8.7532623e-05  -9.2680905e-05  -9.2680905e-05  -9.2680905e-05  -9.2680905e-05  -9.2680905e-05  -9.2680905e-05  -3.7129660e-04  -3.0512525e-04  -2.1312553e-04  -9.7922507e-05   2.8820346e-05   1.5020483e-04   2.5249795e-04
   2.6143033e-01   1.9269711e-04   1.9269711e-04   1.9269711e-04   1.9269711e-04   1.9269711e-04   1.9269711e-04   7.7197975e-04   6.3439986e-04   4.4311904e-04   2.0359517e-04  -5.9921700e-05  -3.1229773e-04  -5.2498004e-04  -5.5585705e-04  -5.5585705e-04  -5.5585705e-04  -5.5585705e-04  -5.5585705e-04  -5.5585705e-04  -2.2268647e-03  -1.8299996e-03  -1.2782280e-03  -5.8729375e-04   1.7285106e-04   9.0085884e-04   1.5143655e-03
   2.6181876e-01   9.9355983e-04   9.9355983e-04   9.9355983e-04   9.9355983e-04   9.9355983e-04   9.9355983e-04   3.9803818e-03   3.2710102e-03   2.2847529e-03   1.0497510e-03  -3.0896049e-04  -1.6102290e-03  -2.7068339e-03  -2.8660380e-03  -2.8660380e-03  -2.8660380e-03  -2.8660380e-03  -2.8660380e-03  -2.8660380e-03  -1.1481870e-02  -9.4356063e-03  -6.5906333e-03  -3.0281278e-03   8.9123219e-04   4.6448914e-03   7.8081748e-03
   2.6376093e-01   4.9488933e-03   4.9488933e-03   4.9488933e-03   4.9488933e-03   4.9488933e-03   4.9488933e-03   1.9826169e-02   1.6292809e-02   1.1380289e-02   5.2287798e-03  -1.5389235e-03  -8.0205050e-03  -1.3482663e-02  -1.4275654e-02  -1.4275654e-02  -1.4275654e-02  -1.4275654e-02  -1.4275654e-02  -1.4275654e-02  -5.7190871e-02  -4.6998488e-02  -3.2827757e-02  -1.5083019e-02   4.4392023e-03   2.3136072e-02   3.8892297e-02
   2.6753962e-01   1.2415456e-02   1.2415456e-02   1.2415456e-02   1.2415456e-02   1.2415456e-02   1.2415456e-02   4.9738582e-02   4.0874322e-02   2.8550117e-02   1.3117617e-02  -3.8607494e-03  -2.0121313e-02  -3.3824414e-02  -3.5813817e-02  -3.5813817e-02  -3.5813817e-02  -3.5813817e-02  -3.5813817e-02  -3.5813817e-02  -1.4347668e-01  -1.1790670e-01  -8.2356108e-02  -3.7839280e-02   1.1136777e-02   5.8042249e-02   9.7570425e-02
   2.7274395e-01   2.2222608e-02   2.2222608e-02   2.2222608e-02   2.2222608e-02   2.2222608e-02   2.2222608e-02   8.9027817e-02   7.3161550e-02   5.1102274e-02   2.3479415e-02  -6.9104121e-03  -3.6015433e-02  -6.0542815e-02  -6.4103676e-02  -6.4103676e-02  -6.4103676e-02  -6.4103676e-02  -6.4103676e-02  -6.4103676e-02  -2.5681101e-01  -2.1104293e-01  -1.4741041e-01  -6.7729083e-02   1.9933881e-02   1.0389067e-01   1.7464274e-01
   2.7918150e-01   3.3630157e-02   3.3630157e-02   3.3630157e-02   3.3630157e-02   3.3630157e-02   3.3630157e-02   1.3472854e-01   1.1071763e-01   7.7334645e-02   3.5532122e-02  -1.0457739e-02  -5.4503264e-02  -9.1621306e-02  -9.7010067e-02  -9.7010067e-02  -9.7010067e-02  -9.7010067e-02  -9.7010067e-02  -9.7010067e-02  -3.8864001e-01  -3.1937777e-01  -2.2308071e-01  -1.0249651e-01   3.0166556e-02   1.5722095e-01   2.6429223e-01
   2.8674423e-01   4.6076239e-02   4.6076239e-02   4.6076239e-02   4.6076239e-02   4.6076239e-02   4.6076239e-02   1.8458981e-01   1.5169278e-01   1.0595519e-01   4.8682097e-02  -1.4328012e-02  -7.4674212e-02  -1.2552916e-01  -1.3291223e-01  -1.3291223e-01  -1.3291223e-01  -1.3291223e-01  -1.3291223e-01  -1.3291223e-01  -5.3247061e-01  -4.3757531e-01  -3.0563997e-01  -1.4042913e-01   4.1330805e-02   2.1540638e-01   3.6210334e-01
   2.8890156e-01   4.9447814e-02   4.9447814e-02   4.9447814e-02   4.9447814e-02   4.9447814e-02   4.9447814e-02   1.9809696e-01   1.6279272e-01   1.1370834e-01   5.2244353e-02  -1.5376448e-02  -8.0138410e-02  -1.3471461e-01  -1.4263793e-01  -1.4263793e-01  -1.4263793e-01  -1.4263793e-01  -1.4263793e-01  -1.4263793e-01  -5.7143353e-01  -4.6959438e-01  -3.2800482e-01  -1.5070487e-01   4.4355139e-02   2.3116849e-01   3.8859983e-01
   2.8963748e-01   5.0580455e-02   5.0580455e-02   5.0580455e-02   5.0580455e-02   5.0580455e-02   5.0580455e-02   2.0263452e-01   1.6652161e-01   1.1631291e-01   5.3441050e-02  -1.5728657e-02  -8.1974042e-02  -1.3780035e-01  -1.4590516e-01  -1.4590516e-01  -1.4590516e-01  -1.4590516e-01  -1.4590516e-01  -1.4590516e-01  -5.8452265e-01  -4.8035080e-01  -3.3551802e-01  -1.5415688e-01   4.5371127e-02   2.3646358e-01   3.9750101e-01
   2.9037340e-01   5.1704313e-02   5.1704313e-02   5.1704313e-02   5.1704313e-02   5.1704313e-02   5.1704313e-02   2.0713690e-01   1.7022159e-01   1.1889730e-01   5.4628469e-02  -1.6078136e-02  -8.3795443e-02  -1.4086217e-01  -1.4914706e-01  -1.4914706e-01  -1.4914706e-01  -1.4914706e-01  -1.4914706e-01  -1.4914706e-01  -5.9751030e-01  -4.9102383e-01  -3.4297297e-01  -1.5758212e-01   4.6379239e-02   2.4171762e-01   4.0633317e-01
   2.9249855e-01   5.4901062e-02   5.4901062e-02   5.4901062e-02   5.4901062e-02   5.4901062e-02   5.4901062e-02   2.1994366e-01   1.8074597e-01   1.2624842e-01   5.8006011e-02  -1.7072207e-02  -8.8976305e-02  -1.4957132e-01  -1.5836845e-01  -1.5836845e-01  -1.5836845e-01  -1.5836845e-01  -1.5836845e-01  -1.5836845e-01  -6.3445287e-01  -5.2138260e-01  -3.6417813e-01  -1.6732503e-01   4.9246751e-02   2.5666242e-01   4.3145574e-01
   2.9480406e-01   5.8288822e-02   5.8288822e-02   5.8288822e-02   5.8288822e-02   5.8288822e-02   5.8288822e-02   2.3351565e-01   1.9189920e-01   1.3403879e-01   6.1585368e-02  -1.8125676e-02  -9.4466735e-02  -1.5880087e-01  -1.6814083e-01  -1.6814083e-01  -1.6814083e-01  -1.6814083e-01  -1.6814083e-01  -1.6814083e-01  -6.7360282e-01  -5.5355537e-01  -3.8665035e-01  -1.7765010e-01   5.2285603e-02   2.7250020e-01   4.5807942e-01
   2.9738053e-01   6.1978256e-02   6.1978256e-02   6.1978256e-02   6.1978256e-02   6.1978256e-02   6.1978256e-02   2.4829619e-01   2.0404560e-01   1.4252287e-01   6.5483458e-02  -1.9272954e-02  -1.0044608e-01  -1.6885228e-01  -1.7878343e-01  -1.7878343e-01  -1.7878343e-01  -1.7878343e-01  -1.7878343e-01  -1.7878343e-01  -7.1623901e-01  -5.8859306e-01  -4.1112366e-01  -1.8889459e-01   5.5595058e-02   2.8974829e-01   4.8707390e-01
   3.0025193e-01   6.5973297e-02   6.5973297e-02   6.5973297e-02   6.5973297e-02   6.5973297e-02   6.5973297e-02   2.6430105e-01   2.1719812e-01   1.5170972e-01   6.9704441e-02  -2.0515264e-02  -1.0692070e-01  -1.7973629e-01  -1.9030759e-01  -1.9030759e-01  -1.9030759e-01  -1.9030759e-01  -1.9030759e-01  -1.9030759e-01  -7.6240688e-01  -6.2653304e-01  -4.3762418e-01  -2.0107050e-01   5.9178647e-02   3.0842511e-01   5.1847007e-01
   3.0344856e-01   7.0280441e-02   7.0280441e-02   7.0280441e-02   7.0280441e-02   7.0280441e-02   7.0280441e-02   2.8155626e-01   2.3137815e-01   1.6161426e-01   7.4255177e-02  -2.1854627e-02  -1.1390115e-01  -1.9147059e-01  -2.0273204e-01  -2.0273204e-01  -2.0273204e-01  -2.0273204e-01  -2.0273204e-01  -2.0273204e-01  -8.1218151e-01  -6.6743698e-01  -4.6619499e-01  -2.1419763e-01   6.3042194e-02   3.2856100e-01   5.5231900e-01
   3.0700344e-01   7.4902344e-02   7.4902344e-02   7.4902344e-02   7.4902344e-02   7.4902344e-02   7.4902344e-02   3.0007244e-01   2.4659444e-01   1.7224262e-01   7.9138473e-02  -2.3291869e-02  -1.2139171e-01  -2.0406240e-01  -2.1606445e-01  -2.1606445e-01  -2.1606445e-01  -2.1606445e-01  -2.1606445e-01  -2.1606445e-01  -8.6559358e-01  -7.1133012e-01  -4.9685370e-01  -2.2828406e-01   6.7188083e-02   3.5016840e-01   5.8864155e-01
   3.1095276e-01   7.9837379e-02   7.9837379e-02   7.9837379e-02   7.9837379e-02   7.9837379e-02   7.9837379e-02   3.1984309e-01   2.6284163e-01   1.8359104e-01   8.4352611e-02  -2.4826483e-02  -1.2938976e-01  -2.1750731e-01  -2.3030013e-01  -2.3030013e-01  -2.3030013e-01  -2.3030013e-01  -2.3030013e-01  -2.3030013e-01  -9.2262431e-01  -7.5819700e-01  -5.2958954e-01  -2.4332484e-01   7.1614855e-02   3.7323968e-01   6.2742494e-01
   3.1541043e-01   8.5165543e-02   8.5165543e-02   8.5165543e-02   8.5165543e-02   8.5165543e-02   8.5165543e-02   3.4118869e-01   2.8038307e-01   1.9584348e-01   8.9982111e-02  -2.6483345e-02  -1.3802493e-01  -2.3202325e-01  -2.4566983e-01  -2.4566983e-01  -2.4566983e-01  -2.4566983e-01  -2.4566983e-01  -2.4566983e-01  -9.8419813e-01  -8.0879733e-01  -5.6493313e-01  -2.5956378e-01   7.6394265e-02   3.9814884e-01   6.6929784e-01
   3.1699096e-01   8.5164333e-02   8.5164333e-02   8.5164333e-02   8.5164333e-02   8.5164333e-02   8.5164333e-02   3.4118378e-01   2.8037917e-01   1.9584101e-01   8.9981417e-02  -2.6482141e-02  -1.3802202e-01  -2.3201903e-01  -2.4566635e-01  -2.4566635e-01  -2.4566635e-01  -2.4566635e-01  -2.4566635e-01  -2.4566635e-01  -9.8418399e-01  -8.0878607e-01  -5.6492598e-01  -2.5956178e-01   7.6390792e-02   3.9814046e-01   6.6928567e-01
   3.2253777e-01   8.5160097e-02   8.5160097e-02   8.5160097e-02   8.5160097e-02   8.5160097e-02   8.5160097e-02   3.4116660e-01   2.8036550e-01   1.9583233e-01   8.9978988e-02  -2.6477924e-02  -1.3801184e-01  -2.3200426e-01  -2.4565413e-01  -2.4565413e-01  -2.4565413e-01  -2.4565413e-01  -2.4565413e-01  -2.4565413e-01  -9.8413443e-01  -8.0874663e-01  -5.6490096e-01  -2.5955477e-01   7.6378627e-02   3.9811108e-01   6.6924306e-01
   3.2878052e-01   8.5155346e-02   8.5155346e-02   8.5155346e-02   8.5155346e-02   8.5155346e-02   8.5155346e-02   3.4114733e-01   2.8035017e-01   1.9582260e-01   8.9976263e-02  -2.6473194e-02  -1.3800042e-01  -2.3198769e-01  -2.4564042e-01  -2.4564042e-01  -2.4564042e-01  -2.4564042e-01  -2.4564042e-01  -2.4564042e-01  -9.8407885e-01  -8.0870240e-01  -5.6487289e-01  -2.5954691e-01   7.6364983e-02   3.9807814e-01   6.6919527e-01
   3.3607739e-01   8.5149814e-02   8.5149814e-02   8.5149814e-02   8.5149814e-02   8.5149814e-02   8.5149814e-02   3.4112490e-01   2.8033231e-01   1.9581127e-01   8.9973091e-02  -2.6467687e-02  -1.3798712e-01  -2.3196840e-01  -2.4562446e-01  -2.4562446e-01  -2.4562446e-01  -2.4562446e-01  -2.4562446e-01  -2.4562446e-01  -9.8401413e-01  -8.0865090e-01  -5.6484021e-01  -2.5953776e-01   7.6349097e-02   3.9803978e-01   6.6913963e-01
   3.4465481e-01   8.5143341e-02   8.5143341e-02   8.5143341e-02   8.5143341e-02   8.5143341e-02   8.5143341e-02   3.4109865e-01   2.8031142e-01   1.9579802e-01   8.9969379e-02  -2.6461243e-02  -1.3797157e-01  -2.3194583e-01  -2.4560579e-01  -2.4560579e-01  -2.4560579e-01  -2.4560579e-01  -2.4560579e-01  -2.4560579e-01  -9.8393841e-01  -8.0859064e-01  -5.6480198e-01  -2.5952706e-01   7.6330509e-02   3.9799490e-01   6.6907452e-01
   3.5481260e-01   8.5135717e-02   8.5135717e-02   8.5135717e-02   8.5135717e-02   8.5135717e-02   8.5135717e-02   3.4106773e-01   2.8028682e-01   1.9578241e-01   8.9965007e-02  -2.6453653e-02  -1.3795324e-01  -2.3191925e-01  -2.4558380e-01  -2.4558380e-01  -2.4558380e-01  -2.4558380e-01  -2.4558380e-01  -2.4558380e-01  -9.8384923e-01  -8.0851966e-01  -5.6475694e-01  -2.5951444e-01   7.6308615e-02   3.9794204e-01   6.6899783e-01
   3.6693358e-01   8.5126679e-02   8.5126679e-02   8.5126679e-02   8.5126679e-02   8.5126679e-02   8.5126679e-02   3.4103107e-01   2.8025765e-01   1.9576390e-01   8.9959824e-02  -2.6444654e-02  -1.3793151e-01  -2.3188773e-01  -2.4555773e-01  -2.4555773e-01  -2.4555773e-01  -2.4555773e-01  -2.4555773e-01  -2.4555773e-01  -9.8374348e-01  -8.0843551e-01  -5.6470355e-01  -2.5949949e-01   7.6282657e-02   3.9787936e-01   6.6890691e-01
   3.6968176e-01   8.5124963e-02   8.5124963e-02   8.5124963e-02   8.5124963e-02   8.5124963e-02   8.5124963e-02   3.4102411e-01   2.8025211e-01   1.9576041e-01   8.9958886e-02  -2.6442885e-02  -1.3792732e-01  -2.3188169e-01  -2.4555278e-01  -2.4555278e-01  -2.4555278e-01  -2.4555278e-01  -2.4555278e-01  -2.4555278e-01  -9.8372340e-01  -8.0841956e-01  -5.6469349e-01  -2.5949679e-01   7.6277553e-02   3.9786728e-01   6.6888949e-01
   3.8342264e-01   8.5116421e-02   8.5116421e-02   8.5116421e-02   8.5116421e-02   8.5116421e-02   8.5116421e-02   3.4098945e-01   2.8022458e-01   1.9574304e-01   8.9954216e-02  -2.6434076e-02  -1.3790647e-01  -2.3185162e-01  -2.4552814e-01  -2.4552814e-01  -2.4552814e-01  -2.4552814e-01  -2.4552814e-01  -2.4552814e-01  -9.8362342e-01  -8.0834014e-01  -5.6464339e-01  -2.5948332e-01   7.6252143e-02   3.9780713e-01   6.6880275e-01
   4.0159395e-01   8.5105219e-02   8.5105219e-02   8.5105219e-02   8.5105219e-02   8.5105219e-02   8.5105219e-02   3.4094401e-01   2.8018848e-01   1.9572027e-01   8.9948093e-02  -2.6422525e-02  -1.3787913e-01  -2.3181219e-01  -2.4549582e-01  -2.4549582e-01  -2.4549582e-01  -2.4549582e-01  -2.4549582e-01  -2.4549582e-01  -9.8349232e-01  -8.0823600e-01  -5.6457769e-01  -2.5946565e-01   7.6218823e-02   3.9772825e-01   6.6868902e-01
   4.2368802e-01   8.5091744e-02   8.5091744e-02   8.5091744e-02   8.5091744e-02   8.5091744e-02   8.5091744e-02   3.4088933e-01   2.8014505e-01   1.9569287e-01   8.9940727e-02  -2.6408630e-02  -1.3784623e-01  -2.3176476e-01  -2.4545695e-01  -2.4545695e-01  -2.4545695e-01  -2.4545695e-01  -2.4545695e-01  -2.4545695e-01  -9.8333461e-01  -8.0811071e-01  -5.6449866e-01  -2.5944440e-01   7.6178739e-02   3.9763336e-01   6.6855220e-01
   4.2806190e-01   8.5083507e-02   8.5083507e-02   8.5083507e-02   8.5083507e-02   8.5083507e-02   8.5083507e-02   3.4085591e-01   2.8011850e-01   1.9567611e-01   8.9936204e-02  -2.6400162e-02  -1.3782615e-01  -2.3173579e-01  -2.4543319e-01  -2.4543319e-01  -2.4543319e-01  -2.4543319e-01  -2.4543319e-01  -2.4543319e-01  -9.8323821e-01  -8.0803412e-01  -5.6445032e-01  -2.5943136e-01   7.6154313e-02   3.9757544e-01   6.6846864e-01
   4.4993130e-01   8.5042947e-02   8.5042947e-02   8.5042947e-02   8.5042947e-02   8.5042947e-02   8.5042947e-02   3.4069135e-01   2.7998775e-01   1.9559359e-01   8.9913936e-02  -2.6358465e-02  -1.3772728e-01  -2.3159315e-01  -2.4531619e-01  -2.4531619e-01  -2.4531619e-01  -2.4531619e-01  -2.4531619e-01  -2.4531619e-01  -9.8276352e-01  -8.0765698e-01  -5.6421229e-01  -2.5936712e-01   7.6034034e-02   3.9729022e-01   6.6805716e-01
   4.8349949e-01   8.4982669e-02   8.4982669e-02   8.4982669e-02   8.4982669e-02   8.4982669e-02   8.4982669e-02   3.4044679e-01   2.7979345e-01   1.9547096e-01   8.9880840e-02  -2.6296498e-02  -1.3758033e-01  -2.3138115e-01  -2.4514232e-01  -2.4514232e-01  -2.4514232e-01  -2.4514232e-01  -2.4514232e-01  -2.4514232e-01  -9.8205806e-01  -8.0709648e-01  -5.6385853e-01  -2.5927166e-01   7.5855282e-02   3.9686634e-01   6.6744563e-01
   4.8964479e-01   8.4954966e-02   8.4954966e-02   8.4954966e-02   8.4954966e-02   8.4954966e-02   8.4954966e-02   3.4033443e-01   2.7970408e-01   1.9541436e-01   8.9865208e-02  -2.6268580e-02  -1.3751339e-01  -2.3128424e-01  -2.4506240e-01  -2.4506240e-01  -2.4506240e-01  -2.4506240e-01  -2.4506240e-01  -2.4506240e-01  -9.8173392e-01  -8.0683869e-01  -5.6369528e-01  -2.5922656e-01   7.5774749e-02   3.9667323e-01   6.6716607e-01
   4.9761359e-01   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   3.4030223e-01   2.7967847e-01   1.9539815e-01   8.9860729e-02  -2.6260581e-02  -1.3749420e-01  -2.3125647e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -9.8164105e-01  -8.0676483e-01  -5.6364851e-01  -2.5921364e-01   7.5751677e-02   3.9661790e-01   6.6708597e-01
   5.0558238e-01   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   3.4030223e-01   2.7967847e-01   1.9539815e-01   8.9860729e-02  -2.6260581e-02  -1.3749420e-01  -2.3125647e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -9.8164105e-01  -8.0676483e-01  -5.6364851e-01  -2.5921364e-01   7.5751677e-02   3.9661790e-01   6.6708597e-01
   5.4542633e-01   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   8.4947029e-02   3.4030223e-01   2.7967847e-01   1.9539815e-01   8.9860729e-02  -2.6260581e-02  -1.3749420e-01  -2.3125647e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -2.4503951e-01  -9.8164105e-01  -8.0676483e-01  -5.6364851e-01  -2.5921364e-01   7.5751677e-02   3.9661790e-01   6.6708597e-01
   5.5342502e-01   8.4903040e-02   8.4903040e-02   8.4903040e-02   8.4903040e-02   8.4903040e-02   8.4903040e-02   3.4012398e-01   2.7953619e-01   1.9530697e-01   8.9833477e-02  -2.6219498e-02  -1.3739132e-01  -2.3110560e-01  -2.4491262e-01  -2.4491262e-01  -2.4491262e-01  -2.4491262e-01  -2.4491262e-01  -2.4491262e-01  -9.8112687e-01  -8.0635438e-01  -5.6338549e-01  -2.5913503e-01   7.5633167e-02   3.9632112e-01   6.6665077e-01
   5.9341851e-01   8.4687018e-02   8.4687018e-02   8.4687018e-02   8.4687018e-02   8.4687018e-02   8.4687018e-02   3.3924863e-01   2.7883743e-01   1.9485919e-01   8.9699647e-02  -2.6017743e-02  -1.3688609e-01  -2.3036469e-01  -2.4428948e-01  -2.4428948e-01  -2.4428948e-01  -2.4428948e-01  -2.4428948e-01  -2.4428948e-01  -9.7860181e-01  -8.0433874e-01  -5.6209382e-01  -2.5874898e-01   7.5051183e-02   3.9486371e-01   6.6451354e-01
   6.3416043e-01   8.4473528e-02   8.4473528e-02   8.4473528e-02   8.4473528e-02   8.4473528e-02   8.4473528e-02   3.3838353e-01   2.7814686e-01   1.9441666e-01   8.9567385e-02  -2.5818353e-02  -1.3638677e-01  -2.2963247e-01  -2.4367364e-01  -2.4367364e-01  -2.4367364e-01  -2.4367364e-01  -2.4367364e-01  -2.4367364e-01  -9.7610633e-01  -8.0234671e-01  -5.6081728e-01  -2.5836746e-01   7.4476017e-02   3.9342337e-01   6.6240134e-01
   6.4485428e-01   8.4265606e-02   8.4265606e-02   8.4265606e-02   8.4265606e-02   8.4265606e-02   8.4265606e-02   3.3754239e-01   2.7747146e-01   1.9397574e-01   8.9420179e-02  -2.5649022e-02  -1.3592706e-01  -2.2894317e-01  -2.4307386e-01  -2.4307386e-01  -2.4307386e-01  -2.4307386e-01  -2.4307386e-01  -2.4307386e-01  -9.7367996e-01  -8.0039844e-01  -5.5954541e-01  -2.5794283e-01   7.3987564e-02   3.9209728e-01   6.6041300e-01
   6.8522775e-01   8.3510160e-02   8.3510160e-02   8.3510160e-02   8.3510160e-02   8.3510160e-02   8.3510160e-02   3.3448625e-01   2.7501751e-01   1.9237376e-01   8.8885334e-02  -2.5033790e-02  -1.3425678e-01  -2.2643875e-01  -2.4089469e-01  -2.4089469e-01  -2.4089469e-01  -2.4089469e-01  -2.4089469e-01  -2.4089469e-01  -9.6486418e-01  -7.9331973e-01  -5.5492430e-01  -2.5640000e-01   7.2212856e-02   3.8727918e-01   6.5318871e-01
   6.9750879e-01   8.3394792e-02   8.3394792e-02   8.3394792e-02   8.3394792e-02   8.3394792e-02   8.3394792e-02   3.3402057e-01   2.7464082e-01   1.9212225e-01   8.8790833e-02  -2.4957397e-02  -1.3402082e-01  -2.2607377e-01  -2.4056190e-01  -2.4056190e-01  -2.4056190e-01  -2.4056190e-01  -2.4056190e-01  -2.4056190e-01  -9.6352086e-01  -7.9223315e-01  -5.5419881e-01  -2.5612740e-01   7.1992492e-02   3.8659853e-01   6.5213587e-01
   7.3949355e-01   8.3005598e-02   8.3005598e-02   8.3005598e-02   8.3005598e-02   8.3005598e-02   8.3005598e-02   3.3244959e-01   2.7337009e-01   1.9127381e-01   8.8472037e-02  -2.4699687e-02  -1.3322482e-01  -2.2484250e-01  -2.3943923e-01  -2.3943923e-01  -2.3943923e-01  -2.3943923e-01  -2.3943923e-01  -2.3943923e-01  -9.5898919e-01  -7.8856756e-01  -5.5175137e-01  -2.5520780e-01   7.1249096e-02   3.8430236e-01   6.4858412e-01
   7.5187167e-01   8.2839060e-02   8.2839060e-02   8.2839060e-02   8.2839060e-02   8.2839060e-02   8.2839060e-02   3.3177887e-01   2.7282382e-01   1.9090159e-01   8.8318290e-02  -2.4613540e-02  -1.3291104e-01  -2.2434076e-01  -2.3895883e-01  -2.3895883e-01  -2.3895883e-01  -2.3895883e-01  -2.3895883e-01  -2.3895883e-01  -9.5705444e-01  -7.8699179e-01  -5.5067766e-01  -2.5476430e-01   7.1000596e-02   3.8339724e-01   6.4713680e-01
   7.9567863e-01   8.2258584e-02   8.2258584e-02   8.2258584e-02   8.2258584e-02   8.2258584e-02   8.2258584e-02   3.2944106e-01   2.7091979e-01   1.8960419e-01   8.7782395e-02  -2.4313271e-02  -1.3181736e-01  -2.2259192e-01  -2.3728438e-01  -2.3728438e-01  -2.3728438e-01  -2.3728438e-01  -2.3728438e-01  -2.3728438e-01  -9.5031076e-01  -7.8149940e-01  -5.4693517e-01  -2.5321845e-01   7.0134436e-02   3.8024238e-01   6.4209209e-01
   8.0690060e-01   8.2061560e-02   8.2061560e-02   8.2061560e-02   8.2061560e-02   8.2061560e-02   8.2061560e-02   3.2864992e-01   2.7027012e-01   1.8915096e-01   8.7575874e-02  -2.4246199e-02  -1.3148575e-01  -2.2203636e-01  -2.3671604e-01  -2.3671604e-01  -2.3671604e-01  -2.3671604e-01  -2.3671604e-01  -2.3671604e-01  -9.4802860e-01  -7.7962535e-01  -5.4562777e-01  -2.5262271e-01   6.9940959e-02   3.7928583e-01   6.4048949e-01
   8.5223430e-01   8.1278328e-02   8.1278328e-02   8.1278328e-02   8.1278328e-02   8.1278328e-02   8.1278328e-02   3.2550486e-01   2.6768748e-01   1.8734922e-01   8.6754889e-02  -2.3979566e-02  -1.3016753e-01  -2.1982781e-01  -2.3445671e-01  -2.3445671e-01  -2.3445671e-01  -2.3445671e-01  -2.3445671e-01  -2.3445671e-01  -9.3895634e-01  -7.7217542e-01  -5.4043043e-01  -2.5025449e-01   6.9171824e-02   3.7548325e-01   6.3411868e-01
   8.6253088e-01   8.1064110e-02   8.1064110e-02   8.1064110e-02   8.1064110e-02   8.1064110e-02   8.1064110e-02   3.2464788e-01   2.6697716e-01   1.8684080e-01   8.6500020e-02  -2.3950342e-02  -1.2985793e-01  -2.1927408e-01  -2.3383878e-01  -2.3383878e-01  -2.3383878e-01  -2.3383878e-01  -2.3383878e-01  -2.3383878e-01  -9.3648427e-01  -7.7012642e-01  -5.3896383e-01  -2.4951929e-01   6.9087525e-02   3.7459018e-01   6.3252140e-01
   9.1098716e-01   8.0072537e-02   8.0072537e-02   8.0072537e-02   8.0072537e-02   8.0072537e-02   8.0072537e-02   3.2068107e-01   2.6368923e-01   1.8448743e-01   8.5320283e-02  -2.3815071e-02  -1.2842485e-01  -2.1671100e-01  -2.3097847e-01  -2.3097847e-01  -2.3097847e-01  -2.3097847e-01  -2.3097847e-01  -2.3097847e-01  -9.2504155e-01  -7.6064201e-01  -5.3217527e-01  -2.4611620e-01   6.8697321e-02   3.7045630e-01   6.2512788e-01
   9.2049841e-01   7.9831190e-02   7.9831190e-02   7.9831190e-02   7.9831190e-02   7.9831190e-02   7.9831190e-02   3.1972004e-01   2.6288444e-01   1.8389557e-01   8.4995565e-02  -2.3837399e-02  -1.2814225e-01  -2.1615472e-01  -2.3028228e-01  -2.3028228e-01  -2.3028228e-01  -2.3028228e-01  -2.3028228e-01  -2.3028228e-01  -9.2226935e-01  -7.5832050e-01  -5.3046799e-01  -2.4517951e-01   6.8761729e-02   3.6964111e-01   6.2352323e-01
   9.6805466e-01   7.8644830e-02   7.8644830e-02   7.8644830e-02   7.8644830e-02   7.8644830e-02   7.8644830e-02   3.1499601e-01   2.5892843e-01   1.8098625e-01   8.3399386e-02  -2.3947155e-02  -1.2675312e-01  -2.1342027e-01  -2.2686009e-01  -2.2686009e-01  -2.2686009e-01  -2.2686009e-01  -2.2686009e-01  -2.2686009e-01  -9.0864235e-01  -7.4690893e-01  -5.2207573e-01  -2.4057515e-01   6.9078331e-02   3.6563401e-01   6.1563540e-01
   9.7692737e-01   7.8412025e-02   7.8412025e-02   7.8412025e-02   7.8412025e-02   7.8412025e-02   7.8412025e-02   3.1407418e-01   2.5814804e-01   1.8039647e-01   8.3048221e-02  -2.4025678e-02  -1.2655081e-01  -2.1295793e-01  -2.2618853e-01  -2.2618853e-01  -2.2618853e-01  -2.2618853e-01  -2.2618853e-01  -2.2618853e-01  -9.0598322e-01  -7.4465782e-01  -5.2037444e-01  -2.3956218e-01   6.9304839e-02   3.6505042e-01   6.1430173e-01
   1.0212909e+00   7.7265121e-02   7.7265121e-02   7.7265121e-02   7.7265121e-02   7.7265121e-02   7.7265121e-02   3.0953283e-01   2.5430351e-01   1.7749094e-01   8.1318226e-02  -2.4412517e-02  -1.2555414e-01  -2.1068025e-01  -2.2288016e-01  -2.2288016e-01  -2.2288016e-01  -2.2288016e-01  -2.2288016e-01  -2.2288016e-01  -8.9288317e-01  -7.3356783e-01  -5.1199311e-01  -2.3457181e-01   7.0420721e-02   3.6217540e-01   6.0773148e-01
   1.0296513e+00   7.7061222e-02   7.7061222e-02   7.7061222e-02   7.7061222e-02   7.7061222e-02   7.7061222e-02   3.0873054e-01   2.5361707e-01   1.7695879e-01   8.0978611e-02  -2.4530462e-02  -1.2543935e-01  -2.1034358e-01  -2.2229199e-01  -2.2229199e-01  -2.2229199e-01  -2.2229199e-01  -2.2229199e-01  -2.2229199e-01  -8.9056885e-01  -7.3158771e-01  -5.1045805e-01  -2.3359215e-01   7.0760949e-02   3.6184427e-01   6.0676032e-01
   1.0714533e+00   7.6054032e-02   7.6054032e-02   7.6054032e-02   7.6054032e-02   7.6054032e-02   7.6054032e-02   3.0476748e-01   2.5022629e-01   1.7433015e-01   7.9301035e-02  -2.5113071e-02  -1.2487232e-01  -2.0868056e-01  -2.1938663e-01  -2.1938663e-01  -2.1938663e-01  -2.1938663e-01  -2.1938663e-01  -2.1938663e-01  -8.7913696e-01  -7.2180661e-01  -5.0287543e-01  -2.2875299e-01   7.2441552e-02   3.6020862e-01   6.0196316e-01
   1.0793894e+00   7.5873994e-02   7.5873994e-02   7.5873994e-02   7.5873994e-02   7.5873994e-02   7.5873994e-02   3.0406390e-01   2.4961824e-01   1.7384782e-01   7.8974941e-02  -2.5258268e-02  -1.2482447e-01  -2.0844379e-01  -2.1886729e-01  -2.1886729e-01  -2.1886729e-01  -2.1886729e-01  -2.1886729e-01  -2.1886729e-01  -8.7710741e-01  -7.2005261e-01  -5.0148408e-01  -2.2781233e-01   7.2860388e-02   3.6007058e-01   6.0128018e-01
   1.1190698e+00   7.4983063e-02   7.4983063e-02   7.4983063e-02   7.4983063e-02   7.4983063e-02   7.4983063e-02   3.0058220e-01   2.4660924e-01   1.7146095e-01   7.7361240e-02  -2.5976784e-02  -1.2458765e-01  -2.0727213e-01  -2.1629730e-01  -2.1629730e-01  -2.1629730e-01  -2.1629730e-01  -2.1629730e-01  -2.1629730e-01  -8.6706405e-01  -7.1137281e-01  -4.9459890e-01  -2.2315742e-01   7.4933031e-02   3.5938745e-01   5.9790038e-01
   1.1593857e+00   7.4093467e-02   7.4093467e-02   7.4093467e-02   7.4093467e-02   7.4093467e-02   7.4093467e-02   2.9710572e-01   2.4360475e-01   1.6907766e-01   7.5749957e-02  -2.6694223e-02  -1.2435119e-01  -2.0610222e-01  -2.1373115e-01  -2.1373115e-01  -2.1373115e-01  -2.1373115e-01  -2.1373115e-01  -2.1373115e-01  -8.5703573e-01  -7.0270601e-01  -4.8772403e-01  -2.1850949e-01   7.7002567e-02   3.5870535e-01   5.9452564e-01
   1.1666876e+00   7.3571894e-02   7.3571894e-02   7.3571894e-02   7.3571894e-02   7.3571894e-02   7.3571894e-02   2.9508920e-01   2.4183868e-01   1.6763577e-01   7.4708049e-02  -2.7270784e-02  -1.2442199e-01  -2.0566238e-01  -2.1222662e-01  -2.1222662e-01  -2.1222662e-01  -2.1222662e-01  -2.1222662e-01  -2.1222662e-01  -8.5121885e-01  -6.9761158e-01  -4.8356471e-01  -2.1550399e-01   7.8665724e-02   3.5890959e-01   5.9325686e-01
   1.2012462e+00   7.1172987e-02   7.1172987e-02   7.1172987e-02   7.1172987e-02   7.1172987e-02   7.1172987e-02   2.8581450e-01   2.3371586e-01   1.6100395e-01   6.9915928e-02  -2.9922602e-02  -1.2474764e-01  -2.0363937e-01  -2.0530669e-01  -2.0530669e-01  -2.0530669e-01  -2.0530669e-01  -2.0530669e-01  -2.0530669e-01  -8.2446490e-01  -6.7418038e-01  -4.6443446e-01  -2.0168056e-01   8.6315198e-02   3.5984896e-01   5.8742125e-01
   1.2358529e+00   6.8881946e-02   6.8881946e-02   6.8881946e-02   6.8881946e-02   6.8881946e-02   6.8881946e-02   2.7695683e-01   2.2595829e-01   1.5467032e-01   6.5339282e-02  -3.2455182e-02  -1.2505865e-01  -2.0170732e-01  -1.9869792e-01  -1.9869792e-01  -1.9869792e-01  -1.9869792e-01  -1.9869792e-01  -1.9869792e-01  -7.9891393e-01  -6.5180275e-01  -4.4616440e-01  -1.8847870e-01   9.3620717e-02   3.6074609e-01   5.8184805e-01
   1.2399364e+00   6.8670304e-02   6.8670304e-02   6.8670304e-02   6.8670304e-02   6.8670304e-02   6.8670304e-02   2.7615077e-01   2.2524140e-01   1.5406647e-01   6.4873381e-02  -3.2760258e-02  -1.2518597e-01  -2.0164938e-01  -1.9808742e-01  -1.9808742e-01  -1.9808742e-01  -1.9808742e-01  -1.9808742e-01  -1.9808742e-01  -7.9658875e-01  -6.4973481e-01  -4.4442250e-01  -1.8713475e-01   9.4500744e-02   3.6111337e-01   5.8168092e-01
   1.2603539e+00   6.7626290e-02   6.7626290e-02   6.7626290e-02   6.7626290e-02   6.7626290e-02   6.7626290e-02   2.7217450e-01   2.2170505e-01   1.5108768e-01   6.2575121e-02  -3.4265179e-02  -1.2581405e-01  -2.0136358e-01  -1.9507584e-01  -1.9507584e-01  -1.9507584e-01  -1.9507584e-01  -1.9507584e-01  -1.9507584e-01  -7.8511876e-01  -6.3953380e-01  -4.3582985e-01  -1.8050516e-01   9.8841863e-02   3.6292514e-01   5.8085649e-01
   1.2912464e+00   6.6090727e-02   6.6090727e-02   6.6090727e-02   6.6090727e-02   6.6090727e-02   6.6090727e-02   2.6632611e-01   2.1650369e-01   1.4670641e-01   5.9194783e-02  -3.6478655e-02  -1.2673784e-01  -2.0094322e-01  -1.9064633e-01  -1.9064633e-01  -1.9064633e-01  -1.9064633e-01  -1.9064633e-01  -1.9064633e-01  -7.6824840e-01  -6.2452988e-01  -4.2319156e-01  -1.7075418e-01   1.0522689e-01   3.6558994e-01   5.7964389e-01
   1.2929029e+00   6.6046905e-02   6.6046905e-02   6.6046905e-02   6.6046905e-02   6.6046905e-02   6.6046905e-02   2.6616152e-01   2.1635558e-01   1.4657882e-01   5.9091981e-02  -3.6552599e-02  -1.2677960e-01  -2.0095075e-01  -1.9051992e-01  -1.9051992e-01  -1.9051992e-01  -1.9051992e-01  -1.9051992e-01  -1.9051992e-01  -7.6777362e-01  -6.2410263e-01  -4.2282351e-01  -1.7045764e-01   1.0544019e-01   3.6571040e-01   5.7966563e-01
   1.3011856e+00   6.5828472e-02   6.5828472e-02   6.5828472e-02   6.5828472e-02   6.5828472e-02   6.5828472e-02   2.6534110e-01   2.1561729e-01   1.4594282e-01   5.8579548e-02  -3.6921185e-02  -1.2698776e-01  -2.0098832e-01  -1.8988982e-01  -1.8988982e-01  -1.8988982e-01  -1.8988982e-01  -1.8988982e-01  -1.8988982e-01  -7.6540702e-01  -6.2197294e-01  -4.2098890e-01  -1.6897947e-01   1.0650342e-01   3.6631085e-01   5.7977401e-01
   1.3297406e+00   6.5083960e-02   6.5083960e-02   6.5083960e-02   6.5083960e-02   6.5083960e-02   6.5083960e-02   2.6254476e-01   2.1310087e-01   1.4377507e-01   5.6832963e-02  -3.8177481e-02  -1.2769725e-01  -2.0111638e-01  -1.8774219e-01  -1.8774219e-01  -1.8774219e-01  -1.8774219e-01  -1.8774219e-01  -1.8774219e-01  -7.5734066e-01  -6.1471406e-01  -4.1473578e-01  -1.6394124e-01   1.1012735e-01   3.6835746e-01   5.8014340e-01
   1.3585676e+00   6.4345604e-02   6.4345604e-02   6.4345604e-02   6.4345604e-02   6.4345604e-02   6.4345604e-02   2.5977154e-01   2.1060527e-01   1.4162525e-01   5.5100820e-02  -3.9423389e-02  -1.2840088e-01  -2.0124337e-01  -1.8561232e-01  -1.8561232e-01  -1.8561232e-01  -1.8561232e-01  -1.8561232e-01  -1.8561232e-01  -7.4934098e-01  -6.0751520e-01  -4.0853436e-01  -1.5894467e-01   1.1372132e-01   3.7038715e-01   5.8050973e-01
   1.3594646e+00   6.4311534e-02   6.4311534e-02   6.4311534e-02   6.4311534e-02   6.4311534e-02   6.4311534e-02   2.5964543e-01   2.1049060e-01   1.4152459e-01   5.5016922e-02  -3.9487851e-02  -1.2844356e-01  -2.0126258e-01  -1.8551404e-01  -1.8551404e-01  -1.8551404e-01  -1.8551404e-01  -1.8551404e-01  -1.8551404e-01  -7.4897719e-01  -6.0718441e-01  -4.0824402e-01  -1.5870266e-01   1.1390726e-01   3.7051027e-01   5.8056513e-01
   1.3639497e+00   6.4141631e-02   6.4141631e-02   6.4141631e-02   6.4141631e-02   6.4141631e-02   6.4141631e-02   2.5901651e-01   2.0991874e-01   1.4102265e-01   5.4598539e-02  -3.9809308e-02  -1.2865642e-01  -2.0135836e-01  -1.8502393e-01  -1.8502393e-01  -1.8502393e-01  -1.8502393e-01  -1.8502393e-01  -1.8502393e-01  -7.4716302e-01  -6.0553481e-01  -4.0679610e-01  -1.5749579e-01   1.1483454e-01   3.7112427e-01   5.8084143e-01
   1.3863752e+00   6.3303216e-02   6.3303216e-02   6.3303216e-02   6.3303216e-02   6.3303216e-02   6.3303216e-02   2.5591305e-01   2.0709681e-01   1.3854573e-01   5.2533964e-02  -4.1395591e-02  -1.2970677e-01  -2.0183101e-01  -1.8260543e-01  -1.8260543e-01  -1.8260543e-01  -1.8260543e-01  -1.8260543e-01  -1.8260543e-01  -7.3821072e-01  -5.9739464e-01  -3.9965116e-01  -1.5154028e-01   1.1941036e-01   3.7415416e-01   5.8220484e-01
   1.4130631e+00   6.2329140e-02   6.2329140e-02   6.2329140e-02   6.2329140e-02   6.2329140e-02   6.2329140e-02   2.5230742e-01   2.0381827e-01   1.3566803e-01   5.0135324e-02  -4.3238547e-02  -1.3092709e-01  -2.0238014e-01  -1.7979560e-01  -1.7979560e-01  -1.7979560e-01  -1.7979560e-01  -1.7979560e-01  -1.7979560e-01  -7.2780986e-01  -5.8793731e-01  -3.9135010e-01  -1.4462113e-01   1.2472658e-01   3.7767430e-01   5.8378886e-01
   1.4135257e+00   6.2318138e-02   6.2318138e-02   6.2318138e-02   6.2318138e-02   6.2318138e-02   6.2318138e-02   2.5226733e-01   2.0378146e-01   1.3563518e-01   5.0107146e-02  -4.3261334e-02  -1.3094383e-01  -2.0239029e-01  -1.7976386e-01  -1.7976386e-01  -1.7976386e-01  -1.7976386e-01  -1.7976386e-01  -1.7976386e-01  -7.2769423e-01  -5.8783115e-01  -3.9125534e-01  -1.4453984e-01   1.2479231e-01   3.7772258e-01   5.8381814e-01
   1.4158391e+00   6.2263181e-02   6.2263181e-02   6.2263181e-02   6.2263181e-02   6.2263181e-02   6.2263181e-02   2.5206710e-01   2.0359761e-01   1.3547109e-01   4.9966391e-02  -4.3375160e-02  -1.3102743e-01  -2.0244099e-01  -1.7960533e-01  -1.7960533e-01  -1.7960533e-01  -1.7960533e-01  -1.7960533e-01  -1.7960533e-01  -7.2711664e-01  -5.8730081e-01  -3.9078198e-01  -1.4413382e-01   1.2512065e-01   3.7796373e-01   5.8396440e-01
   1.4274060e+00   6.1989708e-02   6.1989708e-02   6.1989708e-02   6.1989708e-02   6.1989708e-02   6.1989708e-02   2.5107072e-01   2.0268276e-01   1.3465453e-01   4.9265981e-02  -4.3941570e-02  -1.3144344e-01  -2.0269331e-01  -1.7881647e-01  -1.7881647e-01  -1.7881647e-01  -1.7881647e-01  -1.7881647e-01  -1.7881647e-01  -7.2424247e-01  -5.8466181e-01  -3.8842653e-01  -1.4211341e-01   1.2675453e-01   3.7916376e-01   5.8469224e-01
   1.4523581e+00   6.1407157e-02   6.1407157e-02   6.1407157e-02   6.1407157e-02   6.1407157e-02   6.1407157e-02   2.4894824e-01   2.0073394e-01   1.3291510e-01   4.7773969e-02  -4.5148136e-02  -1.3232961e-01  -2.0323079e-01  -1.7713603e-01  -1.7713603e-01  -1.7713603e-01  -1.7713603e-01  -1.7713603e-01  -1.7713603e-01  -7.1811992e-01  -5.7904022e-01  -3.8340895e-01  -1.3780953e-01   1.3023501e-01   3.8172004e-01   5.8624268e-01
   1.4774458e+00   6.0831474e-02   6.0831474e-02   6.0831474e-02   6.0831474e-02   6.0831474e-02   6.0831474e-02   2.4685078e-01   1.9880810e-01   1.3119618e-01   4.6299547e-02  -4.6340478e-02  -1.3320534e-01  -2.0376194e-01  -1.7547541e-01  -1.7547541e-01  -1.7547541e-01  -1.7547541e-01  -1.7547541e-01  -1.7547541e-01  -7.1206955e-01  -5.7348490e-01  -3.7845053e-01  -1.3355639e-01   1.3367445e-01   3.8424618e-01   5.8777483e-01
   1.4796314e+00   6.0762338e-02   6.0762338e-02   6.0762338e-02   6.0762338e-02   6.0762338e-02   6.0762338e-02   2.4660308e-01   1.9857863e-01   1.3098836e-01   4.6117008e-02  -4.6494045e-02  -1.3332643e-01  -2.0384748e-01  -1.7527597e-01  -1.7527597e-01  -1.7527597e-01  -1.7527597e-01  -1.7527597e-01  -1.7527597e-01  -7.1135504e-01  -5.7282298e-01  -3.7785105e-01  -1.3302983e-01   1.3411744e-01   3.8459546e-01   5.8802157e-01
   1.4905596e+00   6.0418985e-02   6.0418985e-02   6.0418985e-02   6.0418985e-02   6.0418985e-02   6.0418985e-02   2.4537294e-01   1.9743904e-01   1.2995627e-01   4.5210465e-02  -4.7256709e-02  -1.3392776e-01  -2.0427227e-01  -1.7428553e-01  -1.7428553e-01  -1.7428553e-01  -1.7428553e-01  -1.7428553e-01  -1.7428553e-01  -7.0780655e-01  -5.6953569e-01  -3.7487385e-01  -1.3041480e-01   1.3631743e-01   3.8633007e-01   5.8924692e-01
   1.5139882e+00   5.9695805e-02   5.9695805e-02   5.9695805e-02   5.9695805e-02   5.9695805e-02   5.9695805e-02   2.4278197e-01   1.9503880e-01   1.2778244e-01   4.3301079e-02  -4.8863051e-02  -1.3519430e-01  -2.0516697e-01  -1.7219944e-01  -1.7219944e-01  -1.7219944e-01  -1.7219944e-01  -1.7219944e-01  -1.7219944e-01  -7.0033261e-01  -5.6261192e-01  -3.6860319e-01  -1.2490696e-01   1.4095111e-01   3.8998356e-01   5.9182780e-01
   1.5375935e+00   5.8984643e-02   5.8984643e-02   5.8984643e-02   5.8984643e-02   5.8984643e-02   5.8984643e-02   2.4023407e-01   1.9267845e-01   1.2564474e-01   4.1423425e-02  -5.0442697e-02  -1.3643979e-01  -2.0604681e-01  -1.7014801e-01  -1.7014801e-01  -1.7014801e-01  -1.7014801e-01  -1.7014801e-01  -1.7014801e-01  -6.9298288e-01  -5.5580321e-01  -3.6243674e-01  -1.1949065e-01   1.4550778e-01   3.9357633e-01   5.9436579e-01
   1.5423081e+00   5.8863311e-02   5.8863311e-02   5.8863311e-02   5.8863311e-02   5.8863311e-02   5.8863311e-02   2.3980747e-01   1.9227979e-01   1.2527873e-01   4.1095070e-02  -5.0728261e-02  -1.3667753e-01  -2.0623209e-01  -1.6979801e-01  -1.6979801e-01  -1.6979801e-01  -1.6979801e-01  -1.6979801e-01  -1.6979801e-01  -6.9175231e-01  -5.5465325e-01  -3.6138095e-01  -1.1854347e-01   1.4633152e-01   3.9426212e-01   5.9490027e-01
   1.5656665e+00   5.8270268e-02   5.8270268e-02   5.8270268e-02   5.8270268e-02   5.8270268e-02   5.8270268e-02   2.3772237e-01   1.9033128e-01   1.2348978e-01   3.9490153e-02  -5.2124022e-02  -1.3783955e-01  -2.0713773e-01  -1.6808731e-01  -1.6808731e-01  -1.6808731e-01  -1.6808731e-01  -1.6808731e-01  -1.6808731e-01  -6.8573760e-01  -5.4903252e-01  -3.5622051e-01  -1.1391390e-01   1.5035776e-01   3.9761408e-01   5.9751268e-01
   1.5898415e+00   5.7670447e-02   5.7670447e-02   5.7670447e-02   5.7670447e-02   5.7670447e-02   5.7670447e-02   2.3561343e-01   1.8836049e-01   1.2168037e-01   3.7866892e-02  -5.3535738e-02  -1.3901484e-01  -2.0805371e-01  -1.6635706e-01  -1.6635706e-01  -1.6635706e-01  -1.6635706e-01  -1.6635706e-01  -1.6635706e-01  -6.7965414e-01  -5.4334756e-01  -3.5100108e-01  -1.0923142e-01   1.5443001e-01   4.0100436e-01   6.0015494e-01
   1.5969446e+00   5.7540604e-02   5.7540604e-02   5.7540604e-02   5.7540604e-02   5.7540604e-02   5.7540604e-02   2.3516504e-01   1.8793839e-01   1.2128856e-01   3.7509605e-02  -5.3854109e-02  -1.3928993e-01  -2.0828134e-01  -1.6598251e-01  -1.6598251e-01  -1.6598251e-01  -1.6598251e-01  -1.6598251e-01  -1.6598251e-01  -6.7836071e-01  -5.4212996e-01  -3.4987084e-01  -1.0820078e-01   1.5534839e-01   4.0179787e-01   6.0081156e-01
   1.6221956e+00   5.7084787e-02   5.7084787e-02   5.7084787e-02   5.7084787e-02   5.7084787e-02   5.7084787e-02   2.3359095e-01   1.8645659e-01   1.1991307e-01   3.6255333e-02  -5.4971770e-02  -1.4025563e-01  -2.0908044e-01  -1.6466765e-01  -1.6466765e-01  -1.6466765e-01  -1.6466765e-01  -1.6466765e-01  -1.6466765e-01  -6.7382005e-01  -5.3785554e-01  -3.4590309e-01  -1.0458269e-01   1.5857241e-01   4.0458354e-01   6.0311666e-01
   1.6484952e+00   5.6619454e-02   5.6619454e-02   5.6619454e-02   5.6619454e-02   5.6619454e-02   5.6619454e-02   2.3198399e-01   1.8494385e-01   1.1850887e-01   3.4974876e-02  -5.6112762e-02  -1.4124148e-01  -2.0989623e-01  -1.6332535e-01  -1.6332535e-01  -1.6332535e-01  -1.6332535e-01  -1.6332535e-01  -1.6332535e-01  -6.6918460e-01  -5.3349189e-01  -3.4185250e-01  -1.0088907e-01   1.6186374e-01   4.0742736e-01   6.0546988e-01
   1.6584574e+00   5.6403709e-02   5.6403709e-02   5.6403709e-02   5.6403709e-02   5.6403709e-02   5.6403709e-02   2.3125263e-01   1.8425072e-01   1.1785919e-01   3.4374184e-02  -5.6658728e-02  -1.4172693e-01  -2.1031549e-01  -1.6270301e-01  -1.6270301e-01  -1.6270301e-01  -1.6270301e-01  -1.6270301e-01  -1.6270301e-01  -6.6707489e-01  -5.3149247e-01  -3.3997843e-01  -9.9156299e-02   1.6343864e-01   4.0882767e-01   6.0667929e-01
   1.6863290e+00   5.5811794e-02   5.5811794e-02   5.5811794e-02   5.5811794e-02   5.5811794e-02   5.5811794e-02   2.2924606e-01   1.8234905e-01   1.1607673e-01   3.2726128e-02  -5.8156635e-02  -1.4305879e-01  -2.1146576e-01  -1.6099556e-01  -1.6099556e-01  -1.6099556e-01  -1.6099556e-01  -1.6099556e-01  -1.6099556e-01  -6.6128672e-01  -5.2600689e-01  -3.3483673e-01  -9.4402294e-02   1.6775952e-01   4.1266957e-01   6.0999739e-01
   1.7156393e+00   5.5207459e-02   5.5207459e-02   5.5207459e-02   5.5207459e-02   5.5207459e-02   5.5207459e-02   2.2719739e-01   1.8040748e-01   1.1425688e-01   3.1043492e-02  -5.9685972e-02  -1.4441859e-01  -2.1264018e-01  -1.5925229e-01  -1.5925229e-01  -1.5925229e-01  -1.5925229e-01  -1.5925229e-01  -1.5925229e-01  -6.5537710e-01  -5.2040620e-01  -3.2958715e-01  -8.9548536e-02   1.7217107e-01   4.1659209e-01   6.1338512e-01
   1.7253458e+00   5.4955832e-02   5.4955832e-02   5.4955832e-02   5.4955832e-02   5.4955832e-02   5.4955832e-02   2.2636276e-01   1.7961087e-01   1.1350285e-01   3.0336858e-02  -6.0340200e-02  -1.4501531e-01  -2.1317430e-01  -1.5852644e-01  -1.5852644e-01  -1.5852644e-01  -1.5852644e-01  -1.5852644e-01  -1.5852644e-01  -6.5296951e-01  -5.1810828e-01  -3.2741205e-01  -8.7510167e-02   1.7405827e-01   4.1831339e-01   6.1492586e-01
   1.7568804e+00   5.4162099e-02   5.4162099e-02   5.4162099e-02   5.4162099e-02   5.4162099e-02   5.4162099e-02   2.2373000e-01   1.7709804e-01   1.1112433e-01   2.8107856e-02  -6.2403891e-02  -1.4689759e-01  -2.1485913e-01  -1.5623683e-01  -1.5623683e-01  -1.5623683e-01  -1.5623683e-01  -1.5623683e-01  -1.5623683e-01  -6.4537501e-01  -5.1085973e-01  -3.2055095e-01  -8.1080353e-02   1.8001122e-01   4.2374304e-01   6.1978596e-01
   1.7905608e+00   5.3353082e-02   5.3353082e-02   5.3353082e-02   5.3353082e-02   5.3353082e-02   5.3353082e-02   2.2104654e-01   1.7453682e-01   1.0870001e-01   2.5835929e-02  -6.4507324e-02  -1.4881612e-01  -2.1657641e-01  -1.5390312e-01  -1.5390312e-01  -1.5390312e-01  -1.5390312e-01  -1.5390312e-01  -1.5390312e-01  -6.3763426e-01  -5.0347159e-01  -3.1355771e-01  -7.4526717e-02   1.8607882e-01   4.2927726e-01   6.2473965e-01
   1.7969545e+00   5.3172450e-02   5.3172450e-02   5.3172450e-02   5.3172450e-02   5.3172450e-02   5.3172450e-02   2.2046236e-01   1.7397516e-01   1.0816318e-01   2.5326357e-02  -6.4987120e-02  -1.4926355e-01  -2.1698888e-01  -1.5338207e-01  -1.5338207e-01  -1.5338207e-01  -1.5338207e-01  -1.5338207e-01  -1.5338207e-01  -6.3594913e-01  -5.0185143e-01  -3.1200918e-01  -7.3056799e-02   1.8746285e-01   4.3056794e-01   6.2592946e-01
   1.8289232e+00   5.2301325e-02   5.2301325e-02   5.2301325e-02   5.2301325e-02   5.2301325e-02   5.2301325e-02   2.1764507e-01   1.7126649e-01   1.0557425e-01   2.2868870e-02  -6.7301010e-02  -1.5142138e-01  -2.1897806e-01  -1.5086921e-01  -1.5086921e-01  -1.5086921e-01  -1.5086921e-01  -1.5086921e-01  -1.5086921e-01  -6.2782232e-01  -4.9403794e-01  -3.0454111e-01  -6.5967895e-02   1.9413753e-01   4.3679245e-01   6.3166749e-01
   1.8689265e+00   5.1282873e-02   5.1282873e-02   5.1282873e-02   5.1282873e-02   5.1282873e-02   5.1282873e-02   2.1435131e-01   1.6809972e-01   1.0254748e-01   1.9995768e-02  -7.0006231e-02  -1.5394415e-01  -2.2130366e-01  -1.4793136e-01  -1.4793136e-01  -1.4793136e-01  -1.4793136e-01  -1.4793136e-01  -1.4793136e-01  -6.1832109e-01  -4.8490303e-01  -2.9581003e-01  -5.7680101e-02   2.0194105e-01   4.4406967e-01   6.3837595e-01
   1.8721410e+00   5.1199931e-02   5.1199931e-02   5.1199931e-02   5.1199931e-02   5.1199931e-02   5.1199931e-02   2.1409042e-01   1.6784708e-01   1.0230381e-01   1.9761799e-02  -7.0229743e-02  -1.5415642e-01  -2.2150390e-01  -1.4769211e-01  -1.4769211e-01  -1.4769211e-01  -1.4769211e-01  -1.4769211e-01  -1.4769211e-01  -6.1756851e-01  -4.8417428e-01  -2.9510715e-01  -5.7005189e-02   2.0258580e-01   4.4468199e-01   6.3895356e-01
   1.8882135e+00   5.0793850e-02   5.0793850e-02   5.0793850e-02   5.0793850e-02   5.0793850e-02   5.0793850e-02   2.1281309e-01   1.6661021e-01   1.0111083e-01   1.8616301e-02  -7.1324041e-02  -1.5519570e-01  -2.2248426e-01  -1.4652072e-01  -1.4652072e-01  -1.4652072e-01  -1.4652072e-01  -1.4652072e-01  -1.4652072e-01  -6.1388392e-01  -4.8060639e-01  -2.9166587e-01  -5.3700867e-02   2.0574243e-01   4.4767990e-01   6.4178151e-01
   1.9363308e+00   4.9660005e-02   4.9660005e-02   4.9660005e-02   4.9660005e-02   4.9660005e-02   4.9660005e-02   2.0924658e-01   1.6315667e-01   9.7779840e-02   1.5417878e-02  -7.4379505e-02  -1.5809753e-01  -2.2522157e-01  -1.4325002e-01  -1.4325002e-01  -1.4325002e-01  -1.4325002e-01  -1.4325002e-01  -1.4325002e-01  -6.0359591e-01  -4.7064424e-01  -2.8205723e-01  -4.4474649e-02   2.1455626e-01   4.5605055e-01   6.4967762e-01
   1.9369654e+00   4.9649881e-02   4.9649881e-02   4.9649881e-02   4.9649881e-02   4.9649881e-02   4.9649881e-02   2.0921557e-01   1.6312645e-01   9.7750477e-02   1.5389426e-02  -7.4406987e-02  -1.5812398e-01  -2.2524693e-01  -1.4322081e-01  -1.4322081e-01  -1.4322081e-01  -1.4322081e-01  -1.4322081e-01  -1.4322081e-01  -6.0350645e-01  -4.7055708e-01  -2.8197253e-01  -4.4392575e-02   2.1463554e-01   4.5612685e-01   6.4975076e-01
   1.9401381e+00   4.9599420e-02   4.9599420e-02   4.9599420e-02   4.9599420e-02   4.9599420e-02   4.9599420e-02   2.0906100e-01   1.6297586e-01   9.7604137e-02   1.5247626e-02  -7.4543952e-02  -1.5825580e-01  -2.2537331e-01  -1.4307525e-01  -1.4307525e-01  -1.4307525e-01  -1.4307525e-01  -1.4307525e-01  -1.4307525e-01  -6.0306057e-01  -4.7012267e-01  -2.8155040e-01  -4.3983535e-02   2.1503063e-01   4.5650712e-01   6.5011531e-01
   1.9560020e+00   4.9351161e-02   4.9351161e-02   4.9351161e-02   4.9351161e-02   4.9351161e-02   4.9351161e-02   2.0830053e-01   1.6223496e-01   9.6884162e-02   1.4549984e-02  -7.5217804e-02  -1.5890437e-01  -2.2599506e-01  -1.4235912e-01  -1.4235912e-01  -1.4235912e-01  -1.4235912e-01  -1.4235912e-01  -1.4235912e-01  -6.0086693e-01  -4.6798547e-01  -2.7947355e-01  -4.1971108e-02   2.1697444e-01   4.5837798e-01   6.5190882e-01
   1.9888541e+00   4.8857854e-02   4.8857854e-02   4.8857854e-02   4.8857854e-02   4.8857854e-02   4.8857854e-02   2.0678944e-01   1.6076275e-01   9.5453526e-02   1.3163725e-02  -7.6556793e-02  -1.6019311e-01  -2.2723052e-01  -1.4093612e-01  -1.4093612e-01  -1.4093612e-01  -1.4093612e-01  -1.4093612e-01  -1.4093612e-01  -5.9650801e-01  -4.6373870e-01  -2.7534671e-01  -3.7972282e-02   2.2083690e-01   4.6209552e-01   6.5547265e-01
   1.9901615e+00   4.8846587e-02   4.8846587e-02   4.8846587e-02   4.8846587e-02   4.8846587e-02   4.8846587e-02   2.0675567e-01   1.6072969e-01   9.5421228e-02   1.3132229e-02  -7.6587443e-02  -1.6022287e-01  -2.2725934e-01  -1.4090362e-01  -1.4090362e-01  -1.4090362e-01  -1.4090362e-01  -1.4090362e-01  -1.4090362e-01  -5.9641059e-01  -4.6364334e-01  -2.7525354e-01  -3.7881429e-02   2.2092532e-01   4.6218136e-01   6.5555580e-01
   1.9966982e+00   4.8790486e-02   4.8790486e-02   4.8790486e-02   4.8790486e-02   4.8790486e-02   4.8790486e-02   2.0658751e-01   1.6056510e-01   9.5260418e-02   1.2975411e-02  -7.6740050e-02  -1.6037104e-01  -2.2740285e-01  -1.4074179e-01  -1.4074179e-01  -1.4074179e-01  -1.4074179e-01  -1.4074179e-01  -1.4074179e-01  -5.9592550e-01  -4.6316857e-01  -2.7478967e-01  -3.7429070e-02   2.2136553e-01   4.6260878e-01   6.5596976e-01
   2.0293821e+00   4.8515806e-02   4.8515806e-02   4.8515806e-02   4.8515806e-02   4.8515806e-02   4.8515806e-02   2.0576415e-01   1.5975924e-01   9.4473061e-02   1.2207599e-02  -7.7487246e-02  -1.6109653e-01  -2.2810550e-01  -1.3994944e-01  -1.3994944e-01  -1.3994944e-01  -1.3994944e-01  -1.3994944e-01  -1.3994944e-01  -5.9355042e-01  -4.6084396e-01  -2.7251845e-01  -3.5214229e-02   2.2352090e-01   4.6470152e-01   6.5799663e-01
   2.0887663e+00   4.8040710e-02   4.8040710e-02   4.8040710e-02   4.8040710e-02   4.8040710e-02   4.8040710e-02   2.0434004e-01   1.5836540e-01   9.3111225e-02   1.0879570e-02  -7.8779617e-02  -1.6235134e-01  -2.2932081e-01  -1.3857897e-01  -1.3857897e-01  -1.3857897e-01  -1.3857897e-01  -1.3857897e-01  -1.3857897e-01  -5.8944241e-01  -4.5682326e-01  -2.6859007e-01  -3.1383375e-02   2.2724889e-01   4.6832117e-01   6.6150235e-01
   2.0936572e+00   4.7911872e-02   4.7911872e-02   4.7911872e-02   4.7911872e-02   4.7911872e-02   4.7911872e-02   2.0396415e-01   1.5799557e-01   9.2747717e-02   1.0522660e-02  -7.9129647e-02  -1.6269420e-01  -2.2965622e-01  -1.3820732e-01  -1.3820732e-01  -1.3820732e-01  -1.3820732e-01  -1.3820732e-01  -1.3820732e-01  -5.8835813e-01  -4.5575644e-01  -2.6754149e-01  -3.0353826e-02   2.2825860e-01   4.6931020e-01   6.6246985e-01
   2.1181118e+00   4.7303932e-02   4.7303932e-02   4.7303932e-02   4.7303932e-02   4.7303932e-02   4.7303932e-02   2.0219048e-01   1.5625046e-01   9.1032446e-02   8.8385212e-03  -8.0781323e-02  -1.6431206e-01  -2.3123886e-01  -1.3645365e-01  -1.3645365e-01  -1.3645365e-01  -1.3645365e-01  -1.3645365e-01  -1.3645365e-01  -5.8324177e-01  -4.5072249e-01  -2.6259359e-01  -2.5495734e-02   2.3302305e-01   4.7397708e-01   6.6703517e-01
   2.1473836e+00   4.6649813e-02   4.6649813e-02   4.6649813e-02   4.6649813e-02   4.6649813e-02   4.6649813e-02   2.0028208e-01   1.5437280e-01   8.9186885e-02   7.0264571e-03  -8.2558458e-02  -1.6605280e-01  -2.3294172e-01  -1.3456677e-01  -1.3456677e-01  -1.3456677e-01  -1.3456677e-01  -1.3456677e-01  -1.3456677e-01  -5.7773677e-01  -4.4530616e-01  -2.5726986e-01  -2.0268626e-02   2.3814940e-01   4.7899846e-01   6.7194727e-01
   2.1543322e+00   4.6601484e-02   4.6601484e-02   4.6601484e-02   4.6601484e-02   4.6601484e-02   4.6601484e-02   2.0014487e-01   1.5423714e-01   8.9052815e-02   6.8940289e-03  -8.2689195e-02  -1.6618179e-01  -2.3306892e-01  -1.3442736e-01  -1.3442736e-01  -1.3442736e-01  -1.3442736e-01  -1.3442736e-01  -1.3442736e-01  -5.7734098e-01  -4.4491482e-01  -2.5688312e-01  -1.9886622e-02   2.3852653e-01   4.7937056e-01   6.7231420e-01
   2.1890753e+00   4.6366947e-02   4.6366947e-02   4.6366947e-02   4.6366947e-02   4.6366947e-02   4.6366947e-02   1.9947901e-01   1.5357877e-01   8.8402174e-02   6.2513536e-03  -8.3323664e-02  -1.6680781e-01  -2.3368624e-01  -1.3375081e-01  -1.3375081e-01  -1.3375081e-01  -1.3375081e-01  -1.3375081e-01  -1.3375081e-01  -5.7542021e-01  -4.4301568e-01  -2.5500627e-01  -1.8032751e-02   2.4035672e-01   4.8117638e-01   6.7409492e-01
   2.2533676e+00   4.5962621e-02   4.5962621e-02   4.5962621e-02   4.5962621e-02   4.5962621e-02   4.5962621e-02   1.9833109e-01   1.5244378e-01   8.7280512e-02   5.1434244e-03  -8.4417446e-02  -1.6788702e-01  -2.3475045e-01  -1.3258448e-01  -1.3258448e-01  -1.3258448e-01  -1.3258448e-01  -1.3258448e-01  -1.3258448e-01  -5.7210893e-01  -4.3974168e-01  -2.5177071e-01  -1.4836801e-02   2.4351186e-01   4.8428949e-01   6.7716477e-01
   2.2572065e+00   4.5892679e-02   4.5892679e-02   4.5892679e-02   4.5892679e-02   4.5892679e-02   4.5892679e-02   1.9813780e-01   1.5225181e-01   8.7089886e-02   4.9541716e-03  -8.4605298e-02  -1.6807345e-01  -2.3493542e-01  -1.3238273e-01  -1.3238273e-01  -1.3238273e-01  -1.3238273e-01  -1.3238273e-01  -1.3238273e-01  -5.7155135e-01  -4.3918791e-01  -2.5122082e-01  -1.4290880e-02   2.4405374e-01   4.8482726e-01   6.7769834e-01
   2.2764008e+00   4.5561525e-02   4.5561525e-02   4.5561525e-02   4.5561525e-02   4.5561525e-02   4.5561525e-02   1.9722261e-01   1.5134287e-01   8.6187327e-02   4.0581160e-03  -8.5494724e-02  -1.6895612e-01  -2.3581120e-01  -1.3142747e-01  -1.3142747e-01  -1.3142747e-01  -1.3142747e-01  -1.3142747e-01  -1.3142747e-01  -5.6891137e-01  -4.3656597e-01  -2.4861729e-01  -1.1706104e-02   2.4661940e-01   4.8737342e-01   6.8022463e-01
   2.2993447e+00   4.5203436e-02   4.5203436e-02   4.5203436e-02   4.5203436e-02   4.5203436e-02   4.5203436e-02   1.9623298e-01   1.5036000e-01   8.5211358e-02   3.0891801e-03  -8.6456491e-02  -1.6991058e-01  -2.3675822e-01  -1.3039453e-01  -1.3039453e-01  -1.3039453e-01  -1.3039453e-01  -1.3039453e-01  -1.3039453e-01  -5.6605667e-01  -4.3373078e-01  -2.4580200e-01  -8.9110964e-03   2.4939372e-01   4.9012667e-01   6.8295640e-01
   2.3216241e+00   4.4891253e-02   4.4891253e-02   4.4891253e-02   4.4891253e-02   4.4891253e-02   4.4891253e-02   1.9537022e-01   1.4950314e-01   8.4360507e-02   2.2444593e-03  -8.7294962e-02  -1.7074268e-01  -2.3758383e-01  -1.2949400e-01  -1.2949400e-01  -1.2949400e-01  -1.2949400e-01  -1.2949400e-01  -1.2949400e-01  -5.6356793e-01  -4.3125906e-01  -2.4334762e-01  -6.4744017e-03   2.5181239e-01   4.9252696e-01   6.8533796e-01
   2.3241596e+00   4.4878034e-02   4.4878034e-02   4.4878034e-02   4.4878034e-02   4.4878034e-02   4.4878034e-02   1.9533465e-01   1.4946767e-01   8.4325131e-02   2.2091800e-03  -8.7330144e-02  -1.7077776e-01  -2.3761881e-01  -1.2945587e-01  -1.2945587e-01  -1.2945587e-01  -1.2945587e-01  -1.2945587e-01  -1.2945587e-01  -5.6346534e-01  -4.3115674e-01  -2.4324557e-01  -6.3726346e-03   2.5191388e-01   4.9262816e-01   6.8543888e-01
   2.3368372e+00   4.4812966e-02   4.4812966e-02   4.4812966e-02   4.4812966e-02   4.4812966e-02   4.4812966e-02   1.9515958e-01   1.4929307e-01   8.4151002e-02   2.0355259e-03  -8.7503319e-02  -1.7095045e-01  -2.3779102e-01  -1.2926817e-01  -1.2926817e-01  -1.2926817e-01  -1.2926817e-01  -1.2926817e-01  -1.2926817e-01  -5.6296033e-01  -4.3065308e-01  -2.4274327e-01  -5.8717094e-03   2.5241342e-01   4.9312631e-01   6.8593562e-01
   2.3897382e+00   4.4559079e-02   4.4559079e-02   4.4559079e-02   4.4559079e-02   4.4559079e-02   4.4559079e-02   1.9447649e-01   1.4861180e-01   8.3471574e-02   1.3579522e-03  -8.8179024e-02  -1.7162427e-01  -2.3846294e-01  -1.2853581e-01  -1.2853581e-01  -1.2853581e-01  -1.2853581e-01  -1.2853581e-01  -1.2853581e-01  -5.6098987e-01  -4.2868789e-01  -2.4078339e-01  -3.9171697e-03   2.5436257e-01   4.9507002e-01   6.8787386e-01
   2.3902214e+00   4.4556991e-02   4.4556991e-02   4.4556991e-02   4.4556991e-02   4.4556991e-02   4.4556991e-02   1.9447098e-01   1.4860629e-01   8.3466062e-02   1.3524390e-03  -8.8184538e-02  -1.7162979e-01  -2.3846845e-01  -1.2852978e-01  -1.2852978e-01  -1.2852978e-01  -1.2852978e-01  -1.2852978e-01  -1.2852978e-01  -5.6097398e-01  -4.2867199e-01  -2.4076749e-01  -3.9012664e-03   2.5437847e-01   4.9508593e-01   6.8788977e-01
   2.3926374e+00   4.4546582e-02   4.4546582e-02   4.4546582e-02   4.4546582e-02   4.4546582e-02   4.4546582e-02   1.9444351e-01   1.4857882e-01   8.3438585e-02   1.3249570e-03  -8.8212025e-02  -1.7165728e-01  -2.3849595e-01  -1.2849976e-01  -1.2849976e-01  -1.2849976e-01  -1.2849976e-01  -1.2849976e-01  -1.2849976e-01  -5.6089475e-01  -4.2859274e-01  -2.4068823e-01  -3.8219913e-03   2.5445776e-01   4.9516524e-01   6.8796909e-01
   2.4047175e+00   4.4495319e-02   4.4495319e-02   4.4495319e-02   4.4495319e-02   4.4495319e-02   4.4495319e-02   1.9430825e-01   1.4844353e-01   8.3303268e-02   1.1896145e-03  -8.8347393e-02  -1.7179267e-01  -2.3863137e-01  -1.2835188e-01  -1.2835188e-01  -1.2835188e-01  -1.2835188e-01  -1.2835188e-01  -1.2835188e-01  -5.6050456e-01  -4.2820248e-01  -2.4029789e-01  -3.4315804e-03   2.5484825e-01   4.9555579e-01   6.8835972e-01
   2.4476990e+00   4.4323089e-02   4.4323089e-02   4.4323089e-02   4.4323089e-02   4.4323089e-02   4.4323089e-02   1.9385380e-01   1.4798899e-01   8.2848642e-02   7.3490227e-04  -8.8802191e-02  -1.7224756e-01  -2.3908633e-01  -1.2785506e-01  -1.2785506e-01  -1.2785506e-01  -1.2785506e-01  -1.2785506e-01  -1.2785506e-01  -5.5919365e-01  -4.2689131e-01  -2.3898647e-01  -2.1199104e-03   2.5616017e-01   4.9686795e-01   6.8967212e-01
   2.4498534e+00   4.4317319e-02   4.4317319e-02   4.4317319e-02   4.4317319e-02   4.4317319e-02   4.4317319e-02   1.9383883e-01   1.4797398e-01   8.2833594e-02   7.1981596e-04  -8.8817314e-02  -1.7226272e-01  -2.3910153e-01  -1.2783842e-01  -1.2783842e-01  -1.2783842e-01  -1.2783842e-01  -1.2783842e-01  -1.2783842e-01  -5.5915046e-01  -4.2684801e-01  -2.3894306e-01  -2.0763922e-03   2.5620379e-01   4.9691169e-01   6.8971596e-01
   2.4606253e+00   4.4288756e-02   4.4288756e-02   4.4288756e-02   4.4288756e-02   4.4288756e-02   4.4288756e-02   1.9376471e-01   1.4789967e-01   8.2759099e-02   6.4513376e-04  -8.8892183e-02  -1.7233777e-01  -2.3917677e-01  -1.2775603e-01  -1.2775603e-01  -1.2775603e-01  -1.2775603e-01  -1.2775603e-01  -1.2775603e-01  -5.5893667e-01  -4.2663367e-01  -2.3872817e-01  -1.8609628e-03   2.5641976e-01   4.9712819e-01   6.8993299e-01
   2.4608357e+00   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   1.9376439e-01   1.4789935e-01   8.2758778e-02   6.4481232e-04  -8.8892505e-02  -1.7233809e-01  -2.3917709e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -5.5893574e-01  -4.2663275e-01  -2.3872725e-01  -1.8600355e-03   2.5642069e-01   4.9712912e-01   6.8993392e-01
   2.4610461e+00   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   1.9376439e-01   1.4789935e-01   8.2758778e-02   6.4481232e-04  -8.8892505e-02  -1.7233809e-01  -2.3917709e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -5.5893574e-01  -4.2663275e-01  -2.3872725e-01  -1.8600355e-03   2.5642069e-01   4.9712912e-01   6.8993392e-01
   2.4620980e+00   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   1.9376439e-01   1.4789935e-01   8.2758778e-02   6.4481232e-04  -8.8892505e-02  -1.7233809e-01  -2.3917709e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -5.5893574e-01  -4.2663275e-01  -2.3872725e-01  -1.8600355e-03   2.5642069e-01   4.9712912e-01   6.8993392e-01
   2.4673577e+00   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   1.9376439e-01   1.4789935e-01   8.2758778e-02   6.4481232e-04  -8.8892505e-02  -1.7233809e-01  -2.3917709e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -5.5893574e-01  -4.2663275e-01  -2.3872725e-01  -1.8600355e-03   2.5642069e-01   4.9712912e-01   6.8993392e-01
   2.4936564e+00   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   1.9376439e-01   1.4789935e-01   8.2758778e-02   6.4481232e-04  -8.8892505e-02  -1.7233809e-01  -2.3917709e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -5.5893574e-01  -4.2663275e-01  -2.3872725e-01  -1.8600355e-03   2.5642069e-01   4.9712912e-01   6.8993392e-01
   2.5874009e+00   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   4.4288633e-02   1.9376439e-01   1.4789935e-01   8.2758778e-02   6.4481232e-04  -8.8892505e-02  -1.7233809e-01  -2.3917709e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -1.2775567e-01  -5.5893574e-01  -4.2663275e-01  -2.3872725e-01  -1.8600355e-03   2.5642069e-01   4.9712912e-01   6.8993392e-01
   2.5894477e+00   4.4238677e-02   4.4238677e-02   4.4238677e-02   4.4238677e-02   4.4238677e-02   4.4238677e-02   1.9377206e-01   1.4777206e-01   8.2631453e-02   5.1745234e-04  -8.9019809e-02  -1.7232213e-01  -2.3930176e-01  -1.2761157e-01  -1.2761157e-01  -1.2761157e-01  -1.2761157e-01  -1.2761157e-01  -1.2761157e-01  -5.5895786e-01  -4.2626556e-01  -2.3835996e-01  -1.4926510e-03   2.5678791e-01   4.9708306e-01   6.9029354e-01
   2.5996819e+00   4.4004301e-02   4.4004301e-02   4.4004301e-02   4.4004301e-02   4.4004301e-02   4.4004301e-02   1.9380804e-01   1.4717485e-01   8.2034084e-02  -8.0076662e-05  -8.9617074e-02  -1.7224722e-01  -2.3988666e-01  -1.2693548e-01  -1.2693548e-01  -1.2693548e-01  -1.2693548e-01  -1.2693548e-01  -1.2693548e-01  -5.5906164e-01  -4.2454285e-01  -2.3663678e-01   2.3099037e-04   2.5851079e-01   4.9686699e-01   6.9198076e-01
   2.6109200e+00   4.3774217e-02   4.3774217e-02   4.3774217e-02   4.3774217e-02   4.3774217e-02   4.3774217e-02   1.9384335e-01   1.4658859e-01   8.1447655e-02  -6.6666187e-04  -9.0203400e-02  -1.7217369e-01  -2.4046085e-01  -1.2627178e-01  -1.2627178e-01  -1.2627178e-01  -1.2627178e-01  -1.2627178e-01  -1.2627178e-01  -5.5916352e-01  -4.2285169e-01  -2.3494516e-01   1.9230631e-03   2.6020212e-01   4.9665488e-01   6.9363707e-01
   2.6226120e+00   4.3561859e-02   4.3561859e-02   4.3561859e-02   4.3561859e-02   4.3561859e-02   4.3561859e-02   1.9387595e-01   1.4604748e-01   8.0906403e-02  -1.2080589e-03  -9.0744558e-02  -1.7210582e-01  -2.4099080e-01  -1.2565921e-01  -1.2565921e-01  -1.2565921e-01  -1.2565921e-01  -1.2565921e-01  -1.2565921e-01  -5.5925755e-01  -4.2129081e-01  -2.3338386e-01   3.4847853e-03   2.6176315e-01   4.9645911e-01   6.9516578e-01
   2.6347925e+00   4.3366557e-02   4.3366557e-02   4.3366557e-02   4.3366557e-02   4.3366557e-02   4.3366557e-02   1.9390593e-01   1.4554984e-01   8.0408624e-02  -1.7059715e-03  -9.1242250e-02  -1.7204341e-01  -2.4147819e-01  -1.2509584e-01  -1.2509584e-01  -1.2509584e-01  -1.2509584e-01  -1.2509584e-01  -1.2509584e-01  -5.5934402e-01  -4.1985530e-01  -2.3194795e-01   4.9210717e-03   2.6319880e-01   4.9627906e-01   6.9657171e-01
   2.6475041e+00   4.3187585e-02   4.3187585e-02   4.3187585e-02   4.3187585e-02   4.3187585e-02   4.3187585e-02   1.9393340e-01   1.4509380e-01   7.9952467e-02  -2.1622512e-03  -9.1698328e-02  -1.7198621e-01  -2.4192483e-01  -1.2457957e-01  -1.2457957e-01  -1.2457957e-01  -1.2457957e-01  -1.2457957e-01  -1.2457957e-01  -5.5942327e-01  -4.1853982e-01  -2.3063212e-01   6.2372632e-03   2.6451441e-01   4.9611406e-01   6.9786009e-01
   2.6565397e+00   4.3165977e-02   4.3165977e-02   4.3165977e-02   4.3165977e-02   4.3165977e-02   4.3165977e-02   1.9394143e-01   1.4504154e-01   7.9900199e-02  -2.2145191e-03  -9.1750558e-02  -1.7197733e-01  -2.4197587e-01  -1.2451724e-01  -1.2451724e-01  -1.2451724e-01  -1.2451724e-01  -1.2451724e-01  -1.2451724e-01  -5.5944644e-01  -4.1838905e-01  -2.3048134e-01   6.3880360e-03   2.6466507e-01   4.9608845e-01   6.9800732e-01
   2.7017179e+00   4.3064027e-02   4.3064027e-02   4.3064027e-02   4.3064027e-02   4.3064027e-02   4.3064027e-02   1.9397932e-01   1.4479492e-01   7.9653584e-02  -2.4611340e-03  -9.1996992e-02  -1.7193543e-01  -2.4221671e-01  -1.2422316e-01  -1.2422316e-01  -1.2422316e-01  -1.2422316e-01  -1.2422316e-01  -1.2422316e-01  -5.5955575e-01  -4.1767766e-01  -2.2976995e-01   7.0994250e-03   2.6537594e-01   4.9596759e-01   6.9870204e-01
   2.7127661e+00   4.3046484e-02   4.3046484e-02   4.3046484e-02   4.3046484e-02   4.3046484e-02   4.3046484e-02   1.9398592e-01   1.4475352e-01   7.9612181e-02  -2.5025367e-03  -9.2038365e-02  -1.7192939e-01  -2.4225714e-01  -1.2417255e-01  -1.2417255e-01  -1.2417255e-01  -1.2417255e-01  -1.2417255e-01  -1.2417255e-01  -5.5957478e-01  -4.1755823e-01  -2.2965052e-01   7.2188558e-03   2.6549528e-01   4.9595018e-01   6.9881867e-01
   2.7680072e+00   4.2963732e-02   4.2963732e-02   4.2963732e-02   4.2963732e-02   4.2963732e-02   4.2963732e-02   1.9401704e-01   1.4455822e-01   7.9416881e-02  -2.6978368e-03  -9.2233525e-02  -1.7190092e-01  -2.4244788e-01  -1.2393384e-01  -1.2393384e-01  -1.2393384e-01  -1.2393384e-01  -1.2393384e-01  -1.2393384e-01  -5.5966455e-01  -4.1699486e-01  -2.2908716e-01   7.7822214e-03   2.6605824e-01   4.9586803e-01   6.9936887e-01
   2.7815167e+00   4.2938873e-02   4.2938873e-02   4.2938873e-02   4.2938873e-02   4.2938873e-02   4.2938873e-02   1.9402650e-01   1.4450080e-01   7.9359461e-02  -2.7552567e-03  -9.2290904e-02  -1.7189385e-01  -2.4250396e-01  -1.2386213e-01  -1.2386213e-01  -1.2386213e-01  -1.2386213e-01  -1.2386213e-01  -1.2386213e-01  -5.5969183e-01  -4.1682922e-01  -2.2892152e-01   7.9478558e-03   2.6622376e-01   4.9584765e-01   6.9953064e-01
   2.8477139e+00   4.2829126e-02   4.2829126e-02   4.2829126e-02   4.2829126e-02   4.2829126e-02   4.2829126e-02   1.9406826e-01   1.4424730e-01   7.9105960e-02  -3.0087568e-03  -9.2544225e-02  -1.7186267e-01  -2.4275154e-01  -1.2354556e-01  -1.2354556e-01  -1.2354556e-01  -1.2354556e-01  -1.2354556e-01  -1.2354556e-01  -5.5981228e-01  -4.1609797e-01  -2.2819027e-01   8.6791061e-03   2.6695450e-01   4.9575771e-01   7.0024483e-01
   2.8641834e+00   4.2801603e-02   4.2801603e-02   4.2801603e-02   4.2801603e-02   4.2801603e-02   4.2801603e-02   1.9407887e-01   1.4418502e-01   7.9043687e-02  -3.0710300e-03  -9.2606455e-02  -1.7185652e-01  -2.4281236e-01  -1.2346616e-01  -1.2346616e-01  -1.2346616e-01  -1.2346616e-01  -1.2346616e-01  -1.2346616e-01  -5.5984289e-01  -4.1591834e-01  -2.2801064e-01   8.8587405e-03   2.6713401e-01   4.9573997e-01   7.0042027e-01
   2.9182488e+00   4.2722537e-02   4.2722537e-02   4.2722537e-02   4.2722537e-02   4.2722537e-02   4.2722537e-02   1.9410935e-01   1.4400613e-01   7.8864795e-02  -3.2499220e-03  -9.2785223e-02  -1.7183886e-01  -2.4298708e-01  -1.2323809e-01  -1.2323809e-01  -1.2323809e-01  -1.2323809e-01  -1.2323809e-01  -1.2323809e-01  -5.5993082e-01  -4.1540230e-01  -2.2749460e-01   9.3747751e-03   2.6764968e-01   4.9568902e-01   7.0092426e-01
   2.9373385e+00   4.2710225e-02   4.2710225e-02   4.2710225e-02   4.2710225e-02   4.2710225e-02   4.2710225e-02   1.9411416e-01   1.4397872e-01   7.8837383e-02  -3.2773334e-03  -9.2812616e-02  -1.7183674e-01  -2.4301385e-01  -1.2320257e-01  -1.2320257e-01  -1.2320257e-01  -1.2320257e-01  -1.2320257e-01  -1.2320257e-01  -5.5994469e-01  -4.1532323e-01  -2.2741553e-01   9.4538464e-03   2.6772870e-01   4.9568291e-01   7.0100148e-01
   3.0245467e+00   4.2662194e-02   4.2662194e-02   4.2662194e-02   4.2662194e-02   4.2662194e-02   4.2662194e-02   1.9413292e-01   1.4387178e-01   7.8730443e-02  -3.3842740e-03  -9.2919483e-02  -1.7182847e-01  -2.4311829e-01  -1.2306402e-01  -1.2306402e-01  -1.2306402e-01  -1.2306402e-01  -1.2306402e-01  -1.2306402e-01  -5.5999879e-01  -4.1501475e-01  -2.2710705e-01   9.7623287e-03   2.6803697e-01   4.9565906e-01   7.0130275e-01
   3.0475867e+00   4.2659292e-02   4.2659292e-02   4.2659292e-02   4.2659292e-02   4.2659292e-02   4.2659292e-02   1.9413406e-01   1.4386540e-01   7.8724063e-02  -3.3906538e-03  -9.2925858e-02  -1.7182811e-01  -2.4312452e-01  -1.2305565e-01  -1.2305565e-01  -1.2305565e-01  -1.2305565e-01  -1.2305565e-01  -1.2305565e-01  -5.6000211e-01  -4.1499635e-01  -2.2708864e-01   9.7807320e-03   2.6805536e-01   4.9565801e-01   7.0132072e-01
   3.1376499e+00   4.2651369e-02   4.2651369e-02   4.2651369e-02   4.2651369e-02   4.2651369e-02   4.2651369e-02   1.9413720e-01   1.4384798e-01   7.8706644e-02  -3.4080729e-03  -9.2943265e-02  -1.7182712e-01  -2.4314153e-01  -1.2303279e-01  -1.2303279e-01  -1.2303279e-01  -1.2303279e-01  -1.2303279e-01  -1.2303279e-01  -5.6001116e-01  -4.1494610e-01  -2.2703840e-01   9.8309794e-03   2.6810557e-01   4.9565516e-01   7.0136979e-01
   3.1648949e+00   4.2679455e-02   4.2679455e-02   4.2679455e-02   4.2679455e-02   4.2679455e-02   4.2679455e-02   1.9412589e-01   1.4390919e-01   7.8767856e-02  -3.3468609e-03  -9.2882095e-02  -1.7182938e-01  -2.4308176e-01  -1.2311381e-01  -1.2311381e-01  -1.2311381e-01  -1.2311381e-01  -1.2311381e-01  -1.2311381e-01  -5.5997853e-01  -4.1512267e-01  -2.2721497e-01   9.6544063e-03   2.6792912e-01   4.9566168e-01   7.0119739e-01
   3.2067341e+00   4.2712642e-02   4.2712642e-02   4.2712642e-02   4.2712642e-02   4.2712642e-02   4.2712642e-02   1.9411252e-01   1.4398152e-01   7.8840185e-02  -3.2745318e-03  -9.2809815e-02  -1.7183205e-01  -2.4301114e-01  -1.2320954e-01  -1.2320954e-01  -1.2320954e-01  -1.2320954e-01  -1.2320954e-01  -1.2320954e-01  -5.5993996e-01  -4.1533131e-01  -2.2742361e-01   9.4457647e-03   2.6772062e-01   4.9566939e-01   7.0099369e-01
   3.2365486e+00   4.2729964e-02   4.2729964e-02   4.2729964e-02   4.2729964e-02   4.2729964e-02   4.2729964e-02   1.9410545e-01   1.4401918e-01   7.8877848e-02  -3.2368692e-03  -9.2772178e-02  -1.7183298e-01  -2.4297438e-01  -1.2325951e-01  -1.2325951e-01  -1.2325951e-01  -1.2325951e-01  -1.2325951e-01  -1.2325951e-01  -5.5991956e-01  -4.1543996e-01  -2.2753225e-01   9.3371228e-03   2.6761205e-01   4.9567206e-01   7.0088763e-01
   3.2947072e+00   4.2759684e-02   4.2759684e-02   4.2759684e-02   4.2759684e-02   4.2759684e-02   4.2759684e-02   1.9409331e-01   1.4408380e-01   7.8942467e-02  -3.1722497e-03  -9.2707602e-02  -1.7183457e-01  -2.4291130e-01  -1.2334524e-01  -1.2334524e-01  -1.2334524e-01  -1.2334524e-01  -1.2334524e-01  -1.2334524e-01  -5.5988456e-01  -4.1562636e-01  -2.2771866e-01   9.1507204e-03   2.6742578e-01   4.9567664e-01   7.0070567e-01
   3.3277949e+00   4.2796261e-02   4.2796261e-02   4.2796261e-02   4.2796261e-02   4.2796261e-02   4.2796261e-02   1.9407822e-01   1.4416342e-01   7.9022083e-02  -3.0926340e-03  -9.2628041e-02  -1.7183591e-01  -2.4283359e-01  -1.2345075e-01  -1.2345075e-01  -1.2345075e-01  -1.2345075e-01  -1.2345075e-01  -1.2345075e-01  -5.5984101e-01  -4.1585602e-01  -2.2794832e-01   8.9210596e-03   2.6719627e-01   4.9568051e-01   7.0048152e-01
   3.3836234e+00   4.2846409e-02   4.2846409e-02   4.2846409e-02   4.2846409e-02   4.2846409e-02   4.2846409e-02   1.9405752e-01   1.4427257e-01   7.9131236e-02  -2.9834808e-03  -9.2518962e-02  -1.7183775e-01  -2.4272706e-01  -1.2359541e-01  -1.2359541e-01  -1.2359541e-01  -1.2359541e-01  -1.2359541e-01  -1.2359541e-01  -5.5978131e-01  -4.1617089e-01  -2.2826318e-01   8.6061945e-03   2.6688162e-01   4.9568582e-01   7.0017421e-01
   3.4200206e+00   4.2889666e-02   4.2889666e-02   4.2889666e-02   4.2889666e-02   4.2889666e-02   4.2889666e-02   1.9403945e-01   1.4436705e-01   7.9225716e-02  -2.8890006e-03  -9.2424546e-02  -1.7183870e-01  -2.4263487e-01  -1.2372019e-01  -1.2372019e-01  -1.2372019e-01  -1.2372019e-01  -1.2372019e-01  -1.2372019e-01  -5.5972918e-01  -4.1644342e-01  -2.2853572e-01   8.3336557e-03   2.6660927e-01   4.9568855e-01   6.9990827e-01
   3.4739983e+00   4.2941370e-02   4.2941370e-02   4.2941370e-02   4.2941370e-02   4.2941370e-02   4.2941370e-02   1.9401785e-01   1.4447998e-01   7.9338647e-02  -2.7760698e-03  -9.2311693e-02  -1.7183983e-01  -2.4252467e-01  -1.2386934e-01  -1.2386934e-01  -1.2386934e-01  -1.2386934e-01  -1.2386934e-01  -1.2386934e-01  -5.5966687e-01  -4.1676919e-01  -2.2886148e-01   8.0078938e-03   2.6628373e-01   4.9569182e-01   6.9959040e-01
   3.5137609e+00   4.2993995e-02   4.2993995e-02   4.2993995e-02   4.2993995e-02   4.2993995e-02   4.2993995e-02   1.9399558e-01   1.4459547e-01   7.9454128e-02  -2.6605885e-03  -9.2196291e-02  -1.7184025e-01  -2.4241201e-01  -1.2402114e-01  -1.2402114e-01  -1.2402114e-01  -1.2402114e-01  -1.2402114e-01  -1.2402114e-01  -5.5960262e-01  -4.1710231e-01  -2.2919460e-01   7.6747746e-03   2.6595084e-01   4.9569302e-01   6.9926542e-01
   3.5650101e+00   4.3048181e-02   4.3048181e-02   4.3048181e-02   4.3048181e-02   4.3048181e-02   4.3048181e-02   1.9397264e-01   1.4471437e-01   7.9573036e-02  -2.5416810e-03  -9.2077465e-02  -1.7184068e-01  -2.4229601e-01  -1.2417744e-01  -1.2417744e-01  -1.2417744e-01  -1.2417744e-01  -1.2417744e-01  -1.2417744e-01  -5.5953647e-01  -4.1744531e-01  -2.2953760e-01   7.3317720e-03   2.6560807e-01   4.9569426e-01   6.9893080e-01
   3.6005993e+00   4.3101602e-02   4.3101602e-02   4.3101602e-02   4.3101602e-02   4.3101602e-02   4.3101602e-02   1.9394972e-01   1.4483228e-01   7.9690944e-02  -2.4237728e-03  -9.1959639e-02  -1.7184037e-01  -2.4218101e-01  -1.2433154e-01  -1.2433154e-01  -1.2433154e-01  -1.2433154e-01  -1.2433154e-01  -1.2433154e-01  -5.5947036e-01  -4.1778543e-01  -2.2987772e-01   6.9916524e-03   2.6526819e-01   4.9569337e-01   6.9859908e-01
   3.6490466e+00   4.3160576e-02   4.3160576e-02   4.3160576e-02   4.3160576e-02   4.3160576e-02   4.3160576e-02   1.9392442e-01   1.4496245e-01   7.9821108e-02  -2.2936089e-03  -9.1829566e-02  -1.7184003e-01  -2.4205407e-01  -1.2450166e-01  -1.2450166e-01  -1.2450166e-01  -1.2450166e-01  -1.2450166e-01  -1.2450166e-01  -5.5939737e-01  -4.1816090e-01  -2.3025320e-01   6.6161795e-03   2.6489298e-01   4.9569238e-01   6.9823288e-01
   3.6862330e+00   4.3214147e-02   4.3214147e-02   4.3214147e-02   4.3214147e-02   4.3214147e-02   4.3214147e-02   1.9390112e-01   1.4508146e-01   7.9940119e-02  -2.1745977e-03  -9.1710638e-02  -1.7183904e-01  -2.4193802e-01  -1.2465619e-01  -1.2465619e-01  -1.2465619e-01  -1.2465619e-01  -1.2465619e-01  -1.2465619e-01  -5.5933014e-01  -4.1850420e-01  -2.3059650e-01   6.2728779e-03   2.6454992e-01   4.9568953e-01   6.9789815e-01
   3.7404432e+00   4.3278448e-02   4.3278448e-02   4.3278448e-02   4.3278448e-02   4.3278448e-02   4.3278448e-02   1.9387315e-01   1.4522430e-01   8.0082967e-02  -2.0317502e-03  -9.1567891e-02  -1.7183785e-01  -2.4179874e-01  -1.2484168e-01  -1.2484168e-01  -1.2484168e-01  -1.2484168e-01  -1.2484168e-01  -1.2484168e-01  -5.5924946e-01  -4.1891626e-01  -2.3100856e-01   5.8608180e-03   2.6413815e-01   4.9568610e-01   6.9749637e-01
   3.7684833e+00   4.3332092e-02   4.3332092e-02   4.3332092e-02   4.3332092e-02   4.3332092e-02   4.3332092e-02   1.9384947e-01   1.4534437e-01   8.0203031e-02  -1.9116859e-03  -9.1447911e-02  -1.7183621e-01  -2.4168171e-01  -1.2499642e-01  -1.2499642e-01  -1.2499642e-01  -1.2499642e-01  -1.2499642e-01  -1.2499642e-01  -5.5918118e-01  -4.1926260e-01  -2.3135490e-01   5.5144785e-03   2.6379205e-01   4.9568137e-01   6.9715878e-01
   3.8124827e+00   4.3402411e-02   4.3402411e-02   4.3402411e-02   4.3402411e-02   4.3402411e-02   4.3402411e-02   1.9381845e-01   1.4550175e-01   8.0360416e-02  -1.7543007e-03  -9.1290638e-02  -1.7183406e-01  -2.4152830e-01  -1.2519926e-01  -1.2519926e-01  -1.2519926e-01  -1.2519926e-01  -1.2519926e-01  -1.2519926e-01  -5.5909167e-01  -4.1971660e-01  -2.3180889e-01   5.0604829e-03   2.6333838e-01   4.9567517e-01   6.9671624e-01
   3.8535428e+00   4.3455953e-02   4.3455953e-02   4.3455953e-02   4.3455953e-02   4.3455953e-02   4.3455953e-02   1.9379449e-01   1.4562251e-01   8.0481176e-02  -1.6335404e-03  -9.1169964e-02  -1.7183185e-01  -2.4141062e-01  -1.2535371e-01  -1.2535371e-01  -1.2535371e-01  -1.2535371e-01  -1.2535371e-01  -1.2535371e-01  -5.5902258e-01  -4.2006495e-01  -2.3215724e-01   4.7121357e-03   2.6299028e-01   4.9566880e-01   6.9637678e-01
   3.9215490e+00   4.3530750e-02   4.3530750e-02   4.3530750e-02   4.3530750e-02   4.3530750e-02   4.3530750e-02   1.9376104e-01   1.4579122e-01   8.0649876e-02  -1.4648402e-03  -9.1001384e-02  -1.7182876e-01  -2.4124622e-01  -1.2556947e-01  -1.2556947e-01  -1.2556947e-01  -1.2556947e-01  -1.2556947e-01  -1.2556947e-01  -5.5892607e-01  -4.2055158e-01  -2.3264387e-01   4.2255007e-03   2.6250399e-01   4.9565990e-01   6.9590256e-01
   3.9377790e+00   4.3584177e-02   4.3584177e-02   4.3584177e-02   4.3584177e-02   4.3584177e-02   4.3584177e-02   1.9373676e-01   1.4591286e-01   8.0771517e-02  -1.3431995e-03  -9.0879832e-02  -1.7182597e-01  -2.4112772e-01  -1.2572359e-01  -1.2572359e-01  -1.2572359e-01  -1.2572359e-01  -1.2572359e-01  -1.2572359e-01  -5.5885605e-01  -4.2090247e-01  -2.3299476e-01   3.8746140e-03   2.6215336e-01   4.9565183e-01   6.9556074e-01
   3.9667788e+00   4.3665690e-02   4.3665690e-02   4.3665690e-02   4.3665690e-02   4.3665690e-02   4.3665690e-02   1.9369973e-01   1.4609844e-01   8.0957102e-02  -1.1576141e-03  -9.0694381e-02  -1.7182170e-01  -2.4094693e-01  -1.2595872e-01  -1.2595872e-01  -1.2595872e-01  -1.2595872e-01  -1.2595872e-01  -1.2595872e-01  -5.5874923e-01  -4.2143781e-01  -2.3353010e-01   3.3392715e-03   2.6161841e-01   4.9563952e-01   6.9503923e-01
   3.9980031e+00   4.3736683e-02   4.3736683e-02   4.3736683e-02   4.3736683e-02   4.3736683e-02   4.3736683e-02   1.9366748e-01   1.4626008e-01   8.1118738e-02  -9.9597830e-04  -9.0532862e-02  -1.7181798e-01  -2.4078947e-01  -1.2616351e-01  -1.2616351e-01  -1.2616351e-01  -1.2616351e-01  -1.2616351e-01  -1.2616351e-01  -5.5865619e-01  -4.2190407e-01  -2.3399636e-01   2.8730143e-03   2.6115249e-01   4.9562879e-01   6.9458502e-01
   4.0313629e+00   4.3789483e-02   4.3789483e-02   4.3789483e-02   4.3789483e-02   4.3789483e-02   4.3789483e-02   1.9364310e-01   1.4638155e-01   8.1240212e-02  -8.7450425e-04  -9.0411477e-02  -1.7181466e-01  -2.4067118e-01  -1.2631581e-01  -1.2631581e-01  -1.2631581e-01  -1.2631581e-01  -1.2631581e-01  -1.2631581e-01  -5.5858587e-01  -4.2225448e-01  -2.3434676e-01   2.5226084e-03   2.6080234e-01   4.9561920e-01   6.9424379e-01
   4.0900776e+00   4.3868646e-02   4.3868646e-02   4.3868646e-02   4.3868646e-02   4.3868646e-02   4.3868646e-02   1.9360655e-01   1.4656368e-01   8.1422342e-02  -6.9237411e-04  -9.0229480e-02  -1.7180967e-01  -2.4049382e-01  -1.2654417e-01  -1.2654417e-01  -1.2654417e-01  -1.2654417e-01  -1.2654417e-01  -1.2654417e-01  -5.5848043e-01  -4.2277985e-01  -2.3487214e-01   1.9972330e-03   2.6027735e-01   4.9560481e-01   6.9373216e-01
   4.1112874e+00   4.3921174e-02   4.3921174e-02   4.3921174e-02   4.3921174e-02   4.3921174e-02   4.3921174e-02   1.9358193e-01   1.4668577e-01   8.1544433e-02  -5.7028222e-04  -9.0107479e-02  -1.7180589e-01  -2.4037496e-01  -1.2669569e-01  -1.2669569e-01  -1.2669569e-01  -1.2669569e-01  -1.2669569e-01  -1.2669569e-01  -5.5840942e-01  -4.2313204e-01  -2.3522433e-01   1.6450449e-03   2.5992542e-01   4.9559391e-01   6.9338931e-01
   4.1508411e+00   4.4005349e-02   4.4005349e-02   4.4005349e-02   4.4005349e-02   4.4005349e-02   4.4005349e-02   1.9354248e-01   1.4688142e-01   8.1740083e-02  -3.7463274e-04  -8.9911975e-02  -1.7179983e-01  -2.4018449e-01  -1.2693851e-01  -1.2693851e-01  -1.2693851e-01  -1.2693851e-01  -1.2693851e-01  -1.2693851e-01  -5.5829562e-01  -4.2369641e-01  -2.3578870e-01   1.0806714e-03   2.5936147e-01   4.9557644e-01   6.9283989e-01
   4.1967968e+00   4.4057490e-02   4.4057490e-02   4.4057490e-02   4.4057490e-02   4.4057490e-02   4.4057490e-02   1.9351771e-01   1.4700381e-01   8.1862469e-02  -2.5224579e-04  -8.9789680e-02  -1.7179569e-01  -2.4006539e-01  -1.2708891e-01  -1.2708891e-01  -1.2708891e-01  -1.2708891e-01  -1.2708891e-01  -1.2708891e-01  -5.5822416e-01  -4.2404945e-01  -2.3614174e-01   7.2763207e-04   2.5900869e-01   4.9556448e-01   6.9249631e-01
   4.2850758e+00   4.4143918e-02   4.4143918e-02   4.4143918e-02   4.4143918e-02   4.4143918e-02   4.4143918e-02   1.9347664e-01   1.4720668e-01   8.2065334e-02  -4.9380711e-05  -8.9586967e-02  -1.7178881e-01  -2.3986796e-01  -1.2733822e-01  -1.2733822e-01  -1.2733822e-01  -1.2733822e-01  -1.2733822e-01  -1.2733822e-01  -5.5810570e-01  -4.2463464e-01  -2.3672693e-01   1.4244436e-04   2.5842394e-01   4.9554465e-01   6.9192680e-01
   4.2938511e+00   4.4195658e-02   4.4195658e-02   4.4195658e-02   4.4195658e-02   4.4195658e-02   4.4195658e-02   1.9345162e-01   1.4732974e-01   8.2188400e-02   7.3685200e-05  -8.9463995e-02  -1.7178424e-01  -2.3974824e-01  -1.2748748e-01  -1.2748748e-01  -1.2748748e-01  -1.2748748e-01  -1.2748748e-01  -1.2748748e-01  -5.5803352e-01  -4.2498964e-01  -2.3708192e-01  -2.1255346e-04   2.5806922e-01   4.9553147e-01   6.9158145e-01
   4.3120021e+00   4.4288905e-02   4.4288905e-02   4.4288905e-02   4.4288905e-02   4.4288905e-02   4.4288905e-02   1.9340653e-01   1.4755153e-01   8.2410189e-02   2.9547512e-04  -8.9242374e-02  -1.7177601e-01  -2.3953247e-01  -1.2775646e-01  -1.2775646e-01  -1.2775646e-01  -1.2775646e-01  -1.2775646e-01  -1.2775646e-01  -5.5790344e-01  -4.2562942e-01  -2.3772170e-01  -8.5233208e-04   2.5742992e-01   4.9550772e-01   6.9095906e-01
   4.3314261e+00   4.4371100e-02   4.4371100e-02   4.4371100e-02   4.4371100e-02   4.4371100e-02   4.4371100e-02   1.9336678e-01   1.4774703e-01   8.2605692e-02   4.9097775e-04  -8.9047020e-02  -1.7176875e-01  -2.3934229e-01  -1.2799356e-01  -1.2799356e-01  -1.2799356e-01  -1.2799356e-01  -1.2799356e-01  -1.2799356e-01  -5.5778878e-01  -4.2619337e-01  -2.3828565e-01  -1.4162820e-03   2.5686640e-01   4.9548679e-01   6.9041044e-01
   4.3522168e+00   4.4442587e-02   4.4442587e-02   4.4442587e-02   4.4442587e-02   4.4442587e-02   4.4442587e-02   1.9333221e-01   1.4791707e-01   8.2775727e-02   6.6101301e-04  -8.8877114e-02  -1.7176244e-01  -2.3917687e-01  -1.2819977e-01  -1.2819977e-01  -1.2819977e-01  -1.2819977e-01  -1.2819977e-01  -1.2819977e-01  -5.5768906e-01  -4.2668386e-01  -2.3877613e-01  -1.9067683e-03   2.5637629e-01   4.9546858e-01   6.8993329e-01
   4.3920908e+00   4.4493190e-02   4.4493190e-02   4.4493190e-02   4.4493190e-02   4.4493190e-02   4.4493190e-02   1.9330728e-01   1.4803917e-01   8.2897828e-02   7.8311513e-04  -8.8755107e-02  -1.7175755e-01  -2.3905814e-01  -1.2834574e-01  -1.2834574e-01  -1.2834574e-01  -1.2834574e-01  -1.2834574e-01  -1.2834574e-01  -5.5761715e-01  -4.2703607e-01  -2.3912835e-01  -2.2589859e-03   2.5602435e-01   4.9545448e-01   6.8959079e-01
   4.4665258e+00   4.4574373e-02   4.4574373e-02   4.4574373e-02   4.4574373e-02   4.4574373e-02   4.4574373e-02   1.9326729e-01   1.4823506e-01   8.3093718e-02   9.7900570e-04  -8.8559368e-02  -1.7174971e-01  -2.3886765e-01  -1.2857992e-01  -1.2857992e-01  -1.2857992e-01  -1.2857992e-01  -1.2857992e-01  -1.2857992e-01  -5.5750179e-01  -4.2760114e-01  -2.3969342e-01  -2.8240549e-03   2.5545972e-01   4.9543186e-01   6.8904131e-01
   4.4793450e+00   4.4624543e-02   4.4624543e-02   4.4624543e-02   4.4624543e-02   4.4624543e-02   4.4624543e-02   1.9324216e-01   1.4835778e-01   8.3216430e-02   1.1017179e-03  -8.8436752e-02  -1.7174453e-01  -2.3874837e-01  -1.2872464e-01  -1.2872464e-01  -1.2872464e-01  -1.2872464e-01  -1.2872464e-01  -1.2872464e-01  -5.5742930e-01  -4.2795512e-01  -2.4004740e-01  -3.1780324e-03   2.5510602e-01   4.9541693e-01   6.8869723e-01
   4.5048309e+00   4.4711010e-02   4.4711010e-02   4.4711010e-02   4.4711010e-02   4.4711010e-02   4.4711010e-02   1.9319885e-01   1.4856927e-01   8.3427920e-02   1.3132077e-03  -8.8225429e-02  -1.7173561e-01  -2.3854280e-01  -1.2897407e-01  -1.2897407e-01  -1.2897407e-01  -1.2897407e-01  -1.2897407e-01  -1.2897407e-01  -5.5730437e-01  -4.2856519e-01  -2.4065746e-01  -3.7880992e-03   2.5449643e-01   4.9539119e-01   6.8810423e-01
   4.5321480e+00   4.4786993e-02   4.4786993e-02   4.4786993e-02   4.4786993e-02   4.4786993e-02   4.4786993e-02   1.9316079e-01   1.4875512e-01   8.3613770e-02   1.4990587e-03  -8.8039724e-02  -1.7172777e-01  -2.3836215e-01  -1.2919325e-01  -1.2919325e-01  -1.2919325e-01  -1.2919325e-01  -1.2919325e-01  -1.2919325e-01  -5.5719458e-01  -4.2910130e-01  -2.4119357e-01  -4.3242078e-03   2.5396074e-01   4.9536857e-01   6.8758312e-01
   4.5727690e+00   4.4836314e-02   4.4836314e-02   4.4836314e-02   4.4836314e-02   4.4836314e-02   4.4836314e-02   1.9313567e-01   1.4887744e-01   8.3736096e-02   1.6213856e-03  -8.7917494e-02  -1.7172239e-01  -2.3824329e-01  -1.2933552e-01  -1.2933552e-01  -1.2933552e-01  -1.2933552e-01  -1.2933552e-01  -1.2933552e-01  -5.5712212e-01  -4.2945416e-01  -2.4154643e-01  -4.6770737e-03   2.5360816e-01   4.9535305e-01   6.8724026e-01
   4.6503221e+00   4.4917496e-02   4.4917496e-02   4.4917496e-02   4.4917496e-02   4.4917496e-02   4.4917496e-02   1.9309432e-01   1.4907879e-01   8.3937446e-02   1.8227360e-03  -8.7716305e-02  -1.7171353e-01  -2.3804765e-01  -1.2956970e-01  -1.2956970e-01  -1.2956970e-01  -1.2956970e-01  -1.2956970e-01  -1.2956970e-01  -5.5700286e-01  -4.3003498e-01  -2.4212725e-01  -5.2578922e-03   2.5302780e-01   4.9532750e-01   6.8667590e-01
   4.6621677e+00   4.4966306e-02   4.4966306e-02   4.4966306e-02   4.4966306e-02   4.4966306e-02   4.4966306e-02   1.9306904e-01   1.4920165e-01   8.4060297e-02   1.9455873e-03  -8.7593553e-02  -1.7170795e-01  -2.3792833e-01  -1.2971050e-01  -1.2971050e-01  -1.2971050e-01  -1.2971050e-01  -1.2971050e-01  -1.2971050e-01  -5.5692992e-01  -4.3038936e-01  -2.4248163e-01  -5.6122709e-03   2.5267371e-01   4.9531141e-01   6.8633171e-01
   4.6860805e+00   4.5051892e-02   4.5051892e-02   4.5051892e-02   4.5051892e-02   4.5051892e-02   4.5051892e-02   1.9302470e-01   1.4941706e-01   8.4275714e-02   2.1610049e-03  -8.7378310e-02  -1.7169817e-01  -2.3771910e-01  -1.2995738e-01  -1.2995738e-01  -1.2995738e-01  -1.2995738e-01  -1.2995738e-01  -1.2995738e-01  -5.5680202e-01  -4.3101076e-01  -2.4310302e-01  -6.2336679e-03   2.5205282e-01   4.9528318e-01   6.8572818e-01
   4.7116955e+00   4.5127194e-02   4.5127194e-02   4.5127194e-02   4.5127194e-02   4.5127194e-02   4.5127194e-02   1.9298569e-01   1.4960659e-01   8.4465243e-02   2.3505349e-03  -8.7188933e-02  -1.7168956e-01  -2.3753502e-01  -1.3017460e-01  -1.3017460e-01  -1.3017460e-01  -1.3017460e-01  -1.3017460e-01  -1.3017460e-01  -5.5668949e-01  -4.3155748e-01  -2.4364974e-01  -6.7803890e-03   2.5150654e-01   4.9525834e-01   6.8519717e-01
   4.7581242e+00   4.5175104e-02   4.5175104e-02   4.5175104e-02   4.5175104e-02   4.5175104e-02   4.5175104e-02   1.9296045e-01   1.4972897e-01   8.4587619e-02   2.4729116e-03  -8.7066657e-02  -1.7168386e-01  -2.3741621e-01  -1.3031280e-01  -1.3031280e-01  -1.3031280e-01  -1.3031280e-01  -1.3031280e-01  -1.3031280e-01  -5.5661669e-01  -4.3191049e-01  -2.4400275e-01  -7.1333987e-03   2.5115382e-01   4.9524192e-01   6.8485445e-01
   4.8472179e+00   4.5254423e-02   4.5254423e-02   4.5254423e-02   4.5254423e-02   4.5254423e-02   4.5254423e-02   1.9291867e-01   1.4993158e-01   8.4790223e-02   2.6755164e-03  -8.6864219e-02  -1.7167444e-01  -2.3721951e-01  -1.3054161e-01  -1.3054161e-01  -1.3054161e-01  -1.3054161e-01  -1.3054161e-01  -1.3054161e-01  -5.5649617e-01  -4.3249493e-01  -2.4458718e-01  -7.7178357e-03   2.5056986e-01   4.9521472e-01   6.8428704e-01
   4.8562831e+00   4.5301764e-02   4.5301764e-02   4.5301764e-02   4.5301764e-02   4.5301764e-02   4.5301764e-02   1.9289328e-01   1.5005451e-01   8.4913161e-02   2.7984547e-03  -8.6741384e-02  -1.7166862e-01  -2.3710020e-01  -1.3067817e-01  -1.3067817e-01  -1.3067817e-01  -1.3067817e-01  -1.3067817e-01  -1.3067817e-01  -5.5642292e-01  -4.3284956e-01  -2.4494181e-01  -8.0724656e-03   2.5021553e-01   4.9519793e-01   6.8394289e-01
   4.8747624e+00   4.5385694e-02   4.5385694e-02   4.5385694e-02   4.5385694e-02   4.5385694e-02   4.5385694e-02   1.9284826e-01   1.5027247e-01   8.5131116e-02   3.0164107e-03  -8.6523610e-02  -1.7165830e-01  -2.3688869e-01  -1.3092027e-01  -1.3092027e-01  -1.3092027e-01  -1.3092027e-01  -1.3092027e-01  -1.3092027e-01  -5.5629304e-01  -4.3347828e-01  -2.4557053e-01  -8.7011847e-03   2.4958734e-01   4.9516816e-01   6.8333276e-01
   4.8945494e+00   4.5459594e-02   4.5459594e-02   4.5459594e-02   4.5459594e-02   4.5459594e-02   4.5459594e-02   1.9280861e-01   1.5046438e-01   8.5323023e-02   3.2083193e-03  -8.6331862e-02  -1.7164921e-01  -2.3670245e-01  -1.3113344e-01  -1.3113344e-01  -1.3113344e-01  -1.3113344e-01  -1.3113344e-01  -1.3113344e-01  -5.5617869e-01  -4.3403186e-01  -2.4612411e-01  -9.2547672e-03   2.4903422e-01   4.9514195e-01   6.8279554e-01
   4.9157420e+00   4.5523783e-02   4.5523783e-02   4.5523783e-02   4.5523783e-02   4.5523783e-02   4.5523783e-02   1.9277418e-01   1.5063107e-01   8.5489713e-02   3.3750104e-03  -8.6165311e-02  -1.7164132e-01  -2.3654069e-01  -1.3131861e-01  -1.3131861e-01  -1.3131861e-01  -1.3131861e-01  -1.3131861e-01  -1.3131861e-01  -5.5607937e-01  -4.3451270e-01  -2.4660494e-01  -9.7356069e-03   2.4855378e-01   4.9511918e-01   6.8232891e-01
   4.9573016e+00   4.5569858e-02   4.5569858e-02   4.5569858e-02   4.5569858e-02   4.5569858e-02   4.5569858e-02   1.9274900e-01   1.5075283e-01   8.5611471e-02   3.4967685e-03  -8.6043656e-02  -1.7163549e-01  -2.3642259e-01  -1.3145151e-01  -1.3145151e-01  -1.3145151e-01  -1.3145151e-01  -1.3145151e-01  -1.3145151e-01  -5.5600672e-01  -4.3486393e-01  -2.4695617e-01  -1.0086832e-02   2.4820285e-01   4.9510237e-01   6.8198823e-01
   5.0325874e+00   4.5641222e-02   4.5641222e-02   4.5641222e-02   4.5641222e-02   4.5641222e-02   4.5641222e-02   1.9270999e-01   1.5094142e-01   8.5800059e-02   3.6853584e-03  -8.5855227e-02  -1.7162646e-01  -2.3623965e-01  -1.3165737e-01  -1.3165737e-01  -1.3165737e-01  -1.3165737e-01  -1.3165737e-01  -1.3165737e-01  -5.5589419e-01  -4.3540794e-01  -2.4750017e-01  -1.0630841e-02   2.4765931e-01   4.9507632e-01   6.8146054e-01
   5.0470880e+00   4.5689462e-02   4.5689462e-02   4.5689462e-02   4.5689462e-02   4.5689462e-02   4.5689462e-02   1.9268317e-01   1.5107097e-01   8.5929609e-02   3.8149085e-03  -8.5725789e-02  -1.7162024e-01  -2.3611405e-01  -1.3179652e-01  -1.3179652e-01  -1.3179652e-01  -1.3179652e-01  -1.3179652e-01  -1.3179652e-01  -5.5581682e-01  -4.3578164e-01  -2.4787387e-01  -1.1004544e-02   2.4728593e-01   4.9505837e-01   6.8109821e-01
   5.0738452e+00   4.5765618e-02   4.5765618e-02   4.5765618e-02   4.5765618e-02   4.5765618e-02   4.5765618e-02   1.9264082e-01   1.5127549e-01   8.6134131e-02   4.0194318e-03  -8.5521443e-02  -1.7161041e-01  -2.3591574e-01  -1.3201621e-01  -1.3201621e-01  -1.3201621e-01  -1.3201621e-01  -1.3201621e-01  -1.3201621e-01  -5.5569468e-01  -4.3637161e-01  -2.4846384e-01  -1.1594515e-02   2.4669647e-01   4.9503004e-01   6.8052618e-01
   5.1031630e+00   4.5833006e-02   4.5833006e-02   4.5833006e-02   4.5833006e-02   4.5833006e-02   4.5833006e-02   1.9260336e-01   1.5145647e-01   8.6315103e-02   4.2004053e-03  -8.5340626e-02  -1.7160172e-01  -2.3574027e-01  -1.3221059e-01  -1.3221059e-01  -1.3221059e-01  -1.3221059e-01  -1.3221059e-01  -1.3221059e-01  -5.5558660e-01  -4.3689365e-01  -2.4898587e-01  -1.2116554e-02   2.4617488e-01   4.9500496e-01   6.8002002e-01
   5.1523623e+00   4.5886328e-02   4.5886328e-02   4.5886328e-02   4.5886328e-02   4.5886328e-02   4.5886328e-02   1.9257320e-01   1.5160204e-01   8.6460678e-02   4.3459821e-03  -8.5195177e-02  -1.7159474e-01  -2.3559918e-01  -1.3236441e-01  -1.3236441e-01  -1.3236441e-01  -1.3236441e-01  -1.3236441e-01  -1.3236441e-01  -5.5549961e-01  -4.3731358e-01  -2.4940580e-01  -1.2536487e-02   2.4575532e-01   4.9498483e-01   6.7961303e-01
   5.2309293e+00   4.5957457e-02   4.5957457e-02   4.5957457e-02   4.5957457e-02   4.5957457e-02   4.5957457e-02   1.9253297e-01   1.5179624e-01   8.6654870e-02   4.5401749e-03  -8.5001155e-02  -1.7158543e-01  -2.3541098e-01  -1.3256959e-01  -1.3256959e-01  -1.3256959e-01  -1.3256959e-01  -1.3256959e-01  -1.3256959e-01  -5.5538357e-01  -4.3787376e-01  -2.4996597e-01  -1.3096658e-02   2.4519564e-01   4.9495797e-01   6.7907013e-01
   5.2468686e+00   4.6013998e-02   4.6013998e-02   4.6013998e-02   4.6013998e-02   4.6013998e-02   4.6013998e-02   1.9250042e-01   1.5195334e-01   8.6811969e-02   4.6972751e-03  -8.4844195e-02  -1.7157796e-01  -2.3525879e-01  -1.3273269e-01  -1.3273269e-01  -1.3273269e-01  -1.3273269e-01  -1.3273269e-01  -1.3273269e-01  -5.5528966e-01  -4.3832693e-01  -2.5041914e-01  -1.3549832e-02   2.4474287e-01   4.9493641e-01   6.7863112e-01
   5.2719607e+00   4.6088152e-02   4.6088152e-02   4.6088152e-02   4.6088152e-02   4.6088152e-02   4.6088152e-02   1.9245772e-01   1.5215937e-01   8.7018005e-02   4.9033130e-03  -8.4638342e-02  -1.7156816e-01  -2.3505919e-01  -1.3294659e-01  -1.3294659e-01  -1.3294659e-01  -1.3294659e-01  -1.3294659e-01  -1.3294659e-01  -5.5516650e-01  -4.3892127e-01  -2.5101347e-01  -1.4144172e-02   2.4414906e-01   4.9490814e-01   6.7805536e-01
   5.2995709e+00   4.6152586e-02   4.6152586e-02   4.6152586e-02   4.6152586e-02   4.6152586e-02   4.6152586e-02   1.9242062e-01   1.5233841e-01   8.7197036e-02   5.0823463e-03  -8.4459469e-02  -1.7155964e-01  -2.3488575e-01  -1.3313246e-01  -1.3313246e-01  -1.3313246e-01  -1.3313246e-01  -1.3313246e-01  -1.3313246e-01  -5.5505948e-01  -4.3943771e-01  -2.5152991e-01  -1.4660614e-02   2.4363308e-01   4.9488357e-01   6.7755506e-01
   5.3630602e+00   4.6208763e-02   4.6208763e-02   4.6208763e-02   4.6208763e-02   4.6208763e-02   4.6208763e-02   1.9238770e-01   1.5249725e-01   8.7355878e-02   5.2411895e-03  -8.4300770e-02  -1.7155218e-01  -2.3473194e-01  -1.3329451e-01  -1.3329451e-01  -1.3329451e-01  -1.3329451e-01  -1.3329451e-01  -1.3329451e-01  -5.5496453e-01  -4.3989592e-01  -2.5198811e-01  -1.5118816e-02   2.4317530e-01   4.9486204e-01   6.7711138e-01
   5.4262183e+00   4.6260803e-02   4.6260803e-02   4.6260803e-02   4.6260803e-02   4.6260803e-02   4.6260803e-02   1.9235685e-01   1.5264614e-01   8.7504765e-02   5.3900776e-03  -8.4152019e-02  -1.7154526e-01  -2.3458782e-01  -1.3344462e-01  -1.3344462e-01  -1.3344462e-01  -1.3344462e-01  -1.3344462e-01  -1.3344462e-01  -5.5487553e-01  -4.4032540e-01  -2.5241759e-01  -1.5548301e-02   2.4274621e-01   4.9484209e-01   6.7669562e-01
   5.4891008e+00   4.6315253e-02   4.6315253e-02   4.6315253e-02   4.6315253e-02   4.6315253e-02   4.6315253e-02   1.9232421e-01   1.5280369e-01   8.7662317e-02   5.5476318e-03  -8.3994611e-02  -1.7153803e-01  -2.3443534e-01  -1.3360169e-01  -1.3360169e-01  -1.3360169e-01  -1.3360169e-01  -1.3360169e-01  -1.3360169e-01  -5.5478137e-01  -4.4077988e-01  -2.5287207e-01  -1.6002784e-02   2.4229215e-01   4.9482124e-01   6.7625580e-01
   5.5518727e+00   4.6371462e-02   4.6371462e-02   4.6371462e-02   4.6371462e-02   4.6371462e-02   4.6371462e-02   1.9229014e-01   1.5296817e-01   8.7826794e-02   5.7121103e-03  -8.3830287e-02  -1.7153060e-01  -2.3427621e-01  -1.3376383e-01  -1.3376383e-01  -1.3376383e-01  -1.3376383e-01  -1.3376383e-01  -1.3376383e-01  -5.5468311e-01  -4.4125434e-01  -2.5334652e-01  -1.6477241e-02   2.4181814e-01   4.9479979e-01   6.7579677e-01
   5.6168442e+00   4.6430970e-02   4.6430970e-02   4.6430970e-02   4.6430970e-02   4.6430970e-02   4.6430970e-02   1.9225369e-01   1.5314426e-01   8.8002876e-02   5.8881953e-03  -8.3654369e-02  -1.7152276e-01  -2.3410590e-01  -1.3393549e-01  -1.3393549e-01  -1.3393549e-01  -1.3393549e-01  -1.3393549e-01  -1.3393549e-01  -5.5457795e-01  -4.4176228e-01  -2.5385445e-01  -1.6985179e-02   2.4131068e-01   4.9477720e-01   6.7530549e-01
   5.6842305e+00   4.6497577e-02   4.6497577e-02   4.6497577e-02   4.6497577e-02   4.6497577e-02   4.6497577e-02   1.9221244e-01   1.5334359e-01   8.8202209e-02   6.0875302e-03  -8.3455225e-02  -1.7151406e-01  -2.3391316e-01  -1.3412763e-01  -1.3412763e-01  -1.3412763e-01  -1.3412763e-01  -1.3412763e-01  -1.3412763e-01  -5.5445895e-01  -4.4233729e-01  -2.5442945e-01  -1.7560183e-02   2.4073623e-01   4.9475209e-01   6.7474949e-01
   5.7493417e+00   4.6566433e-02   4.6566433e-02   4.6566433e-02   4.6566433e-02   4.6566433e-02   4.6566433e-02   1.9216932e-01   1.5355208e-01   8.8410689e-02   6.2960136e-03  -8.3246944e-02  -1.7150514e-01  -2.3371162e-01  -1.3432625e-01  -1.3432625e-01  -1.3432625e-01  -1.3432625e-01  -1.3432625e-01  -1.3432625e-01  -5.5433457e-01  -4.4293868e-01  -2.5503083e-01  -1.8161578e-02   2.4013542e-01   4.9472637e-01   6.7416814e-01
   5.8215356e+00   4.6636641e-02   4.6636641e-02   4.6636641e-02   4.6636641e-02   4.6636641e-02   4.6636641e-02   1.9212487e-01   1.5376713e-01   8.8625742e-02   6.5110704e-03  -8.3032098e-02  -1.7149615e-01  -2.3350380e-01  -1.3452877e-01  -1.3452877e-01  -1.3452877e-01  -1.3452877e-01  -1.3452877e-01  -1.3452877e-01  -5.5420634e-01  -4.4355904e-01  -2.5565118e-01  -1.8781934e-02   2.3951567e-01   4.9470043e-01   6.7356864e-01
   5.8828212e+00   4.6708162e-02   4.6708162e-02   4.6708162e-02   4.6708162e-02   4.6708162e-02   4.6708162e-02   1.9207907e-01   1.5398885e-01   8.8847453e-02   6.7327840e-03  -8.2810604e-02  -1.7148711e-01  -2.3328960e-01  -1.3473508e-01  -1.3473508e-01  -1.3473508e-01  -1.3473508e-01  -1.3473508e-01  -1.3473508e-01  -5.5407424e-01  -4.4419860e-01  -2.5629073e-01  -1.9421492e-02   2.3887674e-01   4.9467436e-01   6.7295076e-01
   5.9616795e+00   4.6773033e-02   4.6773033e-02   4.6773033e-02   4.6773033e-02   4.6773033e-02   4.6773033e-02   1.9203708e-01   1.5419228e-01   8.9050881e-02   6.9362160e-03  -8.2607376e-02  -1.7147904e-01  -2.3309312e-01  -1.3492221e-01  -1.3492221e-01  -1.3492221e-01  -1.3492221e-01  -1.3492221e-01  -1.3492221e-01  -5.5395313e-01  -4.4478542e-01  -2.5687754e-01  -2.0008315e-02   2.3829051e-01   4.9465107e-01   6.7238399e-01
   6.0180126e+00   4.6846901e-02   4.6846901e-02   4.6846901e-02   4.6846901e-02   4.6846901e-02   4.6846901e-02   1.9198874e-01   1.5442672e-01   8.9285316e-02   7.1706557e-03  -8.2373173e-02  -1.7147001e-01  -2.3286675e-01  -1.3513529e-01  -1.3513529e-01  -1.3513529e-01  -1.3513529e-01  -1.3513529e-01  -1.3513529e-01  -5.5381367e-01  -4.4546169e-01  -2.5755380e-01  -2.0684584e-02   2.3761492e-01   4.9462503e-01   6.7173102e-01
   6.1037746e+00   4.6903013e-02   4.6903013e-02   4.6903013e-02   4.6903013e-02   4.6903013e-02   4.6903013e-02   1.9195162e-01   1.5460686e-01   8.9465452e-02   7.3507951e-03  -8.2193218e-02  -1.7146328e-01  -2.3269287e-01  -1.3529715e-01  -1.3529715e-01  -1.3529715e-01  -1.3529715e-01  -1.3529715e-01  -1.3529715e-01  -5.5370661e-01  -4.4598132e-01  -2.5807342e-01  -2.1204217e-02   2.3709582e-01   4.9460562e-01   6.7122943e-01
   6.1562976e+00   4.6978832e-02   4.6978832e-02   4.6978832e-02   4.6978832e-02   4.6978832e-02   4.6978832e-02   1.9190092e-01   1.5485318e-01   8.9711773e-02   7.5971207e-03  -8.1947146e-02  -1.7145440e-01  -2.3245517e-01  -1.3551586e-01  -1.3551586e-01  -1.3551586e-01  -1.3551586e-01  -1.3551586e-01  -1.3551586e-01  -5.5356035e-01  -4.4669188e-01  -2.5878396e-01  -2.1914771e-02   2.3638600e-01   4.9457999e-01   6.7054375e-01
   6.2499555e+00   4.7028315e-02   4.7028315e-02   4.7028315e-02   4.7028315e-02   4.7028315e-02   4.7028315e-02   1.9186749e-01   1.5501580e-01   8.9874385e-02   7.7597357e-03  -8.1784701e-02  -1.7144874e-01  -2.3229829e-01  -1.3565860e-01  -1.3565860e-01  -1.3565860e-01  -1.3565860e-01  -1.3565860e-01  -1.3565860e-01  -5.5346390e-01  -4.4716096e-01  -2.5925303e-01  -2.2383853e-02   2.3591741e-01   4.9456366e-01   6.7009122e-01
   6.2989526e+00   4.7105702e-02   4.7105702e-02   4.7105702e-02   4.7105702e-02   4.7105702e-02   4.7105702e-02   1.9181462e-01   1.5527318e-01   9.0131755e-02   8.0171117e-03  -8.1527596e-02  -1.7144013e-01  -2.3205006e-01  -1.3588183e-01  -1.3588183e-01  -1.3588183e-01  -1.3588183e-01  -1.3588183e-01  -1.3588183e-01  -5.5331140e-01  -4.4790339e-01  -2.5999545e-01  -2.3126284e-02   2.3517576e-01   4.9453883e-01   6.6937518e-01
   6.3569875e+00   4.7176975e-02   4.7176975e-02   4.7176975e-02   4.7176975e-02   4.7176975e-02   4.7176975e-02   1.9176593e-01   1.5551022e-01   9.0368790e-02   8.2541524e-03  -8.1290805e-02  -1.7143220e-01  -2.3182145e-01  -1.3608743e-01  -1.3608743e-01  -1.3608743e-01  -1.3608743e-01  -1.3608743e-01  -1.3608743e-01  -5.5317096e-01  -4.4858716e-01  -2.6067920e-01  -2.3810055e-02   2.3449271e-01   4.9451596e-01   6.6871573e-01
   6.4080993e+00   4.7254984e-02   4.7254984e-02   4.7254984e-02   4.7254984e-02   4.7254984e-02   4.7254984e-02   1.9171186e-01   1.5577388e-01   9.0632447e-02   8.5178155e-03  -8.1027424e-02  -1.7142389e-01  -2.3156726e-01  -1.3631245e-01  -1.3631245e-01  -1.3631245e-01  -1.3631245e-01  -1.3631245e-01  -1.3631245e-01  -5.5301498e-01  -4.4934773e-01  -2.6143975e-01  -2.4570622e-02   2.3373295e-01   4.9449198e-01   6.6798249e-01
   6.5185555e+00   4.7292890e-02   4.7292890e-02   4.7292890e-02   4.7292890e-02   4.7292890e-02   4.7292890e-02   1.9168529e-01   1.5590361e-01   9.0762177e-02   8.6475483e-03  -8.0897831e-02  -1.7142000e-01  -2.3144223e-01  -1.3642180e-01  -1.3642180e-01  -1.3642180e-01  -1.3642180e-01  -1.3642180e-01  -1.3642180e-01  -5.5293833e-01  -4.4972196e-01  -2.6181397e-01  -2.4944851e-02   2.3335913e-01   4.9448076e-01   6.6762182e-01
   6.5719934e+00   4.7371400e-02   4.7371400e-02   4.7371400e-02   4.7371400e-02   4.7371400e-02   4.7371400e-02   1.9162963e-01   1.5617570e-01   9.1034255e-02   8.9196334e-03  -8.0626043e-02  -1.7141226e-01  -2.3118008e-01  -1.3664827e-01  -1.3664827e-01  -1.3664827e-01  -1.3664827e-01  -1.3664827e-01  -1.3664827e-01  -5.5277779e-01  -4.5050682e-01  -2.6259881e-01  -2.5729712e-02   2.3257512e-01   4.9445846e-01   6.6686562e-01
   6.6952502e+00   4.7412035e-02   4.7412035e-02   4.7412035e-02   4.7412035e-02   4.7412035e-02   4.7412035e-02   1.9160051e-01   1.5631830e-01   9.1176847e-02   9.0622297e-03  -8.0483604e-02  -1.7140844e-01  -2.3104274e-01  -1.3676548e-01  -1.3676548e-01  -1.3676548e-01  -1.3676548e-01  -1.3676548e-01  -1.3676548e-01  -5.5269377e-01  -4.5091816e-01  -2.6301014e-01  -2.6141047e-02   2.3216424e-01   4.9444743e-01   6.6646943e-01
   6.7454187e+00   4.7490328e-02   4.7490328e-02   4.7490328e-02   4.7490328e-02   4.7490328e-02   4.7490328e-02   1.9154373e-01   1.5659669e-01   9.1455229e-02   9.3406194e-03  -8.0205525e-02  -1.7140147e-01  -2.3077468e-01  -1.3699133e-01  -1.3699133e-01  -1.3699133e-01  -1.3699133e-01  -1.3699133e-01  -1.3699133e-01  -5.5252998e-01  -4.5172121e-01  -2.6381316e-01  -2.6944094e-02   2.3136209e-01   4.9442731e-01   6.6569620e-01
   6.8704187e+00   4.7521603e-02   4.7521603e-02   4.7521603e-02   4.7521603e-02   4.7521603e-02   4.7521603e-02   1.9152079e-01   1.5670931e-01   9.1567851e-02   9.4532448e-03  -8.0093027e-02  -1.7139884e-01  -2.3066627e-01  -1.3708155e-01  -1.3708155e-01  -1.3708155e-01  -1.3708155e-01  -1.3708155e-01  -1.3708155e-01  -5.5246381e-01  -4.5204609e-01  -2.6413803e-01  -2.7268976e-02   2.3103758e-01   4.9441973e-01   6.6538348e-01
   6.9275849e+00   4.7598985e-02   4.7598985e-02   4.7598985e-02   4.7598985e-02   4.7598985e-02   4.7598985e-02   1.9146341e-01   1.5699147e-01   9.1850001e-02   9.7354045e-03  -7.9811189e-02  -1.7139274e-01  -2.3039476e-01  -1.3730476e-01  -1.3730476e-01  -1.3730476e-01  -1.3730476e-01  -1.3730476e-01  -1.3730476e-01  -5.5229830e-01  -4.5286001e-01  -2.6495193e-01  -2.8082898e-02   2.3022458e-01   4.9440214e-01   6.6460026e-01
   7.0525849e+00   4.7631984e-02   4.7631984e-02   4.7631984e-02   4.7631984e-02   4.7631984e-02   4.7631984e-02   1.9143867e-01   1.5711334e-01   9.1971866e-02   9.8572729e-03  -7.9689461e-02  -1.7139033e-01  -2.3027752e-01  -1.3739995e-01  -1.3739995e-01  -1.3739995e-01  -1.3739995e-01  -1.3739995e-01  -1.3739995e-01  -5.5222693e-01  -4.5321156e-01  -2.6530346e-01  -2.8434441e-02   2.2987345e-01   4.9439518e-01   6.6426208e-01
   7.0537000e+00   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   1.9143841e-01   1.5711461e-01   9.1973137e-02   9.8585438e-03  -7.9688192e-02  -1.7139030e-01  -2.3027630e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -5.5222619e-01  -4.5321522e-01  -2.6530713e-01  -2.8438107e-02   2.2986978e-01   4.9439511e-01   6.6425855e-01
   7.0548150e+00   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   1.9143841e-01   1.5711461e-01   9.1973137e-02   9.8585438e-03  -7.9688192e-02  -1.7139030e-01  -2.3027630e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -5.5222619e-01  -4.5321522e-01  -2.6530713e-01  -2.8438107e-02   2.2986978e-01   4.9439511e-01   6.6425855e-01
   7.0603903e+00   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   1.9143841e-01   1.5711461e-01   9.1973137e-02   9.8585438e-03  -7.9688192e-02  -1.7139030e-01  -2.3027630e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -5.5222619e-01  -4.5321522e-01  -2.6530713e-01  -2.8438107e-02   2.2986978e-01   4.9439511e-01   6.6425855e-01
   7.0882669e+00   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   1.9143841e-01   1.5711461e-01   9.1973137e-02   9.8585438e-03  -7.9688192e-02  -1.7139030e-01  -2.3027630e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -5.5222619e-01  -4.5321522e-01  -2.6530713e-01  -2.8438107e-02   2.2986978e-01   4.9439511e-01   6.6425855e-01
   7.1954259e+00   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   4.7632324e-02   1.9143841e-01   1.5711461e-01   9.1973137e-02   9.8585438e-03  -7.9688192e-02  -1.7139030e-01  -2.3027630e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -1.3740094e-01  -5.5222619e-01  -4.5321522e-01  -2.6530713e-01  -2.8438107e-02   2.2986978e-01   4.9439511e-01   6.6425855e-01
   7.2003210e+00   4.7550633e-02   4.7550633e-02   4.7550633e-02   4.7550633e-02   4.7550633e-02   4.7550633e-02   1.9156640e-01   1.5675815e-01   9.1616689e-02   9.5020834e-03  -8.0044459e-02  -1.7121200e-01  -2.3062750e-01  -1.3716529e-01  -1.3716529e-01  -1.3716529e-01  -1.3716529e-01  -1.3716529e-01  -1.3716529e-01  -5.5259539e-01  -4.5218696e-01  -2.6427891e-01  -2.7409856e-02   2.3089748e-01   4.9388077e-01   6.6527164e-01
   7.2145286e+00   4.7336805e-02   4.7336805e-02   4.7336805e-02   4.7336805e-02   4.7336805e-02   4.7336805e-02   1.9190142e-01   1.5582510e-01   9.0683676e-02   8.5690389e-03  -8.0976997e-02  -1.7074528e-01  -2.3154678e-01  -1.3654848e-01  -1.3654848e-01  -1.3654848e-01  -1.3654848e-01  -1.3654848e-01  -1.3654848e-01  -5.5356178e-01  -4.4949547e-01  -2.6158753e-01  -2.4718381e-02   2.3358749e-01   4.9253447e-01   6.6792341e-01
   7.2293672e+00   4.7146230e-02   4.7146230e-02   4.7146230e-02   4.7146230e-02   4.7146230e-02   4.7146230e-02   1.9220000e-01   1.5499351e-01   8.9852121e-02   7.7374550e-03  -8.1808129e-02  -1.7032932e-01  -2.3236610e-01  -1.3599874e-01  -1.3599874e-01  -1.3599874e-01  -1.3599874e-01  -1.3599874e-01  -1.3599874e-01  -5.5442308e-01  -4.4709665e-01  -2.5918881e-01  -2.2319582e-02   2.3598499e-01   4.9133457e-01   6.7028682e-01
   7.2445059e+00   4.6981162e-02   4.6981162e-02   4.6981162e-02   4.6981162e-02   4.6981162e-02   4.6981162e-02   1.9245862e-01   1.5427323e-01   8.9131870e-02   7.0171789e-03  -8.2528014e-02  -1.6996903e-01  -2.3307575e-01  -1.3552258e-01  -1.3552258e-01  -1.3552258e-01  -1.3552258e-01  -1.3552258e-01  -1.3552258e-01  -5.5516910e-01  -4.4501892e-01  -2.5711116e-01  -2.0241862e-02   2.3806158e-01   4.9029528e-01   6.7233389e-01
   7.2599710e+00   4.6838492e-02   4.6838492e-02   4.6838492e-02   4.6838492e-02   4.6838492e-02   4.6838492e-02   1.9268215e-01   1.5365068e-01   8.8509345e-02   6.3946325e-03  -8.3150223e-02  -1.6965763e-01  -2.3368911e-01  -1.3511103e-01  -1.3511103e-01  -1.3511103e-01  -1.3511103e-01  -1.3511103e-01  -1.3511103e-01  -5.5581389e-01  -4.4322310e-01  -2.5531542e-01  -1.8446055e-02   2.3985641e-01   4.8939700e-01   6.7410320e-01
   7.2827756e+00   4.6798483e-02   4.6798483e-02   4.6798483e-02   4.6798483e-02   4.6798483e-02   4.6798483e-02   1.9274502e-01   1.5347553e-01   8.8334207e-02   6.2194875e-03  -8.3325272e-02  -1.6956964e-01  -2.3386165e-01  -1.3499562e-01  -1.3499562e-01  -1.3499562e-01  -1.3499562e-01  -1.3499562e-01  -1.3499562e-01  -5.5599524e-01  -4.4271787e-01  -2.5481021e-01  -1.7940829e-02   2.4036136e-01   4.8914318e-01   6.7460092e-01
   7.3556509e+00   4.6683979e-02   4.6683979e-02   4.6683979e-02   4.6683979e-02   4.6683979e-02   4.6683979e-02   1.9292494e-01   1.5297426e-01   8.7832961e-02   5.7182235e-03  -8.3826261e-02  -1.6931780e-01  -2.3435547e-01  -1.3466532e-01  -1.3466532e-01  -1.3466532e-01  -1.3466532e-01  -1.3466532e-01  -1.3466532e-01  -5.5651424e-01  -4.4127191e-01  -2.5336431e-01  -1.6494876e-02   2.4180652e-01   4.8841673e-01   6.7602539e-01
   7.3664686e+00   4.6637405e-02   4.6637405e-02   4.6637405e-02   4.6637405e-02   4.6637405e-02   4.6637405e-02   1.9299819e-01   1.5277006e-01   8.7628765e-02   5.5140203e-03  -8.4030352e-02  -1.6921507e-01  -2.3455662e-01  -1.3453098e-01  -1.3453098e-01  -1.3453098e-01  -1.3453098e-01  -1.3453098e-01  -1.3453098e-01  -5.5672556e-01  -4.4068286e-01  -2.5277528e-01  -1.5905828e-02   2.4239525e-01   4.8812040e-01   6.7660564e-01
   7.3909682e+00   4.6544513e-02   4.6544513e-02   4.6544513e-02   4.6544513e-02   4.6544513e-02   4.6544513e-02   1.9314430e-01   1.5236277e-01   8.7221500e-02   5.1067400e-03  -8.4437408e-02  -1.6901018e-01  -2.3495782e-01  -1.3426302e-01  -1.3426302e-01  -1.3426302e-01  -1.3426302e-01  -1.3426302e-01  -1.3426302e-01  -5.5714701e-01  -4.3950800e-01  -2.5160048e-01  -1.4730981e-02   2.4356945e-01   4.8752936e-01   6.7776294e-01
   7.4167797e+00   4.6462991e-02   4.6462991e-02   4.6462991e-02   4.6462991e-02   4.6462991e-02   4.6462991e-02   1.9327252e-01   1.5200534e-01   8.6864081e-02   4.7493080e-03  -8.4794643e-02  -1.6883036e-01  -2.3530991e-01  -1.3402786e-01  -1.3402786e-01  -1.3402786e-01  -1.3402786e-01  -1.3402786e-01  -1.3402786e-01  -5.5751689e-01  -4.3847694e-01  -2.5056946e-01  -1.3699927e-02   2.4459993e-01   4.8701067e-01   6.7877860e-01
   7.4312799e+00   4.6424804e-02   4.6424804e-02   4.6424804e-02   4.6424804e-02   4.6424804e-02   4.6424804e-02   1.9333263e-01   1.5183768e-01   8.6696431e-02   4.5816515e-03  -8.4962207e-02  -1.6874592e-01  -2.3547506e-01  -1.3391770e-01  -1.3391770e-01  -1.3391770e-01  -1.3391770e-01  -1.3391770e-01  -1.3391770e-01  -5.5769029e-01  -4.3799331e-01  -2.5008586e-01  -1.3216302e-02   2.4508329e-01   4.8676708e-01   6.7925497e-01
   7.4591077e+00   4.6361574e-02   4.6361574e-02   4.6361574e-02   4.6361574e-02   4.6361574e-02   4.6361574e-02   1.9343217e-01   1.5156008e-01   8.6418841e-02   4.3040507e-03  -8.5239654e-02  -1.6860611e-01  -2.3574849e-01  -1.3373531e-01  -1.3373531e-01  -1.3373531e-01  -1.3373531e-01  -1.3373531e-01  -1.3373531e-01  -5.5797742e-01  -4.3719254e-01  -2.4928512e-01  -1.2415531e-02   2.4588362e-01   4.8636377e-01   6.8004373e-01
   7.4886228e+00   4.6306762e-02   4.6306762e-02   4.6306762e-02   4.6306762e-02   4.6306762e-02   4.6306762e-02   1.9351846e-01   1.5131943e-01   8.6178205e-02   4.0634062e-03  -8.5480165e-02  -1.6848491e-01  -2.3598553e-01  -1.3357720e-01  -1.3357720e-01  -1.3357720e-01  -1.3357720e-01  -1.3357720e-01  -1.3357720e-01  -5.5822631e-01  -4.3649836e-01  -2.4859098e-01  -1.1721364e-02   2.4657740e-01   4.8601415e-01   6.8072748e-01
   7.5028358e+00   4.6290921e-02   4.6290921e-02   4.6290921e-02   4.6290921e-02   4.6290921e-02   4.6290921e-02   1.9354343e-01   1.5124970e-01   8.6108480e-02   3.9936780e-03  -8.5549855e-02  -1.6844971e-01  -2.3605420e-01  -1.3353150e-01  -1.3353150e-01  -1.3353150e-01  -1.3353150e-01  -1.3353150e-01  -1.3353150e-01  -5.5829837e-01  -4.3629722e-01  -2.4838985e-01  -1.1520225e-02   2.4677843e-01   4.8591262e-01   6.8092558e-01
   7.5472373e+00   4.6247976e-02   4.6247976e-02   4.6247976e-02   4.6247976e-02   4.6247976e-02   4.6247976e-02   1.9361115e-01   1.5106067e-01   8.5919452e-02   3.8046427e-03  -8.5738784e-02  -1.6835428e-01  -2.3624038e-01  -1.3340762e-01  -1.3340762e-01  -1.3340762e-01  -1.3340762e-01  -1.3340762e-01  -1.3340762e-01  -5.5849370e-01  -4.3575193e-01  -2.4784457e-01  -1.0974931e-02   2.4732342e-01   4.8563736e-01   6.8146262e-01
   7.5592561e+00   4.6238265e-02   4.6238265e-02   4.6238265e-02   4.6238265e-02   4.6238265e-02   4.6238265e-02   1.9362648e-01   1.5101786e-01   8.5876646e-02   3.7618347e-03  -8.5781568e-02  -1.6833265e-01  -2.3628253e-01  -1.3337961e-01  -1.3337961e-01  -1.3337961e-01  -1.3337961e-01  -1.3337961e-01  -1.3337961e-01  -5.5853791e-01  -4.3562844e-01  -2.4772109e-01  -1.0851446e-02   2.4744683e-01   4.8557494e-01   6.8158423e-01
   7.6085643e+00   4.6203733e-02   4.6203733e-02   4.6203733e-02   4.6203733e-02   4.6203733e-02   4.6203733e-02   1.9368098e-01   1.5086563e-01   8.5724424e-02   3.6096070e-03  -8.5933710e-02  -1.6825571e-01  -2.3643245e-01  -1.3328000e-01  -1.3328000e-01  -1.3328000e-01  -1.3328000e-01  -1.3328000e-01  -1.3328000e-01  -5.5869512e-01  -4.3518932e-01  -2.4728199e-01  -1.0412328e-02   2.4788570e-01   4.8535300e-01   6.8201668e-01
   7.6182907e+00   4.6198799e-02   4.6198799e-02   4.6198799e-02   4.6198799e-02   4.6198799e-02   4.6198799e-02   1.9368877e-01   1.5084384e-01   8.5702635e-02   3.5878167e-03  -8.5955488e-02  -1.6824468e-01  -2.3645391e-01  -1.3326577e-01  -1.3326577e-01  -1.3326577e-01  -1.3326577e-01  -1.3326577e-01  -1.3326577e-01  -5.5871761e-01  -4.3512646e-01  -2.4721914e-01  -1.0349471e-02   2.4794852e-01   4.8532118e-01   6.8207857e-01
   7.6669225e+00   4.6176803e-02   4.6176803e-02   4.6176803e-02   4.6176803e-02   4.6176803e-02   4.6176803e-02   1.9372353e-01   1.5074669e-01   8.5605490e-02   3.4906678e-03  -8.6052582e-02  -1.6819549e-01  -2.3654957e-01  -1.3320232e-01  -1.3320232e-01  -1.3320232e-01  -1.3320232e-01  -1.3320232e-01  -1.3320232e-01  -5.5881788e-01  -4.3484622e-01  -2.4693891e-01  -1.0069234e-02   2.4822860e-01   4.8517931e-01   6.8235453e-01
   7.6744706e+00   4.6172405e-02   4.6172405e-02   4.6172405e-02   4.6172405e-02   4.6172405e-02   4.6172405e-02   1.9373048e-01   1.5072725e-01   8.5586051e-02   3.4712278e-03  -8.6072011e-02  -1.6818565e-01  -2.3656871e-01  -1.3318963e-01  -1.3318963e-01  -1.3318963e-01  -1.3318963e-01  -1.3318963e-01  -1.3318963e-01  -5.5883793e-01  -4.3479014e-01  -2.4688284e-01  -1.0013157e-02   2.4828465e-01   4.8515090e-01   6.8240974e-01
   7.7122112e+00   4.6153085e-02   4.6153085e-02   4.6153085e-02   4.6153085e-02   4.6153085e-02   4.6153085e-02   1.9376103e-01   1.5064186e-01   8.5500663e-02   3.3858365e-03  -8.6157354e-02  -1.6814239e-01  -2.3665279e-01  -1.3313390e-01  -1.3313390e-01  -1.3313390e-01  -1.3313390e-01  -1.3313390e-01  -1.3313390e-01  -5.5892604e-01  -4.3454382e-01  -2.4663653e-01  -9.7668361e-03   2.4853083e-01   4.8502612e-01   6.8265229e-01
   7.7625924e+00   4.6133092e-02   4.6133092e-02   4.6133092e-02   4.6133092e-02   4.6133092e-02   4.6133092e-02   1.9379264e-01   1.5055349e-01   8.5412295e-02   3.2974643e-03  -8.6245676e-02  -1.6809762e-01  -2.3673981e-01  -1.3307623e-01  -1.3307623e-01  -1.3307623e-01  -1.3307623e-01  -1.3307623e-01  -1.3307623e-01  -5.5901722e-01  -4.3428890e-01  -2.4638162e-01  -9.5119162e-03   2.4878560e-01   4.8489699e-01   6.8290330e-01
   7.7665759e+00   4.6130703e-02   4.6130703e-02   4.6130703e-02   4.6130703e-02   4.6130703e-02   4.6130703e-02   1.9379642e-01   1.5054291e-01   8.5401722e-02   3.2868910e-03  -8.6256244e-02  -1.6809226e-01  -2.3675022e-01  -1.3306934e-01  -1.3306934e-01  -1.3306934e-01  -1.3306934e-01  -1.3306934e-01  -1.3306934e-01  -5.5902812e-01  -4.3425840e-01  -2.4635112e-01  -9.4814163e-03   2.4881609e-01   4.8488151e-01   6.8293333e-01
   7.7864937e+00   4.6120158e-02   4.6120158e-02   4.6120158e-02   4.6120158e-02   4.6120158e-02   4.6120158e-02   1.9381310e-01   1.5049623e-01   8.5355039e-02   3.2402058e-03  -8.6302902e-02  -1.6806858e-01  -2.3679619e-01  -1.3303892e-01  -1.3303892e-01  -1.3303892e-01  -1.3303892e-01  -1.3303892e-01  -1.3303892e-01  -5.5907626e-01  -4.3412373e-01  -2.4621646e-01  -9.3467475e-03   2.4895068e-01   4.8481320e-01   6.8306593e-01
   7.8198336e+00   4.6106779e-02   4.6106779e-02   4.6106779e-02   4.6106779e-02   4.6106779e-02   4.6106779e-02   1.9383428e-01   1.5043699e-01   8.5295809e-02   3.1809735e-03  -8.6362101e-02  -1.6803853e-01  -2.3685451e-01  -1.3300032e-01  -1.3300032e-01  -1.3300032e-01  -1.3300032e-01  -1.3300032e-01  -1.3300032e-01  -5.5913734e-01  -4.3395287e-01  -2.4604560e-01  -9.1758850e-03   2.4912144e-01   4.8472652e-01   6.8323416e-01
   7.8216880e+00   4.6106076e-02   4.6106076e-02   4.6106076e-02   4.6106076e-02   4.6106076e-02   4.6106076e-02   1.9383539e-01   1.5043388e-01   8.5292696e-02   3.1778602e-03  -8.6365212e-02  -1.6803695e-01  -2.3685757e-01  -1.3299830e-01  -1.3299830e-01  -1.3299830e-01  -1.3299830e-01  -1.3299830e-01  -1.3299830e-01  -5.5914055e-01  -4.3394389e-01  -2.4603662e-01  -9.1669043e-03   2.4913042e-01   4.8472196e-01   6.8324300e-01
   7.8309603e+00   4.6102791e-02   4.6102791e-02   4.6102791e-02   4.6102791e-02   4.6102791e-02   4.6102791e-02   1.9384059e-01   1.5041933e-01   8.5278146e-02   3.1633097e-03  -8.6379754e-02  -1.6802956e-01  -2.3687190e-01  -1.3298882e-01  -1.3298882e-01  -1.3298882e-01  -1.3298882e-01  -1.3298882e-01  -1.3298882e-01  -5.5915555e-01  -4.3390191e-01  -2.4599465e-01  -9.1249319e-03   2.4917237e-01   4.8470066e-01   6.8328432e-01
   7.8647756e+00   4.6093496e-02   4.6093496e-02   4.6093496e-02   4.6093496e-02   4.6093496e-02   4.6093496e-02   1.9385530e-01   1.5037816e-01   8.5236977e-02   3.1221392e-03  -8.6420901e-02  -1.6800867e-01  -2.3691243e-01  -1.3296201e-01  -1.3296201e-01  -1.3296201e-01  -1.3296201e-01  -1.3296201e-01  -1.3296201e-01  -5.5919799e-01  -4.3378315e-01  -2.4587590e-01  -9.0061707e-03   2.4929106e-01   4.8464039e-01   6.8340125e-01
   7.9050862e+00   4.6086430e-02   4.6086430e-02   4.6086430e-02   4.6086430e-02   4.6086430e-02   4.6086430e-02   1.9386649e-01   1.5034686e-01   8.5205679e-02   3.0908395e-03  -8.6452183e-02  -1.6799279e-01  -2.3694325e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -5.5923026e-01  -4.3369286e-01  -2.4578561e-01  -8.9158830e-03   2.4938130e-01   4.8459457e-01   6.8349015e-01
   7.9063979e+00   4.6086211e-02   4.6086211e-02   4.6086211e-02   4.6086211e-02   4.6086211e-02   4.6086211e-02   1.9386684e-01   1.5034589e-01   8.5204711e-02   3.0898722e-03  -8.6453150e-02  -1.6799229e-01  -2.3694420e-01  -1.3294099e-01  -1.3294099e-01  -1.3294099e-01  -1.3294099e-01  -1.3294099e-01  -1.3294099e-01  -5.5923126e-01  -4.3369007e-01  -2.4578282e-01  -8.9130928e-03   2.4938409e-01   4.8459316e-01   6.8349289e-01
   7.9129564e+00   4.6085186e-02   4.6085186e-02   4.6085186e-02   4.6085186e-02   4.6085186e-02   4.6085186e-02   1.9386846e-01   1.5034134e-01   8.5200164e-02   3.0853250e-03  -8.6457694e-02  -1.6798998e-01  -2.3694868e-01  -1.3293804e-01  -1.3293804e-01  -1.3293804e-01  -1.3293804e-01  -1.3293804e-01  -1.3293804e-01  -5.5923595e-01  -4.3367696e-01  -2.4576971e-01  -8.8999761e-03   2.4939720e-01   4.8458649e-01   6.8350581e-01
   7.9457491e+00   4.6081362e-02   4.6081362e-02   4.6081362e-02   4.6081362e-02   4.6081362e-02   4.6081362e-02   1.9387452e-01   1.5032439e-01   8.5183210e-02   3.0683702e-03  -8.6474640e-02  -1.6798137e-01  -2.3696537e-01  -1.3292700e-01  -1.3292700e-01  -1.3292700e-01  -1.3292700e-01  -1.3292700e-01  -1.3292700e-01  -5.5925342e-01  -4.3362805e-01  -2.4572080e-01  -8.8510679e-03   2.4944608e-01   4.8456165e-01   6.8355396e-01
   7.9933247e+00   4.6078352e-02   4.6078352e-02   4.6078352e-02   4.6078352e-02   4.6078352e-02   4.6078352e-02   1.9387929e-01   1.5031105e-01   8.5169873e-02   3.0550320e-03  -8.6487970e-02  -1.6797460e-01  -2.3697850e-01  -1.3291832e-01  -1.3291832e-01  -1.3291832e-01  -1.3291832e-01  -1.3291832e-01  -1.3291832e-01  -5.5926717e-01  -4.3358957e-01  -2.4568232e-01  -8.8125922e-03   2.4948453e-01   4.8454211e-01   6.8359184e-01
   7.9979077e+00   4.6078156e-02   4.6078156e-02   4.6078156e-02   4.6078156e-02   4.6078156e-02   4.6078156e-02   1.9387960e-01   1.5031018e-01   8.5169003e-02   3.0541625e-03  -8.6488839e-02  -1.6797416e-01  -2.3697936e-01  -1.3291776e-01  -1.3291776e-01  -1.3291776e-01  -1.3291776e-01  -1.3291776e-01  -1.3291776e-01  -5.5926807e-01  -4.3358706e-01  -2.4567982e-01  -8.8100841e-03   2.4948704e-01   4.8454084e-01   6.8359431e-01
   8.0208225e+00   4.6077396e-02   4.6077396e-02   4.6077396e-02   4.6077396e-02   4.6077396e-02   4.6077396e-02   1.9388080e-01   1.5030681e-01   8.5165636e-02   3.0507949e-03  -8.6492205e-02  -1.6797245e-01  -2.3698268e-01  -1.3291557e-01  -1.3291557e-01  -1.3291557e-01  -1.3291557e-01  -1.3291557e-01  -1.3291557e-01  -5.5927154e-01  -4.3357735e-01  -2.4567010e-01  -8.8003700e-03   2.4949674e-01   4.8453591e-01   6.8360387e-01
   8.0815480e+00   4.6076375e-02   4.6076375e-02   4.6076375e-02   4.6076375e-02   4.6076375e-02   4.6076375e-02   1.9388241e-01   1.5030230e-01   8.5161120e-02   3.0462785e-03  -8.6496719e-02  -1.6797016e-01  -2.3698712e-01  -1.3291262e-01  -1.3291262e-01  -1.3291262e-01  -1.3291262e-01  -1.3291262e-01  -1.3291262e-01  -5.5927620e-01  -4.3356432e-01  -2.4565708e-01  -8.7873419e-03   2.4950977e-01   4.8452931e-01   6.8361670e-01
   8.0893961e+00   4.6076354e-02   4.6076354e-02   4.6076354e-02   4.6076354e-02   4.6076354e-02   4.6076354e-02   1.9388245e-01   1.5030220e-01   8.5161026e-02   3.0461854e-03  -8.6496812e-02  -1.6797011e-01  -2.3698722e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -5.5927629e-01  -4.3356405e-01  -2.4565681e-01  -8.7870733e-03   2.4951003e-01   4.8452917e-01   6.8361697e-01
   8.1286365e+00   4.6076285e-02   4.6076285e-02   4.6076285e-02   4.6076285e-02   4.6076285e-02   4.6076285e-02   1.9388255e-01   1.5030191e-01   8.5160736e-02   3.0458947e-03  -8.6497102e-02  -1.6796997e-01  -2.3698750e-01  -1.3291236e-01  -1.3291236e-01  -1.3291236e-01  -1.3291236e-01  -1.3291236e-01  -1.3291236e-01  -5.5927660e-01  -4.3356321e-01  -2.4565597e-01  -8.7862348e-03   2.4951087e-01   4.8452877e-01   6.8361779e-01
   8.2306975e+00   4.6076205e-02   4.6076205e-02   4.6076205e-02   4.6076205e-02   4.6076205e-02   4.6076205e-02   1.9388267e-01   1.5030160e-01   8.5160422e-02   3.0455811e-03  -8.6497416e-02  -1.6796983e-01  -2.3698781e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -5.5927694e-01  -4.3356231e-01  -2.4565506e-01  -8.7853302e-03   2.4951178e-01   4.8452836e-01   6.8361869e-01
   8.2440538e+00   4.6076319e-02   4.6076319e-02   4.6076319e-02   4.6076319e-02   4.6076319e-02   4.6076319e-02   1.9388249e-01   1.5030212e-01   8.5160939e-02   3.0460975e-03  -8.6496900e-02  -1.6797010e-01  -2.3698730e-01  -1.3291246e-01  -1.3291246e-01  -1.3291246e-01  -1.3291246e-01  -1.3291246e-01  -1.3291246e-01  -5.5927641e-01  -4.3356380e-01  -2.4565655e-01  -8.7868198e-03   2.4951029e-01   4.8452913e-01   6.8361723e-01
   8.3108355e+00   4.6076630e-02   4.6076630e-02   4.6076630e-02   4.6076630e-02   4.6076630e-02   4.6076630e-02   1.9388198e-01   1.5030355e-01   8.5162370e-02   3.0475292e-03  -8.6495469e-02  -1.6797085e-01  -2.3698590e-01  -1.3291336e-01  -1.3291336e-01  -1.3291336e-01  -1.3291336e-01  -1.3291336e-01  -1.3291336e-01  -5.5927495e-01  -4.3356793e-01  -2.4566068e-01  -8.7909495e-03   2.4950616e-01   4.8453129e-01   6.8361317e-01
   8.3271459e+00   4.6076596e-02   4.6076596e-02   4.6076596e-02   4.6076596e-02   4.6076596e-02   4.6076596e-02   1.9388204e-01   1.5030341e-01   8.5162228e-02   3.0473868e-03  -8.6495611e-02  -1.6797078e-01  -2.3698604e-01  -1.3291326e-01  -1.3291326e-01  -1.3291326e-01  -1.3291326e-01  -1.3291326e-01  -1.3291326e-01  -5.5927510e-01  -4.3356752e-01  -2.4566027e-01  -8.7905388e-03   2.4950657e-01   4.8453109e-01   6.8361357e-01
   8.4086975e+00   4.6076476e-02   4.6076476e-02   4.6076476e-02   4.6076476e-02   4.6076476e-02   4.6076476e-02   1.9388221e-01   1.5030293e-01   8.5161747e-02   3.0469064e-03  -8.6496092e-02  -1.6797056e-01  -2.3698651e-01  -1.3291291e-01  -1.3291291e-01  -1.3291291e-01  -1.3291291e-01  -1.3291291e-01  -1.3291291e-01  -5.5927562e-01  -4.3356613e-01  -2.4565889e-01  -8.7891530e-03   2.4950796e-01   4.8453045e-01   6.8361494e-01
   8.4286103e+00   4.6076515e-02   4.6076515e-02   4.6076515e-02   4.6076515e-02   4.6076515e-02   4.6076515e-02   1.9388215e-01   1.5030311e-01   8.5161931e-02   3.0470903e-03  -8.6495908e-02  -1.6797066e-01  -2.3698633e-01  -1.3291302e-01  -1.3291302e-01  -1.3291302e-01  -1.3291302e-01  -1.3291302e-01  -1.3291302e-01  -5.5927543e-01  -4.3356666e-01  -2.4565942e-01  -8.7896836e-03   2.4950743e-01   4.8453074e-01   6.8361442e-01
   8.4990526e+00   4.6076585e-02   4.6076585e-02   4.6076585e-02   4.6076585e-02   4.6076585e-02   4.6076585e-02   1.9388203e-01   1.5030347e-01   8.5162290e-02   3.0474487e-03  -8.6495550e-02  -1.6797086e-01  -2.3698598e-01  -1.3291322e-01  -1.3291322e-01  -1.3291322e-01  -1.3291322e-01  -1.3291322e-01  -1.3291322e-01  -5.5927508e-01  -4.3356770e-01  -2.4566045e-01  -8.7907173e-03   2.4950639e-01   4.8453132e-01   6.8361341e-01
   8.5222871e+00   4.6076533e-02   4.6076533e-02   4.6076533e-02   4.6076533e-02   4.6076533e-02   4.6076533e-02   1.9388211e-01   1.5030325e-01   8.5162072e-02   3.0472311e-03  -8.6495767e-02  -1.6797075e-01  -2.3698620e-01  -1.3291308e-01  -1.3291308e-01  -1.3291308e-01  -1.3291308e-01  -1.3291308e-01  -1.3291308e-01  -5.5927531e-01  -4.3356707e-01  -2.4565982e-01  -8.7900897e-03   2.4950702e-01   4.8453102e-01   6.8361403e-01
   8.5872490e+00   4.6076463e-02   4.6076463e-02   4.6076463e-02   4.6076463e-02   4.6076463e-02   4.6076463e-02   1.9388221e-01   1.5030298e-01   8.5161799e-02   3.0469577e-03  -8.6496040e-02  -1.6797063e-01  -2.3698647e-01  -1.3291287e-01  -1.3291287e-01  -1.3291287e-01  -1.3291287e-01  -1.3291287e-01  -1.3291287e-01  -5.5927560e-01  -4.3356628e-01  -2.4565903e-01  -8.7893010e-03   2.4950781e-01   4.8453066e-01   6.8361481e-01
   8.6137221e+00   4.6076442e-02   4.6076442e-02   4.6076442e-02   4.6076442e-02   4.6076442e-02   4.6076442e-02   1.9388224e-01   1.5030290e-01   8.5161718e-02   3.0468774e-03  -8.6496121e-02  -1.6797059e-01  -2.3698655e-01  -1.3291281e-01  -1.3291281e-01  -1.3291281e-01  -1.3291281e-01  -1.3291281e-01  -1.3291281e-01  -5.5927569e-01  -4.3356605e-01  -2.4565880e-01  -8.7890695e-03   2.4950804e-01   4.8453056e-01   6.8361504e-01
   8.7254855e+00   4.6076355e-02   4.6076355e-02   4.6076355e-02   4.6076355e-02   4.6076355e-02   4.6076355e-02   1.9388237e-01   1.5030256e-01   8.5161380e-02   3.0465387e-03  -8.6496459e-02  -1.6797044e-01  -2.3698688e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -1.3291256e-01  -5.5927606e-01  -4.3356507e-01  -2.4565783e-01  -8.7880925e-03   2.4950902e-01   4.8453012e-01   6.8361601e-01
   8.7570280e+00   4.6076207e-02   4.6076207e-02   4.6076207e-02   4.6076207e-02   4.6076207e-02   4.6076207e-02   1.9388260e-01   1.5030189e-01   8.5160713e-02   3.0458726e-03  -8.6497125e-02  -1.6797010e-01  -2.3698754e-01  -1.3291214e-01  -1.3291214e-01  -1.3291214e-01  -1.3291214e-01  -1.3291214e-01  -1.3291214e-01  -5.5927674e-01  -4.3356315e-01  -2.4565590e-01  -8.7861708e-03   2.4951094e-01   4.8452913e-01   6.8361790e-01
   8.8122742e+00   4.6076206e-02   4.6076206e-02   4.6076206e-02   4.6076206e-02   4.6076206e-02   4.6076206e-02   1.9388261e-01   1.5030188e-01   8.5160706e-02   3.0458654e-03  -8.6497132e-02  -1.6797009e-01  -2.3698755e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -1.3291213e-01  -5.5927675e-01  -4.3356313e-01  -2.4565588e-01  -8.7861502e-03   2.4951096e-01   4.8452912e-01   6.8361792e-01
   8.8469955e+00   4.6076078e-02   4.6076078e-02   4.6076078e-02   4.6076078e-02   4.6076078e-02   4.6076078e-02   1.9388281e-01   1.5030130e-01   8.5160117e-02   3.0452759e-03  -8.6497721e-02  -1.6796979e-01  -2.3698813e-01  -1.3291176e-01  -1.3291176e-01  -1.3291176e-01  -1.3291176e-01  -1.3291176e-01  -1.3291176e-01  -5.5927735e-01  -4.3356143e-01  -2.4565418e-01  -8.7844498e-03   2.4951266e-01   4.8452823e-01   6.8361959e-01
   8.8988756e+00   4.6076130e-02   4.6076130e-02   4.6076130e-02   4.6076130e-02   4.6076130e-02   4.6076130e-02   1.9388273e-01   1.5030151e-01   8.5160331e-02   3.0454898e-03  -8.6497507e-02  -1.6796989e-01  -2.3698791e-01  -1.3291191e-01  -1.3291191e-01  -1.3291191e-01  -1.3291191e-01  -1.3291191e-01  -1.3291191e-01  -5.5927712e-01  -4.3356205e-01  -2.4565480e-01  -8.7850668e-03   2.4951204e-01   4.8452852e-01   6.8361898e-01
   8.9311924e+00   4.6075952e-02   4.6075952e-02   4.6075952e-02   4.6075952e-02   4.6075952e-02   4.6075952e-02   1.9388302e-01   1.5030068e-01   8.5159505e-02   3.0446642e-03  -8.6498333e-02  -1.6796945e-01  -2.3698872e-01  -1.3291140e-01  -1.3291140e-01  -1.3291140e-01  -1.3291140e-01  -1.3291140e-01  -1.3291140e-01  -5.5927796e-01  -4.3355966e-01  -2.4565242e-01  -8.7826853e-03   2.4951442e-01   4.8452727e-01   6.8362132e-01
   8.9760841e+00   4.6076002e-02   4.6076002e-02   4.6076002e-02   4.6076002e-02   4.6076002e-02   4.6076002e-02   1.9388295e-01   1.5030087e-01   8.5159692e-02   3.0448512e-03  -8.6498146e-02  -1.6796953e-01  -2.3698854e-01  -1.3291154e-01  -1.3291154e-01  -1.3291154e-01  -1.3291154e-01  -1.3291154e-01  -1.3291154e-01  -5.5927775e-01  -4.3356020e-01  -2.4565296e-01  -8.7832246e-03   2.4951388e-01   4.8452750e-01   6.8362079e-01
   9.0055489e+00   4.6075859e-02   4.6075859e-02   4.6075859e-02   4.6075859e-02   4.6075859e-02   4.6075859e-02   1.9388319e-01   1.5030019e-01   8.5159015e-02   3.0441742e-03  -8.6498822e-02  -1.6796917e-01  -2.3698920e-01  -1.3291113e-01  -1.3291113e-01  -1.3291113e-01  -1.3291113e-01  -1.3291113e-01  -1.3291113e-01  -5.5927843e-01  -4.3355825e-01  -2.4565101e-01  -8.7812719e-03   2.4951583e-01   4.8452645e-01   6.8362270e-01
   9.0531745e+00   4.6075890e-02   4.6075890e-02   4.6075890e-02   4.6075890e-02   4.6075890e-02   4.6075890e-02   1.9388315e-01   1.5030027e-01   8.5159094e-02   3.0442529e-03  -8.6498743e-02  -1.6796918e-01  -2.3698912e-01  -1.3291122e-01  -1.3291122e-01  -1.3291122e-01  -1.3291122e-01  -1.3291122e-01  -1.3291122e-01  -5.5927833e-01  -4.3355848e-01  -2.4565123e-01  -8.7814987e-03   2.4951561e-01   4.8452649e-01   6.8362247e-01
   9.0797899e+00   4.6075756e-02   4.6075756e-02   4.6075756e-02   4.6075756e-02   4.6075756e-02   4.6075756e-02   1.9388338e-01   1.5029963e-01   8.5158449e-02   3.0436076e-03  -8.6499388e-02  -1.6796883e-01  -2.3698976e-01  -1.3291084e-01  -1.3291084e-01  -1.3291084e-01  -1.3291084e-01  -1.3291084e-01  -1.3291084e-01  -5.5927897e-01  -4.3355662e-01  -2.4564937e-01  -8.7796373e-03   2.4951747e-01   4.8452548e-01   6.8362430e-01
   9.1285524e+00   4.6075764e-02   4.6075764e-02   4.6075764e-02   4.6075764e-02   4.6075764e-02   4.6075764e-02   1.9388338e-01   1.5029958e-01   8.5158399e-02   3.0435582e-03  -8.6499437e-02  -1.6796877e-01  -2.3698980e-01  -1.3291086e-01  -1.3291086e-01  -1.3291086e-01  -1.3291086e-01  -1.3291086e-01  -1.3291086e-01  -5.5927899e-01  -4.3355647e-01  -2.4564923e-01  -8.7794949e-03   2.4951761e-01   4.8452530e-01   6.8362442e-01
   9.1523801e+00   4.6075653e-02   4.6075653e-02   4.6075653e-02   4.6075653e-02   4.6075653e-02   4.6075653e-02   1.9388358e-01   1.5029902e-01   8.5157844e-02   3.0430029e-03  -8.6499992e-02  -1.6796846e-01  -2.3699034e-01  -1.3291054e-01  -1.3291054e-01  -1.3291054e-01  -1.3291054e-01  -1.3291054e-01  -1.3291054e-01  -5.5927954e-01  -4.3355487e-01  -2.4564763e-01  -8.7778928e-03   2.4951921e-01   4.8452441e-01   6.8362599e-01
   9.2052369e+00   4.6075629e-02   4.6075629e-02   4.6075629e-02   4.6075629e-02   4.6075629e-02   4.6075629e-02   1.9388364e-01   1.5029879e-01   8.5157616e-02   3.0427750e-03  -8.6500220e-02  -1.6796829e-01  -2.3699056e-01  -1.3291047e-01  -1.3291047e-01  -1.3291047e-01  -1.3291047e-01  -1.3291047e-01  -1.3291047e-01  -5.5927973e-01  -4.3355421e-01  -2.4564697e-01  -8.7772356e-03   2.4951986e-01   4.8452392e-01   6.8362662e-01
   9.2262271e+00   4.6075539e-02   4.6075539e-02   4.6075539e-02   4.6075539e-02   4.6075539e-02   4.6075539e-02   1.9388380e-01   1.5029833e-01   8.5157150e-02   3.0423088e-03  -8.6500686e-02  -1.6796803e-01  -2.3699102e-01  -1.3291021e-01  -1.3291021e-01  -1.3291021e-01  -1.3291021e-01  -1.3291021e-01  -1.3291021e-01  -5.5928019e-01  -4.3355287e-01  -2.4564563e-01  -8.7758907e-03   2.4952121e-01   4.8452315e-01   6.8362794e-01
   9.2863788e+00   4.6075455e-02   4.6075455e-02   4.6075455e-02   4.6075455e-02   4.6075455e-02   4.6075455e-02   1.9388397e-01   1.5029777e-01   8.5156594e-02   3.0417524e-03  -8.6501241e-02  -1.6796766e-01  -2.3699156e-01  -1.3290997e-01  -1.3290997e-01  -1.3290997e-01  -1.3290997e-01  -1.3290997e-01  -1.3290997e-01  -5.5928069e-01  -4.3355126e-01  -2.4564402e-01  -8.7742857e-03   2.4952281e-01   4.8452211e-01   6.8362949e-01
   9.3043649e+00   4.6075400e-02   4.6075400e-02   4.6075400e-02   4.6075400e-02   4.6075400e-02   4.6075400e-02   1.9388408e-01   1.5029746e-01   8.5156278e-02   3.0414366e-03  -8.6501557e-02  -1.6796747e-01  -2.3699186e-01  -1.3290981e-01  -1.3290981e-01  -1.3290981e-01  -1.3290981e-01  -1.3290981e-01  -1.3290981e-01  -5.5928099e-01  -4.3355035e-01  -2.4564311e-01  -8.7733748e-03   2.4952372e-01   4.8452155e-01   6.8363038e-01
   9.3457385e+00   4.6075380e-02   4.6075380e-02   4.6075380e-02   4.6075380e-02   4.6075380e-02   4.6075380e-02   1.9388414e-01   1.5029721e-01   8.5156029e-02   3.0411870e-03  -8.6501806e-02  -1.6796728e-01  -2.3699210e-01  -1.3290975e-01  -1.3290975e-01  -1.3290975e-01  -1.3290975e-01  -1.3290975e-01  -1.3290975e-01  -5.5928119e-01  -4.3354963e-01  -2.4564239e-01  -8.7726548e-03   2.4952444e-01   4.8452099e-01   6.8363106e-01
   9.3615258e+00   4.6075340e-02   4.6075340e-02   4.6075340e-02   4.6075340e-02   4.6075340e-02   4.6075340e-02   1.9388422e-01   1.5029696e-01   8.5155782e-02   3.0409400e-03  -8.6502053e-02  -1.6796712e-01  -2.3699234e-01  -1.3290963e-01  -1.3290963e-01  -1.3290963e-01  -1.3290963e-01  -1.3290963e-01  -1.3290963e-01  -5.5928141e-01  -4.3354892e-01  -2.4564168e-01  -8.7719423e-03   2.4952515e-01   4.8452054e-01   6.8363176e-01
   9.4020147e+00   4.6075321e-02   4.6075321e-02   4.6075321e-02   4.6075321e-02   4.6075321e-02   4.6075321e-02   1.9388429e-01   1.5029670e-01   8.5155522e-02   3.0406797e-03  -8.6502312e-02  -1.6796691e-01  -2.3699259e-01  -1.3290958e-01  -1.3290958e-01  -1.3290958e-01  -1.3290958e-01  -1.3290958e-01  -1.3290958e-01  -5.5928162e-01  -4.3354817e-01  -2.4564093e-01  -8.7711914e-03   2.4952590e-01   4.8451993e-01   6.8363247e-01
   9.4157167e+00   4.6075290e-02   4.6075290e-02   4.6075290e-02   4.6075290e-02   4.6075290e-02   4.6075290e-02   1.9388436e-01   1.5029649e-01   8.5155315e-02   3.0404732e-03  -8.6502519e-02  -1.6796678e-01  -2.3699279e-01  -1.3290949e-01  -1.3290949e-01  -1.3290949e-01  -1.3290949e-01  -1.3290949e-01  -1.3290949e-01  -5.5928180e-01  -4.3354757e-01  -2.4564033e-01  -8.7705959e-03   2.4952650e-01   4.8451954e-01   6.8363305e-01
   9.4567042e+00   4.6075267e-02   4.6075267e-02   4.6075267e-02   4.6075267e-02   4.6075267e-02   4.6075267e-02   1.9388444e-01   1.5029619e-01   8.5155015e-02   3.0401730e-03  -8.6502818e-02  -1.6796654e-01  -2.3699308e-01  -1.3290943e-01  -1.3290943e-01  -1.3290943e-01  -1.3290943e-01  -1.3290943e-01  -1.3290943e-01  -5.5928204e-01  -4.3354671e-01  -2.4563947e-01  -8.7697297e-03   2.4952736e-01   4.8451885e-01   6.8363387e-01
   9.4683792e+00   4.6075244e-02   4.6075244e-02   4.6075244e-02   4.6075244e-02   4.6075244e-02   4.6075244e-02   1.9388449e-01   1.5029602e-01   8.5154848e-02   3.0400057e-03  -8.6502985e-02  -1.6796642e-01  -2.3699324e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -5.5928219e-01  -4.3354623e-01  -2.4563898e-01  -8.7692473e-03   2.4952784e-01   4.8451853e-01   6.8363434e-01
   9.5109276e+00   4.6075217e-02   4.6075217e-02   4.6075217e-02   4.6075217e-02   4.6075217e-02   4.6075217e-02   1.9388459e-01   1.5029567e-01   8.5154496e-02   3.0396533e-03  -8.6503337e-02  -1.6796614e-01  -2.3699357e-01  -1.3290928e-01  -1.3290928e-01  -1.3290928e-01  -1.3290928e-01  -1.3290928e-01  -1.3290928e-01  -5.5928246e-01  -4.3354521e-01  -2.4563797e-01  -8.7682306e-03   2.4952886e-01   4.8451772e-01   6.8363531e-01
   9.5205920e+00   4.6075200e-02   4.6075200e-02   4.6075200e-02   4.6075200e-02   4.6075200e-02   4.6075200e-02   1.9388463e-01   1.5029554e-01   8.5154365e-02   3.0395223e-03  -8.6503468e-02  -1.6796605e-01  -2.3699370e-01  -1.3290923e-01  -1.3290923e-01  -1.3290923e-01  -1.3290923e-01  -1.3290923e-01  -1.3290923e-01  -5.5928257e-01  -4.3354483e-01  -2.4563759e-01  -8.7678528e-03   2.4952923e-01   4.8451746e-01   6.8363567e-01
   9.5689142e+00   4.6075150e-02   4.6075150e-02   4.6075150e-02   4.6075150e-02   4.6075150e-02   4.6075150e-02   1.9388477e-01   1.5029503e-01   8.5153854e-02   3.0390116e-03  -8.6503978e-02  -1.6796567e-01  -2.3699419e-01  -1.3290909e-01  -1.3290909e-01  -1.3290909e-01  -1.3290909e-01  -1.3290909e-01  -1.3290909e-01  -5.5928299e-01  -4.3354336e-01  -2.4563612e-01  -8.7663796e-03   2.4953070e-01   4.8451634e-01   6.8363708e-01
   9.5764279e+00   4.6075143e-02   4.6075143e-02   4.6075143e-02   4.6075143e-02   4.6075143e-02   4.6075143e-02   1.9388479e-01   1.5029495e-01   8.5153770e-02   3.0389273e-03  -8.6504062e-02  -1.6796560e-01  -2.3699427e-01  -1.3290907e-01  -1.3290907e-01  -1.3290907e-01  -1.3290907e-01  -1.3290907e-01  -1.3290907e-01  -5.5928306e-01  -4.3354311e-01  -2.4563588e-01  -8.7661364e-03   2.4953095e-01   4.8451616e-01   6.8363731e-01
   9.6139966e+00   4.6075140e-02   4.6075140e-02   4.6075140e-02   4.6075140e-02   4.6075140e-02   4.6075140e-02   1.9388485e-01   1.5029469e-01   8.5153510e-02   3.0386669e-03  -8.6504321e-02  -1.6796536e-01  -2.3699451e-01  -1.3290906e-01  -1.3290906e-01  -1.3290906e-01  -1.3290906e-01  -1.3290906e-01  -1.3290906e-01  -5.5928323e-01  -4.3354236e-01  -2.4563512e-01  -8.7653853e-03   2.4953170e-01   4.8451546e-01   6.8363802e-01
   9.6665777e+00   4.6075349e-02   4.6075349e-02   4.6075349e-02   4.6075349e-02   4.6075349e-02   4.6075349e-02   1.9388460e-01   1.5029528e-01   8.5154105e-02   3.0392623e-03  -8.6503726e-02  -1.6796552e-01  -2.3699391e-01  -1.3290966e-01  -1.3290966e-01  -1.3290966e-01  -1.3290966e-01  -1.3290966e-01  -1.3290966e-01  -5.5928250e-01  -4.3354408e-01  -2.4563684e-01  -8.7671028e-03   2.4952998e-01   4.8451592e-01   6.8363628e-01
   9.6704676e+00   4.6075243e-02   4.6075243e-02   4.6075243e-02   4.6075243e-02   4.6075243e-02   4.6075243e-02   1.9388478e-01   1.5029477e-01   8.5153595e-02   3.0387522e-03  -8.6504235e-02  -1.6796524e-01  -2.3699441e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -1.3290936e-01  -5.5928301e-01  -4.3354261e-01  -2.4563537e-01  -8.7656314e-03   2.4953145e-01   4.8451512e-01   6.8363772e-01
   9.6899173e+00   4.6074972e-02   4.6074972e-02   4.6074972e-02   4.6074972e-02   4.6074972e-02   4.6074972e-02   1.9388525e-01   1.5029338e-01   8.5152200e-02   3.0373568e-03  -8.6505630e-02  -1.6796445e-01  -2.3699577e-01  -1.3290857e-01  -1.3290857e-01  -1.3290857e-01  -1.3290857e-01  -1.3290857e-01  -1.3290857e-01  -5.5928437e-01  -4.3353858e-01  -2.4563135e-01  -8.7616062e-03   2.4953547e-01   4.8451283e-01   6.8364166e-01
   9.7249282e+00   4.6074937e-02   4.6074937e-02   4.6074937e-02   4.6074937e-02   4.6074937e-02   4.6074937e-02   1.9388537e-01   1.5029291e-01   8.5151739e-02   3.0368957e-03  -8.6506090e-02  -1.6796408e-01  -2.3699621e-01  -1.3290847e-01  -1.3290847e-01  -1.3290847e-01  -1.3290847e-01  -1.3290847e-01  -1.3290847e-01  -5.5928473e-01  -4.3353725e-01  -2.4563002e-01  -8.7602760e-03   2.4953680e-01   4.8451177e-01   6.8364292e-01
   9.7266522e+00   4.6074930e-02   4.6074930e-02   4.6074930e-02   4.6074930e-02   4.6074930e-02   4.6074930e-02   1.9388539e-01   1.5029287e-01   8.5151694e-02   3.0368499e-03  -8.6506136e-02  -1.6796405e-01  -2.3699626e-01  -1.3290845e-01  -1.3290845e-01  -1.3290845e-01  -1.3290845e-01  -1.3290845e-01  -1.3290845e-01  -5.5928477e-01  -4.3353712e-01  -2.4562989e-01  -8.7601440e-03   2.4953693e-01   4.8451168e-01   6.8364305e-01
   9.7352722e+00   4.6074912e-02   4.6074912e-02   4.6074912e-02   4.6074912e-02   4.6074912e-02   4.6074912e-02   1.9388544e-01   1.5029271e-01   8.5151530e-02   3.0366863e-03  -8.6506299e-02  -1.6796393e-01  -2.3699641e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -5.5928491e-01  -4.3353665e-01  -2.4562941e-01  -8.7596720e-03   2.4953740e-01   4.8451134e-01   6.8364350e-01
   9.7783720e+00   4.6074870e-02   4.6074870e-02   4.6074870e-02   4.6074870e-02   4.6074870e-02   4.6074870e-02   1.9388560e-01   1.5029211e-01   8.5150932e-02   3.0360878e-03  -8.6506896e-02  -1.6796345e-01  -2.3699698e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -5.5928537e-01  -4.3353492e-01  -2.4562769e-01  -8.7579455e-03   2.4953912e-01   4.8450994e-01   6.8364514e-01
   9.7794263e+00   4.6074870e-02   4.6074870e-02   4.6074870e-02   4.6074870e-02   4.6074870e-02   4.6074870e-02   1.9388560e-01   1.5029210e-01   8.5150922e-02   3.0360782e-03  -8.6506906e-02  -1.6796344e-01  -2.3699699e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -5.5928538e-01  -4.3353490e-01  -2.4562766e-01  -8.7579179e-03   2.4953915e-01   4.8450992e-01   6.8364517e-01
   9.7846973e+00   4.6074873e-02   4.6074873e-02   4.6074873e-02   4.6074873e-02   4.6074873e-02   4.6074873e-02   1.9388560e-01   1.5029206e-01   8.5150883e-02   3.0360393e-03  -8.6506944e-02  -1.6796339e-01  -2.3699703e-01  -1.3290829e-01  -1.3290829e-01  -1.3290829e-01  -1.3290829e-01  -1.3290829e-01  -1.3290829e-01  -5.5928540e-01  -4.3353478e-01  -2.4562755e-01  -8.7578057e-03   2.4953926e-01   4.8450979e-01   6.8364527e-01
   9.8110528e+00   4.6074909e-02   4.6074909e-02   4.6074909e-02   4.6074909e-02   4.6074909e-02   4.6074909e-02   1.9388561e-01   1.5029195e-01   8.5150776e-02   3.0359320e-03  -8.6507051e-02  -1.6796322e-01  -2.3699712e-01  -1.3290839e-01  -1.3290839e-01  -1.3290839e-01  -1.3290839e-01  -1.3290839e-01  -1.3290839e-01  -5.5928541e-01  -4.3353447e-01  -2.4562724e-01  -8.7574963e-03   2.4953957e-01   4.8450930e-01   6.8364554e-01
   9.8800444e+00   4.6075109e-02   4.6075109e-02   4.6075109e-02   4.6075109e-02   4.6075109e-02   4.6075109e-02   1.9388545e-01   1.5029216e-01   8.5150982e-02   3.0361373e-03  -8.6506845e-02  -1.6796303e-01  -2.3699688e-01  -1.3290897e-01  -1.3290897e-01  -1.3290897e-01  -1.3290897e-01  -1.3290897e-01  -1.3290897e-01  -5.5928494e-01  -4.3353507e-01  -2.4562783e-01  -8.7580885e-03   2.4953897e-01   4.8450874e-01   6.8364486e-01
   9.8840811e+00   4.6074998e-02   4.6074998e-02   4.6074998e-02   4.6074998e-02   4.6074998e-02   4.6074998e-02   1.9388563e-01   1.5029160e-01   8.5150429e-02   3.0355838e-03  -8.6507398e-02  -1.6796272e-01  -2.3699743e-01  -1.3290865e-01  -1.3290865e-01  -1.3290865e-01  -1.3290865e-01  -1.3290865e-01  -1.3290865e-01  -5.5928548e-01  -4.3353347e-01  -2.4562624e-01  -8.7564919e-03   2.4954057e-01   4.8450785e-01   6.8364642e-01
   9.9042645e+00   4.6074727e-02   4.6074727e-02   4.6074727e-02   4.6074727e-02   4.6074727e-02   4.6074727e-02   1.9388613e-01   1.5029012e-01   8.5148943e-02   3.0340974e-03  -8.6508883e-02  -1.6796184e-01  -2.3699888e-01  -1.3290787e-01  -1.3290787e-01  -1.3290787e-01  -1.3290787e-01  -1.3290787e-01  -1.3290787e-01  -5.5928691e-01  -4.3352918e-01  -2.4562195e-01  -8.7522039e-03   2.4954485e-01   4.8450532e-01   6.8365060e-01
   9.9344480e+00   4.6074770e-02   4.6074770e-02   4.6074770e-02   4.6074770e-02   4.6074770e-02   4.6074770e-02   1.9388615e-01   1.5028993e-01   8.5148753e-02   3.0339079e-03  -8.6509071e-02  -1.6796158e-01  -2.3699904e-01  -1.3290799e-01  -1.3290799e-01  -1.3290799e-01  -1.3290799e-01  -1.3290799e-01  -1.3290799e-01  -5.5928696e-01  -4.3352863e-01  -2.4562140e-01  -8.7516575e-03   2.4954540e-01   4.8450456e-01   6.8365109e-01
   9.9405060e+00   4.6074748e-02   4.6074748e-02   4.6074748e-02   4.6074748e-02   4.6074748e-02   4.6074748e-02   1.9388620e-01   1.5028974e-01   8.5148570e-02   3.0337247e-03  -8.6509254e-02  -1.6796145e-01  -2.3699922e-01  -1.3290793e-01  -1.3290793e-01  -1.3290793e-01  -1.3290793e-01  -1.3290793e-01  -1.3290793e-01  -5.5928712e-01  -4.3352811e-01  -2.4562088e-01  -8.7511290e-03   2.4954593e-01   4.8450418e-01   6.8365159e-01
   9.9707962e+00   4.6074723e-02   4.6074723e-02   4.6074723e-02   4.6074723e-02   4.6074723e-02   4.6074723e-02   1.9388633e-01   1.5028922e-01   8.5148047e-02   3.0332014e-03  -8.6509776e-02  -1.6796100e-01  -2.3699971e-01  -1.3290785e-01  -1.3290785e-01  -1.3290785e-01  -1.3290785e-01  -1.3290785e-01  -1.3290785e-01  -5.5928750e-01  -4.3352660e-01  -2.4561937e-01  -8.7496193e-03   2.4954743e-01   4.8450290e-01   6.8365302e-01
   1.0008241e+01   4.6074940e-02   4.6074940e-02   4.6074940e-02   4.6074940e-02   4.6074940e-02   4.6074940e-02   1.9388610e-01   1.5028969e-01   8.5148522e-02   3.0336757e-03  -8.6509301e-02  -1.6796103e-01  -2.3699922e-01  -1.3290848e-01  -1.3290848e-01  -1.3290848e-01  -1.3290848e-01  -1.3290848e-01  -1.3290848e-01  -5.5928683e-01  -4.3352796e-01  -2.4562074e-01  -8.7509875e-03   2.4954606e-01   4.8450297e-01   6.8365160e-01
   1.0017041e+01   4.6074822e-02   4.6074822e-02   4.6074822e-02   4.6074822e-02   4.6074822e-02   4.6074822e-02   1.9388632e-01   1.5028902e-01   8.5147853e-02   3.0330062e-03  -8.6509970e-02  -1.6796063e-01  -2.3699987e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -5.5928746e-01  -4.3352603e-01  -2.4561881e-01  -8.7490563e-03   2.4954799e-01   4.8450181e-01   6.8365348e-01
   1.0042946e+01   4.6074710e-02   4.6074710e-02   4.6074710e-02   4.6074710e-02   4.6074710e-02   4.6074710e-02   1.9388659e-01   1.5028813e-01   8.5146957e-02   3.0321101e-03  -8.6510865e-02  -1.6796000e-01  -2.3700074e-01  -1.3290782e-01  -1.3290782e-01  -1.3290782e-01  -1.3290782e-01  -1.3290782e-01  -1.3290782e-01  -5.5928823e-01  -4.3352345e-01  -2.4561622e-01  -8.7464714e-03   2.4955057e-01   4.8449999e-01   6.8365597e-01
   1.0068851e+01   4.6074851e-02   4.6074851e-02   4.6074851e-02   4.6074851e-02   4.6074851e-02   4.6074851e-02   1.9388645e-01   1.5028837e-01   8.5147203e-02   3.0323559e-03  -8.6510618e-02  -1.6795996e-01  -2.3700048e-01  -1.3290822e-01  -1.3290822e-01  -1.3290822e-01  -1.3290822e-01  -1.3290822e-01  -1.3290822e-01  -5.5928784e-01  -4.3352416e-01  -2.4561693e-01  -8.7471804e-03   2.4954986e-01   4.8449988e-01   6.8365522e-01
   1.0079905e+01   4.6074787e-02   4.6074787e-02   4.6074787e-02   4.6074787e-02   4.6074787e-02   4.6074787e-02   1.9388659e-01   1.5028791e-01   8.5146736e-02   3.0318892e-03  -8.6511084e-02  -1.6795964e-01  -2.3700093e-01  -1.3290804e-01  -1.3290804e-01  -1.3290804e-01  -1.3290804e-01  -1.3290804e-01  -1.3290804e-01  -5.5928825e-01  -4.3352281e-01  -2.4561559e-01  -8.7458343e-03   2.4955120e-01   4.8449896e-01   6.8365652e-01
   1.0106835e+01   4.6074782e-02   4.6074782e-02   4.6074782e-02   4.6074782e-02   4.6074782e-02   4.6074782e-02   1.9388670e-01   1.5028745e-01   8.5146274e-02   3.0314266e-03  -8.6511546e-02  -1.6795921e-01  -2.3700136e-01  -1.3290802e-01  -1.3290802e-01  -1.3290802e-01  -1.3290802e-01  -1.3290802e-01  -1.3290802e-01  -5.5928856e-01  -4.3352148e-01  -2.4561425e-01  -8.7444999e-03   2.4955254e-01   4.8449773e-01   6.8365777e-01
   1.0133765e+01   4.6074914e-02   4.6074914e-02   4.6074914e-02   4.6074914e-02   4.6074914e-02   4.6074914e-02   1.9388659e-01   1.5028761e-01   8.5146437e-02   3.0315894e-03  -8.6511382e-02  -1.6795911e-01  -2.3700118e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -1.3290840e-01  -5.5928823e-01  -4.3352195e-01  -2.4561472e-01  -8.7449693e-03   2.4955206e-01   4.8449744e-01   6.8365725e-01
   1.0147233e+01   4.6074828e-02   4.6074828e-02   4.6074828e-02   4.6074828e-02   4.6074828e-02   4.6074828e-02   1.9388678e-01   1.5028698e-01   8.5145813e-02   3.0309652e-03  -8.6512005e-02  -1.6795869e-01  -2.3700178e-01  -1.3290816e-01  -1.3290816e-01  -1.3290816e-01  -1.3290816e-01  -1.3290816e-01  -1.3290816e-01  -5.5928878e-01  -4.3352015e-01  -2.4561292e-01  -8.7431689e-03   2.4955386e-01   4.8449622e-01   6.8365898e-01
   1.0180901e+01   4.6074820e-02   4.6074820e-02   4.6074820e-02   4.6074820e-02   4.6074820e-02   4.6074820e-02   1.9388692e-01   1.5028636e-01   8.5145191e-02   3.0303425e-03  -8.6512626e-02  -1.6795811e-01  -2.3700236e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -1.3290814e-01  -5.5928920e-01  -4.3351835e-01  -2.4561113e-01  -8.7413727e-03   2.4955565e-01   4.8449456e-01   6.8366067e-01
   1.0214569e+01   4.6075100e-02   4.6075100e-02   4.6075100e-02   4.6075100e-02   4.6075100e-02   4.6075100e-02   1.9388661e-01   1.5028704e-01   8.5145870e-02   3.0310212e-03  -8.6511947e-02  -1.6795821e-01  -2.3700167e-01  -1.3290894e-01  -1.3290894e-01  -1.3290894e-01  -1.3290894e-01  -1.3290894e-01  -1.3290894e-01  -5.5928829e-01  -4.3352031e-01  -2.4561309e-01  -8.7433304e-03   2.4955369e-01   4.8449485e-01   6.8365866e-01
   1.0231041e+01   4.6074861e-02   4.6074861e-02   4.6074861e-02   4.6074861e-02   4.6074861e-02   4.6074861e-02   1.9388706e-01   1.5028563e-01   8.5144465e-02   3.0296162e-03  -8.6513350e-02  -1.6795735e-01  -2.3700303e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -5.5928961e-01  -4.3351625e-01  -2.4560904e-01  -8.7392776e-03   2.4955774e-01   4.8449235e-01   6.8366260e-01
   1.0263713e+01   4.6074854e-02   4.6074854e-02   4.6074854e-02   4.6074854e-02   4.6074854e-02   4.6074854e-02   1.9388722e-01   1.5028497e-01   8.5143799e-02   3.0289490e-03  -8.6514016e-02  -1.6795673e-01  -2.3700366e-01  -1.3290823e-01  -1.3290823e-01  -1.3290823e-01  -1.3290823e-01  -1.3290823e-01  -1.3290823e-01  -5.5929005e-01  -4.3351433e-01  -2.4560711e-01  -8.7373528e-03   2.4955966e-01   4.8449057e-01   6.8366440e-01
   1.0296767e+01   4.6075153e-02   4.6075153e-02   4.6075153e-02   4.6075153e-02   4.6075153e-02   4.6075153e-02   1.9388688e-01   1.5028568e-01   8.5144507e-02   3.0296569e-03  -8.6513307e-02  -1.6795682e-01  -2.3700293e-01  -1.3290910e-01  -1.3290910e-01  -1.3290910e-01  -1.3290910e-01  -1.3290910e-01  -1.3290910e-01  -5.5928909e-01  -4.3351637e-01  -2.4560916e-01  -8.7393949e-03   2.4955762e-01   4.8449083e-01   6.8366230e-01
   1.0316297e+01   4.6074861e-02   4.6074861e-02   4.6074861e-02   4.6074861e-02   4.6074861e-02   4.6074861e-02   1.9388745e-01   1.5028393e-01   8.5142758e-02   3.0279075e-03  -8.6515055e-02  -1.6795573e-01  -2.3700463e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -1.3290825e-01  -5.5929072e-01  -4.3351132e-01  -2.4560411e-01  -8.7343485e-03   2.4956266e-01   4.8448770e-01   6.8366721e-01
   1.0341833e+01   4.6074967e-02   4.6074967e-02   4.6074967e-02   4.6074967e-02   4.6074967e-02   4.6074967e-02   1.9388740e-01   1.5028385e-01   8.5142687e-02   3.0278361e-03  -8.6515125e-02  -1.6795546e-01  -2.3700467e-01  -1.3290856e-01  -1.3290856e-01  -1.3290856e-01  -1.3290856e-01  -1.3290856e-01  -1.3290856e-01  -5.5929059e-01  -4.3351112e-01  -2.4560391e-01  -8.7341425e-03   2.4956286e-01   4.8448690e-01   6.8366733e-01
   1.0415475e+01   4.6075385e-02   4.6075385e-02   4.6075385e-02   4.6075385e-02   4.6075385e-02   4.6075385e-02   1.9388709e-01   1.5028415e-01   8.5142982e-02   3.0281296e-03  -8.6514828e-02  -1.6795493e-01  -2.3700431e-01  -1.3290976e-01  -1.3290976e-01  -1.3290976e-01  -1.3290976e-01  -1.3290976e-01  -1.3290976e-01  -5.5928969e-01  -4.3351197e-01  -2.4560476e-01  -8.7349892e-03   2.4956200e-01   4.8448537e-01   6.8366627e-01
   1.0432334e+01   4.6074865e-02   4.6074865e-02   4.6074865e-02   4.6074865e-02   4.6074865e-02   4.6074865e-02   1.9388803e-01   1.5028135e-01   8.5140180e-02   3.0253275e-03  -8.6517628e-02  -1.6795329e-01  -2.3700704e-01  -1.3290827e-01  -1.3290827e-01  -1.3290827e-01  -1.3290827e-01  -1.3290827e-01  -1.3290827e-01  -5.5929239e-01  -4.3350388e-01  -2.4559667e-01  -8.7269063e-03   2.4957008e-01   4.8448064e-01   6.8367416e-01
   1.0449193e+01   4.6074883e-02   4.6074883e-02   4.6074883e-02   4.6074883e-02   4.6074883e-02   4.6074883e-02   1.9388810e-01   1.5028098e-01   8.5139819e-02   3.0249656e-03  -8.6517988e-02  -1.6795291e-01  -2.3700737e-01  -1.3290832e-01  -1.3290832e-01  -1.3290832e-01  -1.3290832e-01  -1.3290832e-01  -1.3290832e-01  -5.5929260e-01  -4.3350284e-01  -2.4559563e-01  -8.7258623e-03   2.4957112e-01   4.8447955e-01   6.8367512e-01
   1.0494839e+01   4.6075078e-02   4.6075078e-02   4.6075078e-02   4.6075078e-02   4.6075078e-02   4.6075078e-02   1.9388806e-01   1.5028067e-01   8.5139503e-02   3.0246492e-03  -8.6518302e-02  -1.6795223e-01  -2.3700763e-01  -1.3290888e-01  -1.3290888e-01  -1.3290888e-01  -1.3290888e-01  -1.3290888e-01  -1.3290888e-01  -5.5929248e-01  -4.3350193e-01  -2.4559472e-01  -8.7249496e-03   2.4957202e-01   4.8447760e-01   6.8367585e-01
   1.0521741e+01   4.6074871e-02   4.6074871e-02   4.6074871e-02   4.6074871e-02   4.6074871e-02   4.6074871e-02   1.9388856e-01   1.5027896e-01   8.5137797e-02   3.0229418e-03  -8.6520007e-02  -1.6795102e-01  -2.3700927e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -1.3290828e-01  -5.5929394e-01  -4.3349700e-01  -2.4558980e-01  -8.7200245e-03   2.4957694e-01   4.8447410e-01   6.8368058e-01
   1.0544004e+01   4.6075179e-02   4.6075179e-02   4.6075179e-02   4.6075179e-02   4.6075179e-02   4.6075179e-02   1.9388821e-01   1.5027973e-01   8.5138567e-02   3.0237122e-03  -8.6519235e-02  -1.6795115e-01  -2.3700848e-01  -1.3290917e-01  -1.3290917e-01  -1.3290917e-01  -1.3290917e-01  -1.3290917e-01  -1.3290917e-01  -5.5929292e-01  -4.3349922e-01  -2.4559202e-01  -8.7222466e-03   2.4957472e-01   4.8447448e-01   6.8367831e-01
   1.0573386e+01   4.6075299e-02   4.6075299e-02   4.6075299e-02   4.6075299e-02   4.6075299e-02   4.6075299e-02   1.9388821e-01   1.5027944e-01   8.5138278e-02   3.0234220e-03  -8.6519524e-02  -1.6795065e-01  -2.3700872e-01  -1.3290952e-01  -1.3290952e-01  -1.3290952e-01  -1.3290952e-01  -1.3290952e-01  -1.3290952e-01  -5.5929290e-01  -4.3349838e-01  -2.4559119e-01  -8.7214096e-03   2.4957555e-01   4.8447302e-01   6.8367901e-01
   1.0593398e+01   4.6075164e-02   4.6075164e-02   4.6075164e-02   4.6075164e-02   4.6075164e-02   4.6075164e-02   1.9388856e-01   1.5027822e-01   8.5137057e-02   3.0222004e-03  -8.6520743e-02  -1.6794975e-01  -2.3700989e-01  -1.3290913e-01  -1.3290913e-01  -1.3290913e-01  -1.3290913e-01  -1.3290913e-01  -1.3290913e-01  -5.5929393e-01  -4.3349486e-01  -2.4558766e-01  -8.7178859e-03   2.4957907e-01   4.8447044e-01   6.8368239e-01
   1.0613409e+01   4.6075314e-02   4.6075314e-02   4.6075314e-02   4.6075314e-02   4.6075314e-02   4.6075314e-02   1.9388846e-01   1.5027829e-01   8.5137132e-02   3.0222752e-03  -8.6520667e-02  -1.6794953e-01  -2.3700979e-01  -1.3290956e-01  -1.3290956e-01  -1.3290956e-01  -1.3290956e-01  -1.3290956e-01  -1.3290956e-01  -5.5929362e-01  -4.3349508e-01  -2.4558788e-01  -8.7181016e-03   2.4957885e-01   4.8446980e-01   6.8368209e-01
   1.0674464e+01   4.6075689e-02   4.6075689e-02   4.6075689e-02   4.6075689e-02   4.6075689e-02   4.6075689e-02   1.9388827e-01   1.5027814e-01   8.5136979e-02   3.0221206e-03  -8.6520818e-02  -1.6794866e-01  -2.3700985e-01  -1.3291064e-01  -1.3291064e-01  -1.3291064e-01  -1.3291064e-01  -1.3291064e-01  -1.3291064e-01  -5.5929309e-01  -4.3349463e-01  -2.4558744e-01  -8.7176555e-03   2.4957928e-01   4.8446728e-01   6.8368226e-01
   1.0691259e+01   4.6075417e-02   4.6075417e-02   4.6075417e-02   4.6075417e-02   4.6075417e-02   4.6075417e-02   1.9388884e-01   1.5027633e-01   8.5135170e-02   3.0203115e-03  -8.6522625e-02  -1.6794748e-01  -2.3701160e-01  -1.3290986e-01  -1.3290986e-01  -1.3290986e-01  -1.3290986e-01  -1.3290986e-01  -1.3290986e-01  -5.5929473e-01  -4.3348941e-01  -2.4558222e-01  -8.7124371e-03   2.4958449e-01   4.8446388e-01   6.8368731e-01
   1.0708054e+01   4.6075504e-02   4.6075504e-02   4.6075504e-02   4.6075504e-02   4.6075504e-02   4.6075504e-02   1.9388883e-01   1.5027616e-01   8.5135000e-02   3.0201406e-03  -8.6522794e-02  -1.6794715e-01  -2.3701174e-01  -1.3291011e-01  -1.3291011e-01  -1.3291011e-01  -1.3291011e-01  -1.3291011e-01  -1.3291011e-01  -5.5929469e-01  -4.3348892e-01  -2.4558173e-01  -8.7119440e-03   2.4958498e-01   4.8446292e-01   6.8368772e-01
   1.0762990e+01   4.6075864e-02   4.6075864e-02   4.6075864e-02   4.6075864e-02   4.6075864e-02   4.6075864e-02   1.9388867e-01   1.5027594e-01   8.5134779e-02   3.0199179e-03  -8.6523013e-02  -1.6794624e-01  -2.3701187e-01  -1.3291115e-01  -1.3291115e-01  -1.3291115e-01  -1.3291115e-01  -1.3291115e-01  -1.3291115e-01  -5.5929423e-01  -4.3348828e-01  -2.4558109e-01  -8.7113017e-03   2.4958561e-01   4.8446030e-01   6.8368808e-01
   1.0781433e+01   4.6075691e-02   4.6075691e-02   4.6075691e-02   4.6075691e-02   4.6075691e-02   4.6075691e-02   1.9388910e-01   1.5027447e-01   8.5133316e-02   3.0184541e-03  -8.6524474e-02  -1.6794519e-01  -2.3701327e-01  -1.3291065e-01  -1.3291065e-01  -1.3291065e-01  -1.3291065e-01  -1.3291065e-01  -1.3291065e-01  -5.5929547e-01  -4.3348405e-01  -2.4557687e-01  -8.7070790e-03   2.4958983e-01   4.8445728e-01   6.8369214e-01
   1.0799876e+01   4.6075842e-02   4.6075842e-02   4.6075842e-02   4.6075842e-02   4.6075842e-02   4.6075842e-02   1.9388901e-01   1.5027449e-01   8.5133331e-02   3.0184689e-03  -8.6524458e-02  -1.6794491e-01  -2.3701323e-01  -1.3291108e-01  -1.3291108e-01  -1.3291108e-01  -1.3291108e-01  -1.3291108e-01  -1.3291108e-01  -5.5929521e-01  -4.3348410e-01  -2.4557692e-01  -8.7071219e-03   2.4958978e-01   4.8445647e-01   6.8369200e-01
   1.0883201e+01   4.6076483e-02   4.6076483e-02   4.6076483e-02   4.6076483e-02   4.6076483e-02   4.6076483e-02   1.9388866e-01   1.5027436e-01   8.5133206e-02   3.0183420e-03  -8.6524578e-02  -1.6794355e-01  -2.3701320e-01  -1.3291293e-01  -1.3291293e-01  -1.3291293e-01  -1.3291293e-01  -1.3291293e-01  -1.3291293e-01  -5.5929421e-01  -4.3348373e-01  -2.4557656e-01  -8.7067557e-03   2.4959013e-01   4.8445254e-01   6.8369192e-01
   1.0903883e+01   4.6075917e-02   4.6075917e-02   4.6075917e-02   4.6075917e-02   4.6075917e-02   4.6075917e-02   1.9388977e-01   1.5027092e-01   8.5129769e-02   3.0149038e-03  -8.6528013e-02  -1.6794139e-01  -2.3701654e-01  -1.3291130e-01  -1.3291130e-01  -1.3291130e-01  -1.3291130e-01  -1.3291130e-01  -1.3291130e-01  -5.5929740e-01  -4.3347381e-01  -2.4556664e-01  -8.6968379e-03   2.4960004e-01   4.8444633e-01   6.8370155e-01
   1.0924565e+01   4.6076264e-02   4.6076264e-02   4.6076264e-02   4.6076264e-02   4.6076264e-02   4.6076264e-02   1.9388940e-01   1.5027165e-01   8.5130497e-02   3.0156310e-03  -8.6527284e-02  -1.6794141e-01  -2.3701578e-01  -1.3291230e-01  -1.3291230e-01  -1.3291230e-01  -1.3291230e-01  -1.3291230e-01  -1.3291230e-01  -5.5929634e-01  -4.3347591e-01  -2.4556874e-01  -8.6989357e-03   2.4959793e-01   4.8444637e-01   6.8369937e-01
   1.0952112e+01   4.6076448e-02   4.6076448e-02   4.6076448e-02   4.6076448e-02   4.6076448e-02   4.6076448e-02   1.9388936e-01   1.5027135e-01   8.5130195e-02   3.0153280e-03  -8.6527585e-02  -1.6794077e-01  -2.3701602e-01  -1.3291283e-01  -1.3291283e-01  -1.3291283e-01  -1.3291283e-01  -1.3291283e-01  -1.3291283e-01  -5.5929623e-01  -4.3347504e-01  -2.4556787e-01  -8.6980615e-03   2.4959880e-01   4.8444451e-01   6.8370006e-01
   1.0974078e+01   4.6076417e-02   4.6076417e-02   4.6076417e-02   4.6076417e-02   4.6076417e-02   4.6076417e-02   1.9388962e-01   1.5027026e-01   8.5129109e-02   3.0142416e-03  -8.6528668e-02  -1.6793980e-01  -2.3701704e-01  -1.3291274e-01  -1.3291274e-01  -1.3291274e-01  -1.3291274e-01  -1.3291274e-01  -1.3291274e-01  -5.5929699e-01  -4.3347190e-01  -2.4556474e-01  -8.6949277e-03   2.4960193e-01   4.8444173e-01   6.8370301e-01
   1.0996044e+01   4.6076698e-02   4.6076698e-02   4.6076698e-02   4.6076698e-02   4.6076698e-02   4.6076698e-02   1.9388938e-01   1.5027060e-01   8.5129451e-02   3.0145822e-03  -8.6528326e-02  -1.6793957e-01  -2.3701666e-01  -1.3291355e-01  -1.3291355e-01  -1.3291355e-01  -1.3291355e-01  -1.3291355e-01  -1.3291355e-01  -5.5929629e-01  -4.3347288e-01  -2.4556572e-01  -8.6959103e-03   2.4960094e-01   4.8444108e-01   6.8370191e-01
   1.1030210e+01   4.6076941e-02   4.6076941e-02   4.6076941e-02   4.6076941e-02   4.6076941e-02   4.6076941e-02   1.9388932e-01   1.5027024e-01   8.5129091e-02   3.0142213e-03  -8.6528683e-02  -1.6793876e-01  -2.3701694e-01  -1.3291425e-01  -1.3291425e-01  -1.3291425e-01  -1.3291425e-01  -1.3291425e-01  -1.3291425e-01  -5.5929611e-01  -4.3347184e-01  -2.4556469e-01  -8.6948690e-03   2.4960197e-01   4.8443873e-01   6.8370272e-01
   1.1053631e+01   4.6076846e-02   4.6076846e-02   4.6076846e-02   4.6076846e-02   4.6076846e-02   4.6076846e-02   1.9388971e-01   1.5026875e-01   8.5127599e-02   3.0127287e-03  -8.6530173e-02  -1.6793754e-01  -2.3701836e-01  -1.3291398e-01  -1.3291398e-01  -1.3291398e-01  -1.3291398e-01  -1.3291398e-01  -1.3291398e-01  -5.5929724e-01  -4.3346754e-01  -2.4556038e-01  -8.6905636e-03   2.4960627e-01   4.8443520e-01   6.8370680e-01
   1.1077052e+01   4.6077237e-02   4.6077237e-02   4.6077237e-02   4.6077237e-02   4.6077237e-02   4.6077237e-02   1.9388932e-01   1.5026948e-01   8.5128329e-02   3.0134580e-03  -8.6529442e-02  -1.6793747e-01  -2.3701759e-01  -1.3291511e-01  -1.3291511e-01  -1.3291511e-01  -1.3291511e-01  -1.3291511e-01  -1.3291511e-01  -5.5929611e-01  -4.3346964e-01  -2.4556249e-01  -8.6926672e-03   2.4960416e-01   4.8443500e-01   6.8370458e-01
   1.1103388e+01   4.6077382e-02   4.6077382e-02   4.6077382e-02   4.6077382e-02   4.6077382e-02   4.6077382e-02   1.9388935e-01   1.5026895e-01   8.5127806e-02   3.0129331e-03  -8.6529964e-02  -1.6793669e-01  -2.3701804e-01  -1.3291552e-01  -1.3291552e-01  -1.3291552e-01  -1.3291552e-01  -1.3291552e-01  -1.3291552e-01  -5.5929620e-01  -4.3346813e-01  -2.4556098e-01  -8.6911532e-03   2.4960566e-01   4.8443276e-01   6.8370590e-01
   1.1128172e+01   4.6077325e-02   4.6077325e-02   4.6077325e-02   4.6077325e-02   4.6077325e-02   4.6077325e-02   1.9388970e-01   1.5026753e-01   8.5126386e-02   3.0115129e-03  -8.6531381e-02  -1.6793546e-01  -2.3701938e-01  -1.3291536e-01  -1.3291536e-01  -1.3291536e-01  -1.3291536e-01  -1.3291536e-01  -1.3291536e-01  -5.5929722e-01  -4.3346403e-01  -2.4555688e-01  -8.6870565e-03   2.4960975e-01   4.8442920e-01   6.8370976e-01
   1.1152956e+01   4.6077788e-02   4.6077788e-02   4.6077788e-02   4.6077788e-02   4.6077788e-02   4.6077788e-02   1.9388922e-01   1.5026848e-01   8.5127336e-02   3.0124612e-03  -8.6530430e-02  -1.6793545e-01  -2.3701839e-01  -1.3291670e-01  -1.3291670e-01  -1.3291670e-01  -1.3291670e-01  -1.3291670e-01  -1.3291670e-01  -5.5929582e-01  -4.3346676e-01  -2.4555962e-01  -8.6897920e-03   2.4960701e-01   4.8442920e-01   6.8370690e-01
   1.1176897e+01   4.6077884e-02   4.6077884e-02   4.6077884e-02   4.6077884e-02   4.6077884e-02   4.6077884e-02   1.9388932e-01   1.5026779e-01   8.5126651e-02   3.0117753e-03  -8.6531114e-02  -1.6793462e-01  -2.3701901e-01  -1.3291697e-01  -1.3291697e-01  -1.3291697e-01  -1.3291697e-01  -1.3291697e-01  -1.3291697e-01  -5.5929611e-01  -4.3346479e-01  -2.4555765e-01  -8.6878133e-03   2.4960898e-01   4.8442679e-01   6.8370868e-01
   1.1189974e+01   4.6077880e-02   4.6077880e-02   4.6077880e-02   4.6077880e-02   4.6077880e-02   4.6077880e-02   1.9388947e-01   1.5026714e-01   8.5125998e-02   3.0111223e-03  -8.6531765e-02  -1.6793401e-01  -2.3701962e-01  -1.3291696e-01  -1.3291696e-01  -1.3291696e-01  -1.3291696e-01  -1.3291696e-01  -1.3291696e-01  -5.5929654e-01  -4.3346290e-01  -2.4555576e-01  -8.6859298e-03   2.4961086e-01   4.8442503e-01   6.8371044e-01
   1.1203051e+01   4.6077986e-02   4.6077986e-02   4.6077986e-02   4.6077986e-02   4.6077986e-02   4.6077986e-02   1.9388944e-01   1.5026699e-01   8.5125845e-02   3.0109681e-03  -8.6531918e-02  -1.6793366e-01  -2.3701974e-01  -1.3291727e-01  -1.3291727e-01  -1.3291727e-01  -1.3291727e-01  -1.3291727e-01  -1.3291727e-01  -5.5929646e-01  -4.3346246e-01  -2.4555532e-01  -8.6854850e-03   2.4961130e-01   4.8442401e-01   6.8371079e-01
   1.1241183e+01   4.6078342e-02   4.6078342e-02   4.6078342e-02   4.6078342e-02   4.6078342e-02   4.6078342e-02   1.9388928e-01   1.5026675e-01   8.5125611e-02   3.0107334e-03  -8.6532148e-02  -1.6793274e-01  -2.3701988e-01  -1.3291830e-01  -1.3291830e-01  -1.3291830e-01  -1.3291830e-01  -1.3291830e-01  -1.3291830e-01  -5.5929601e-01  -4.3346178e-01  -2.4555465e-01  -8.6848078e-03   2.4961197e-01   4.8442138e-01   6.8371119e-01
   1.1254859e+01   4.6078369e-02   4.6078369e-02   4.6078369e-02   4.6078369e-02   4.6078369e-02   4.6078369e-02   1.9388939e-01   1.5026619e-01   8.5125047e-02   3.0101685e-03  -8.6532711e-02  -1.6793216e-01  -2.3702040e-01  -1.3291837e-01  -1.3291837e-01  -1.3291837e-01  -1.3291837e-01  -1.3291837e-01  -1.3291837e-01  -5.5929633e-01  -4.3346015e-01  -2.4555302e-01  -8.6831783e-03   2.4961359e-01   4.8441969e-01   6.8371269e-01
   1.1268534e+01   4.6078494e-02   4.6078494e-02   4.6078494e-02   4.6078494e-02   4.6078494e-02   4.6078494e-02   1.9388935e-01   1.5026607e-01   8.5124930e-02   3.0100511e-03  -8.6532827e-02  -1.6793181e-01  -2.3702048e-01  -1.3291873e-01  -1.3291873e-01  -1.3291873e-01  -1.3291873e-01  -1.3291873e-01  -1.3291873e-01  -5.5929619e-01  -4.3345981e-01  -2.4555268e-01  -8.6828397e-03   2.4961392e-01   4.8441867e-01   6.8371292e-01
   1.1313308e+01   4.6078935e-02   4.6078935e-02   4.6078935e-02   4.6078935e-02   4.6078935e-02   4.6078935e-02   1.9388914e-01   1.5026583e-01   8.5124696e-02   3.0098150e-03  -8.6533058e-02  -1.6793073e-01  -2.3702060e-01  -1.3292000e-01  -1.3292000e-01  -1.3292000e-01  -1.3292000e-01  -1.3292000e-01  -1.3292000e-01  -5.5929560e-01  -4.3345913e-01  -2.4555201e-01  -8.6821587e-03   2.4961459e-01   4.8441556e-01   6.8371327e-01
   1.1327656e+01   4.6078930e-02   4.6078930e-02   4.6078930e-02   4.6078930e-02   4.6078930e-02   4.6078930e-02   1.9388932e-01   1.5026506e-01   8.5123925e-02   3.0090433e-03  -8.6533828e-02  -1.6793001e-01  -2.3702132e-01  -1.3291999e-01  -1.3291999e-01  -1.3291999e-01  -1.3291999e-01  -1.3291999e-01  -1.3291999e-01  -5.5929611e-01  -4.3345690e-01  -2.4554978e-01  -8.6799326e-03   2.4961681e-01   4.8441348e-01   6.8371535e-01
   1.1342004e+01   4.6079066e-02   4.6079066e-02   4.6079066e-02   4.6079066e-02   4.6079066e-02   4.6079066e-02   1.9388927e-01   1.5026494e-01   8.5123801e-02   3.0089190e-03  -8.6533950e-02  -1.6792962e-01  -2.3702141e-01  -1.3292038e-01  -1.3292038e-01  -1.3292038e-01  -1.3292038e-01  -1.3292038e-01  -1.3292038e-01  -5.5929596e-01  -4.3345655e-01  -2.4554943e-01  -8.6795741e-03   2.4961716e-01   4.8441238e-01   6.8371559e-01
   1.1402071e+01   4.6079657e-02   4.6079657e-02   4.6079657e-02   4.6079657e-02   4.6079657e-02   4.6079657e-02   1.9388902e-01   1.5026450e-01   8.5123372e-02   3.0084869e-03  -8.6534376e-02  -1.6792807e-01  -2.3702167e-01  -1.3292209e-01  -1.3292209e-01  -1.3292209e-01  -1.3292209e-01  -1.3292209e-01  -1.3292209e-01  -5.5929524e-01  -4.3345530e-01  -2.4554819e-01  -8.6783275e-03   2.4961839e-01   4.8440790e-01   6.8371636e-01
   1.1417247e+01   4.6079590e-02   4.6079590e-02   4.6079590e-02   4.6079590e-02   4.6079590e-02   4.6079590e-02   1.9388931e-01   1.5026337e-01   8.5122234e-02   3.0073487e-03  -8.6535511e-02  -1.6792712e-01  -2.3702275e-01  -1.3292189e-01  -1.3292189e-01  -1.3292189e-01  -1.3292189e-01  -1.3292189e-01  -1.3292189e-01  -5.5929609e-01  -4.3345201e-01  -2.4554491e-01  -8.6750442e-03   2.4962167e-01   4.8440516e-01   6.8371947e-01
   1.1432422e+01   4.6079748e-02   4.6079748e-02   4.6079748e-02   4.6079748e-02   4.6079748e-02   4.6079748e-02   1.9388924e-01   1.5026325e-01   8.5122123e-02   3.0072362e-03  -8.6535622e-02  -1.6792671e-01  -2.3702282e-01  -1.3292235e-01  -1.3292235e-01  -1.3292235e-01  -1.3292235e-01  -1.3292235e-01  -1.3292235e-01  -5.5929590e-01  -4.3345169e-01  -2.4554458e-01  -8.6747197e-03   2.4962199e-01   4.8440397e-01   6.8371967e-01
   1.1491424e+01   4.6080402e-02   4.6080402e-02   4.6080402e-02   4.6080402e-02   4.6080402e-02   4.6080402e-02   1.9388892e-01   1.5026300e-01   8.5121874e-02   3.0069853e-03  -8.6535866e-02  -1.6792520e-01  -2.3702290e-01  -1.3292424e-01  -1.3292424e-01  -1.3292424e-01  -1.3292424e-01  -1.3292424e-01  -1.3292424e-01  -5.5929495e-01  -4.3345097e-01  -2.4554387e-01  -8.6739961e-03   2.4962269e-01   4.8439963e-01   6.8371991e-01
   1.1507432e+01   4.6080299e-02   4.6080299e-02   4.6080299e-02   4.6080299e-02   4.6080299e-02   4.6080299e-02   1.9388929e-01   1.5026161e-01   8.5120480e-02   3.0055898e-03  -8.6537258e-02  -1.6792408e-01  -2.3702423e-01  -1.3292394e-01  -1.3292394e-01  -1.3292394e-01  -1.3292394e-01  -1.3292394e-01  -1.3292394e-01  -5.5929603e-01  -4.3344694e-01  -2.4553985e-01  -8.6699705e-03   2.4962671e-01   4.8439640e-01   6.8372373e-01
   1.1523440e+01   4.6080491e-02   4.6080491e-02   4.6080491e-02   4.6080491e-02   4.6080491e-02   4.6080491e-02   1.9388919e-01   1.5026156e-01   8.5120432e-02   3.0055414e-03  -8.6537305e-02  -1.6792367e-01  -2.3702423e-01  -1.3292449e-01  -1.3292449e-01  -1.3292449e-01  -1.3292449e-01  -1.3292449e-01  -1.3292449e-01  -5.5929574e-01  -4.3344680e-01  -2.4553971e-01  -8.6698309e-03   2.4962684e-01   4.8439519e-01   6.8372374e-01
   1.1603480e+01   4.6081469e-02   4.6081469e-02   4.6081469e-02   4.6081469e-02   4.6081469e-02   4.6081469e-02   1.9388865e-01   1.5026140e-01   8.5120282e-02   3.0053874e-03  -8.6537449e-02  -1.6792162e-01  -2.3702415e-01  -1.3292731e-01  -1.3292731e-01  -1.3292731e-01  -1.3292731e-01  -1.3292731e-01  -1.3292731e-01  -5.5929418e-01  -4.3344636e-01  -2.4553928e-01  -8.6693868e-03   2.4962726e-01   4.8438930e-01   6.8372350e-01
   1.1620532e+01   4.6081113e-02   4.6081113e-02   4.6081113e-02   4.6081113e-02   4.6081113e-02   4.6081113e-02   1.9388946e-01   1.5025871e-01   8.5117589e-02   3.0026934e-03  -8.6540139e-02  -1.6791977e-01  -2.3702674e-01  -1.3292629e-01  -1.3292629e-01  -1.3292629e-01  -1.3292629e-01  -1.3292629e-01  -1.3292629e-01  -5.5929653e-01  -4.3343858e-01  -2.4553151e-01  -8.6616155e-03   2.4963502e-01   4.8438394e-01   6.8373098e-01
   1.1637584e+01   4.6081381e-02   4.6081381e-02   4.6081381e-02   4.6081381e-02   4.6081381e-02   4.6081381e-02   1.9388927e-01   1.5025887e-01   8.5117751e-02   3.0028539e-03  -8.6539976e-02  -1.6791940e-01  -2.3702653e-01  -1.3292706e-01  -1.3292706e-01  -1.3292706e-01  -1.3292706e-01  -1.3292706e-01  -1.3292706e-01  -5.5929597e-01  -4.3343905e-01  -2.4553197e-01  -8.6620785e-03   2.4963455e-01   4.8438288e-01   6.8373037e-01
   1.1678681e+01   4.6081906e-02   4.6081906e-02   4.6081906e-02   4.6081906e-02   4.6081906e-02   4.6081906e-02   1.9388900e-01   1.5025870e-01   8.5117587e-02   3.0026882e-03  -8.6540136e-02  -1.6791822e-01  -2.3702656e-01  -1.3292858e-01  -1.3292858e-01  -1.3292858e-01  -1.3292858e-01  -1.3292858e-01  -1.3292858e-01  -5.5929518e-01  -4.3343857e-01  -2.4553150e-01  -8.6616006e-03   2.4963501e-01   4.8437949e-01   6.8373047e-01
   1.1696434e+01   4.6081881e-02   4.6081881e-02   4.6081881e-02   4.6081881e-02   4.6081881e-02   4.6081881e-02   1.9388930e-01   1.5025744e-01   8.5116324e-02   3.0014245e-03  -8.6541397e-02  -1.6791707e-01  -2.3702775e-01  -1.3292850e-01  -1.3292850e-01  -1.3292850e-01  -1.3292850e-01  -1.3292850e-01  -1.3292850e-01  -5.5929605e-01  -4.3343492e-01  -2.4552786e-01  -8.6579553e-03   2.4963864e-01   4.8437618e-01   6.8373388e-01
   1.1714187e+01   4.6082160e-02   4.6082160e-02   4.6082160e-02   4.6082160e-02   4.6082160e-02   4.6082160e-02   1.9388910e-01   1.5025757e-01   8.5116453e-02   3.0015518e-03  -8.6541267e-02  -1.6791665e-01  -2.3702756e-01  -1.3292931e-01  -1.3292931e-01  -1.3292931e-01  -1.3292931e-01  -1.3292931e-01  -1.3292931e-01  -5.5929549e-01  -4.3343529e-01  -2.4552823e-01  -8.6583224e-03   2.4963827e-01   4.8437496e-01   6.8373335e-01
   1.1756888e+01   4.6082714e-02   4.6082714e-02   4.6082714e-02   4.6082714e-02   4.6082714e-02   4.6082714e-02   1.9388883e-01   1.5025734e-01   8.5116225e-02   3.0013219e-03  -8.6541491e-02  -1.6791536e-01  -2.3702765e-01  -1.3293091e-01  -1.3293091e-01  -1.3293091e-01  -1.3293091e-01  -1.3293091e-01  -1.3293091e-01  -5.5929470e-01  -4.3343463e-01  -2.4552757e-01  -8.6576594e-03   2.4963892e-01   4.8437124e-01   6.8373360e-01
   1.1775370e+01   4.6082687e-02   4.6082687e-02   4.6082687e-02   4.6082687e-02   4.6082687e-02   4.6082687e-02   1.9388915e-01   1.5025597e-01   8.5114860e-02   2.9999555e-03  -8.6542854e-02  -1.6791412e-01  -2.3702893e-01  -1.3293083e-01  -1.3293083e-01  -1.3293083e-01  -1.3293083e-01  -1.3293083e-01  -1.3293083e-01  -5.5929563e-01  -4.3343069e-01  -2.4552363e-01  -8.6537177e-03   2.4964285e-01   4.8436766e-01   6.8373729e-01
   1.1793852e+01   4.6083007e-02   4.6083007e-02   4.6083007e-02   4.6083007e-02   4.6083007e-02   4.6083007e-02   1.9388891e-01   1.5025620e-01   8.5115088e-02   3.0001827e-03  -8.6542624e-02  -1.6791371e-01  -2.3702864e-01  -1.3293175e-01  -1.3293175e-01  -1.3293175e-01  -1.3293175e-01  -1.3293175e-01  -1.3293175e-01  -5.5929494e-01  -4.3343134e-01  -2.4552429e-01  -8.6543733e-03   2.4964218e-01   4.8436649e-01   6.8373647e-01
   1.1829411e+01   4.6083468e-02   4.6083468e-02   4.6083468e-02   4.6083468e-02   4.6083468e-02   4.6083468e-02   1.9388870e-01   1.5025592e-01   8.5114814e-02   2.9999066e-03  -8.6542895e-02  -1.6791256e-01  -2.3702879e-01  -1.3293308e-01  -1.3293308e-01  -1.3293308e-01  -1.3293308e-01  -1.3293308e-01  -1.3293308e-01  -5.5929433e-01  -4.3343054e-01  -2.4552350e-01  -8.6535768e-03   2.4964297e-01   4.8436315e-01   6.8373690e-01
   1.1848569e+01   4.6083499e-02   4.6083499e-02   4.6083499e-02   4.6083499e-02   4.6083499e-02   4.6083499e-02   1.9388895e-01   1.5025473e-01   8.5113628e-02   2.9987195e-03  -8.6544078e-02  -1.6791138e-01  -2.3702989e-01  -1.3293317e-01  -1.3293317e-01  -1.3293317e-01  -1.3293317e-01  -1.3293317e-01  -1.3293317e-01  -5.5929505e-01  -4.3342712e-01  -2.4552008e-01  -8.6501525e-03   2.4964638e-01   4.8435974e-01   6.8374007e-01
   1.1867727e+01   4.6083847e-02   4.6083847e-02   4.6083847e-02   4.6083847e-02   4.6083847e-02   4.6083847e-02   1.9388869e-01   1.5025500e-01   8.5113895e-02   2.9989847e-03  -8.6543810e-02  -1.6791095e-01  -2.3702956e-01  -1.3293417e-01  -1.3293417e-01  -1.3293417e-01  -1.3293417e-01  -1.3293417e-01  -1.3293417e-01  -5.5929429e-01  -4.3342788e-01  -2.4552085e-01  -8.6509174e-03   2.4964561e-01   4.8435852e-01   6.8373913e-01
   1.1901198e+01   4.6084282e-02   4.6084282e-02   4.6084282e-02   4.6084282e-02   4.6084282e-02   4.6084282e-02   1.9388850e-01   1.5025467e-01   8.5113572e-02   2.9986600e-03  -8.6544130e-02  -1.6790980e-01  -2.3702977e-01  -1.3293543e-01  -1.3293543e-01  -1.3293543e-01  -1.3293543e-01  -1.3293543e-01  -1.3293543e-01  -5.5929376e-01  -4.3342695e-01  -2.4551992e-01  -8.6499807e-03   2.4964653e-01   4.8435519e-01   6.8373971e-01
   1.1921025e+01   4.6084331e-02   4.6084331e-02   4.6084331e-02   4.6084331e-02   4.6084331e-02   4.6084331e-02   1.9388874e-01   1.5025349e-01   8.5112383e-02   2.9974703e-03  -8.6545315e-02  -1.6790858e-01  -2.3703086e-01  -1.3293557e-01  -1.3293557e-01  -1.3293557e-01  -1.3293557e-01  -1.3293557e-01  -1.3293557e-01  -5.5929444e-01  -4.3342352e-01  -2.4551649e-01  -8.6465490e-03   2.4964995e-01   4.8435167e-01   6.8374287e-01
   1.1940853e+01   4.6084715e-02   4.6084715e-02   4.6084715e-02   4.6084715e-02   4.6084715e-02   4.6084715e-02   1.9388844e-01   1.5025383e-01   8.5112727e-02   2.9978131e-03  -8.6544970e-02  -1.6790816e-01  -2.3703045e-01  -1.3293668e-01  -1.3293668e-01  -1.3293668e-01  -1.3293668e-01  -1.3293668e-01  -1.3293668e-01  -5.5929357e-01  -4.3342450e-01  -2.4551748e-01  -8.6475378e-03   2.4964895e-01   4.8435046e-01   6.8374169e-01
   1.1971514e+01   4.6085111e-02   4.6085111e-02   4.6085111e-02   4.6085111e-02   4.6085111e-02   4.6085111e-02   1.9388829e-01   1.5025345e-01   8.5112355e-02   2.9974386e-03  -8.6545339e-02  -1.6790704e-01  -2.3703071e-01  -1.3293782e-01  -1.3293782e-01  -1.3293782e-01  -1.3293782e-01  -1.3293782e-01  -1.3293782e-01  -5.5929314e-01  -4.3342342e-01  -2.4551641e-01  -8.6464574e-03   2.4965002e-01   4.8434722e-01   6.8374243e-01
   1.1991997e+01   4.6085093e-02   4.6085093e-02   4.6085093e-02   4.6085093e-02   4.6085093e-02   4.6085093e-02   1.9388866e-01   1.5025186e-01   8.5110759e-02   2.9958410e-03  -8.6546933e-02  -1.6790556e-01  -2.3703220e-01  -1.3293777e-01  -1.3293777e-01  -1.3293777e-01  -1.3293777e-01  -1.3293777e-01  -1.3293777e-01  -5.5929420e-01  -4.3341881e-01  -2.4551180e-01  -8.6418492e-03   2.4965461e-01   4.8434297e-01   6.8374674e-01
   1.2012480e+01   4.6085547e-02   4.6085547e-02   4.6085547e-02   4.6085547e-02   4.6085547e-02   4.6085547e-02   1.9388826e-01   1.5025243e-01   8.5111334e-02   2.9964149e-03  -8.6546356e-02  -1.6790522e-01  -2.3703156e-01  -1.3293908e-01  -1.3293908e-01  -1.3293908e-01  -1.3293908e-01  -1.3293908e-01  -1.3293908e-01  -5.5929306e-01  -4.3342047e-01  -2.4551346e-01  -8.6435047e-03   2.4965295e-01   4.8434198e-01   6.8374489e-01
   1.2038588e+01   4.6085871e-02   4.6085871e-02   4.6085871e-02   4.6085871e-02   4.6085871e-02   4.6085871e-02   1.9388817e-01   1.5025199e-01   8.5110894e-02   2.9959732e-03  -8.6546793e-02  -1.6790418e-01  -2.3703190e-01  -1.3294001e-01  -1.3294001e-01  -1.3294001e-01  -1.3294001e-01  -1.3294001e-01  -1.3294001e-01  -5.5929279e-01  -4.3341920e-01  -2.4551219e-01  -8.6422305e-03   2.4965421e-01   4.8433897e-01   6.8374586e-01
   1.2059696e+01   4.6085986e-02   4.6085986e-02   4.6085986e-02   4.6085986e-02   4.6085986e-02   4.6085986e-02   1.9388834e-01   1.5025092e-01   8.5109826e-02   2.9949036e-03  -8.6547859e-02  -1.6790294e-01  -2.3703287e-01  -1.3294034e-01  -1.3294034e-01  -1.3294034e-01  -1.3294034e-01  -1.3294034e-01  -1.3294034e-01  -5.5929329e-01  -4.3341611e-01  -2.4550911e-01  -8.6391451e-03   2.4965728e-01   4.8433540e-01   6.8374866e-01
   1.2080804e+01   4.6086429e-02   4.6086429e-02   4.6086429e-02   4.6086429e-02   4.6086429e-02   4.6086429e-02   1.9388798e-01   1.5025135e-01   8.5110262e-02   2.9953388e-03  -8.6547420e-02  -1.6790249e-01  -2.3703236e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -1.3294162e-01  -5.5929226e-01  -4.3341736e-01  -2.4551037e-01  -8.6404003e-03   2.4965602e-01   4.8433411e-01   6.8374719e-01
   1.2109041e+01   4.6086794e-02   4.6086794e-02   4.6086794e-02   4.6086794e-02   4.6086794e-02   4.6086794e-02   1.9388787e-01   1.5025089e-01   8.5109796e-02   2.9948711e-03  -8.6547883e-02  -1.6790134e-01  -2.3703271e-01  -1.3294267e-01  -1.3294267e-01  -1.3294267e-01  -1.3294267e-01  -1.3294267e-01  -1.3294267e-01  -5.5929194e-01  -4.3341602e-01  -2.4550903e-01  -8.6390512e-03   2.4965735e-01   4.8433079e-01   6.8374820e-01
   1.2130806e+01   4.6086904e-02   4.6086904e-02   4.6086904e-02   4.6086904e-02   4.6086904e-02   4.6086904e-02   1.9388807e-01   1.5024970e-01   8.5108612e-02   2.9936852e-03  -8.6549064e-02  -1.6790001e-01  -2.3703379e-01  -1.3294299e-01  -1.3294299e-01  -1.3294299e-01  -1.3294299e-01  -1.3294299e-01  -1.3294299e-01  -5.5929252e-01  -4.3341259e-01  -2.4550561e-01  -8.6356303e-03   2.4966076e-01   4.8432694e-01   6.8375131e-01
   1.2152570e+01   4.6087400e-02   4.6087400e-02   4.6087400e-02   4.6087400e-02   4.6087400e-02   4.6087400e-02   1.9388765e-01   1.5025028e-01   8.5109197e-02   2.9942682e-03  -8.6548478e-02  -1.6789959e-01  -2.3703313e-01  -1.3294442e-01  -1.3294442e-01  -1.3294442e-01  -1.3294442e-01  -1.3294442e-01  -1.3294442e-01  -5.5929130e-01  -4.3341428e-01  -2.4550730e-01  -8.6373121e-03   2.4965907e-01   4.8432575e-01   6.8374941e-01
   1.2178233e+01   4.6087717e-02   4.6087717e-02   4.6087717e-02   4.6087717e-02   4.6087717e-02   4.6087717e-02   1.9388758e-01   1.5024974e-01   8.5108658e-02   2.9937279e-03  -8.6549014e-02  -1.6789847e-01  -2.3703356e-01  -1.3294534e-01  -1.3294534e-01  -1.3294534e-01  -1.3294534e-01  -1.3294534e-01  -1.3294534e-01  -5.5929111e-01  -4.3341272e-01  -2.4550574e-01  -8.6357537e-03   2.4966062e-01   4.8432250e-01   6.8375065e-01
   1.2200643e+01   4.6087773e-02   4.6087773e-02   4.6087773e-02   4.6087773e-02   4.6087773e-02   4.6087773e-02   1.9388790e-01   1.5024819e-01   8.5107109e-02   2.9921769e-03  -8.6550560e-02  -1.6789689e-01  -2.3703499e-01  -1.3294550e-01  -1.3294550e-01  -1.3294550e-01  -1.3294550e-01  -1.3294550e-01  -1.3294550e-01  -5.5929201e-01  -4.3340824e-01  -2.4550128e-01  -8.6312795e-03   2.4966508e-01   4.8431796e-01   6.8375478e-01
   1.2223053e+01   4.6088357e-02   4.6088357e-02   4.6088357e-02   4.6088357e-02   4.6088357e-02   4.6088357e-02   1.9388736e-01   1.5024907e-01   8.5107986e-02   2.9930523e-03  -8.6549681e-02  -1.6789659e-01  -2.3703404e-01  -1.3294718e-01  -1.3294718e-01  -1.3294718e-01  -1.3294718e-01  -1.3294718e-01  -1.3294718e-01  -5.5929045e-01  -4.3341077e-01  -2.4550380e-01  -8.6338048e-03   2.4966254e-01   4.8431708e-01   6.8375203e-01
   1.2245772e+01   4.6088616e-02   4.6088616e-02   4.6088616e-02   4.6088616e-02   4.6088616e-02   4.6088616e-02   1.9388735e-01   1.5024843e-01   8.5107347e-02   2.9924117e-03  -8.6550317e-02  -1.6789548e-01  -2.3703457e-01  -1.3294793e-01  -1.3294793e-01  -1.3294793e-01  -1.3294793e-01  -1.3294793e-01  -1.3294793e-01  -5.5929043e-01  -4.3340892e-01  -2.4550196e-01  -8.6319568e-03   2.4966438e-01   4.8431388e-01   6.8375358e-01
   1.2268811e+01   4.6088774e-02   4.6088774e-02   4.6088774e-02   4.6088774e-02   4.6088774e-02   4.6088774e-02   1.9388752e-01   1.5024725e-01   8.5106170e-02   2.9912331e-03  -8.6551491e-02  -1.6789406e-01  -2.3703564e-01  -1.3294839e-01  -1.3294839e-01  -1.3294839e-01  -1.3294839e-01  -1.3294839e-01  -1.3294839e-01  -5.5929092e-01  -4.3340552e-01  -2.4549857e-01  -8.6285569e-03   2.4966776e-01   4.8430978e-01   6.8375664e-01
   1.2291851e+01   4.6089349e-02   4.6089349e-02   4.6089349e-02   4.6089349e-02   4.6089349e-02   4.6089349e-02   1.9388701e-01   1.5024799e-01   8.5106914e-02   2.9919756e-03  -8.6550745e-02  -1.6789364e-01  -2.3703481e-01  -1.3295005e-01  -1.3295005e-01  -1.3295005e-01  -1.3295005e-01  -1.3295005e-01  -1.3295005e-01  -5.5928946e-01  -4.3340766e-01  -2.4550071e-01  -8.6306989e-03   2.4966561e-01   4.8430858e-01   6.8375425e-01
   1.2315701e+01   4.6089634e-02   4.6089634e-02   4.6089634e-02   4.6089634e-02   4.6089634e-02   4.6089634e-02   1.9388699e-01   1.5024733e-01   8.5106255e-02   2.9913151e-03  -8.6551401e-02  -1.6789247e-01  -2.3703536e-01  -1.3295087e-01  -1.3295087e-01  -1.3295087e-01  -1.3295087e-01  -1.3295087e-01  -1.3295087e-01  -5.5928940e-01  -4.3340576e-01  -2.4549881e-01  -8.6287935e-03   2.4966750e-01   4.8430519e-01   6.8375584e-01
   1.2327547e+01   4.6089652e-02   4.6089652e-02   4.6089652e-02   4.6089652e-02   4.6089652e-02   4.6089652e-02   1.9388719e-01   1.5024640e-01   8.5105332e-02   2.9903914e-03  -8.6552322e-02  -1.6789156e-01  -2.3703621e-01  -1.3295092e-01  -1.3295092e-01  -1.3295092e-01  -1.3295092e-01  -1.3295092e-01  -1.3295092e-01  -5.5928997e-01  -4.3340309e-01  -2.4549615e-01  -8.6261289e-03   2.4967016e-01   4.8430257e-01   6.8375831e-01
   1.2339393e+01   4.6089818e-02   4.6089818e-02   4.6089818e-02   4.6089818e-02   4.6089818e-02   4.6089818e-02   1.9388715e-01   1.5024616e-01   8.5105093e-02   2.9901507e-03  -8.6552560e-02  -1.6789101e-01  -2.3703640e-01  -1.3295140e-01  -1.3295140e-01  -1.3295140e-01  -1.3295140e-01  -1.3295140e-01  -1.3295140e-01  -5.5928984e-01  -4.3340240e-01  -2.4549546e-01  -8.6254347e-03   2.4967085e-01   4.8430098e-01   6.8375884e-01
   1.2370030e+01   4.6090321e-02   4.6090321e-02   4.6090321e-02   4.6090321e-02   4.6090321e-02   4.6090321e-02   1.9388691e-01   1.5024588e-01   8.5104810e-02   2.9898655e-03  -8.6552839e-02  -1.6788976e-01  -2.3703655e-01  -1.3295285e-01  -1.3295285e-01  -1.3295285e-01  -1.3295285e-01  -1.3295285e-01  -1.3295285e-01  -5.5928917e-01  -4.3340157e-01  -2.4549464e-01  -8.6246119e-03   2.4967165e-01   4.8429739e-01   6.8375926e-01
   1.2394227e+01   4.6090598e-02   4.6090598e-02   4.6090598e-02   4.6090598e-02   4.6090598e-02   4.6090598e-02   1.9388693e-01   1.5024507e-01   8.5104001e-02   2.9890544e-03  -8.6553645e-02  -1.6788846e-01  -2.3703724e-01  -1.3295365e-01  -1.3295365e-01  -1.3295365e-01  -1.3295365e-01  -1.3295365e-01  -1.3295365e-01  -5.5928922e-01  -4.3339923e-01  -2.4549231e-01  -8.6222724e-03   2.4967398e-01   4.8429362e-01   6.8376126e-01
   1.2418425e+01   4.6091181e-02   4.6091181e-02   4.6091181e-02   4.6091181e-02   4.6091181e-02   4.6091181e-02   1.9388645e-01   1.5024566e-01   8.5104596e-02   2.9896477e-03  -8.6553048e-02  -1.6788789e-01  -2.3703655e-01  -1.3295533e-01  -1.3295533e-01  -1.3295533e-01  -1.3295533e-01  -1.3295533e-01  -1.3295533e-01  -5.5928785e-01  -4.3340094e-01  -2.4549403e-01  -8.6239836e-03   2.4967225e-01   4.8429198e-01   6.8375927e-01
   1.2444052e+01   4.6091509e-02   4.6091509e-02   4.6091509e-02   4.6091509e-02   4.6091509e-02   4.6091509e-02   1.9388642e-01   1.5024496e-01   8.5103895e-02   2.9889454e-03  -8.6553745e-02  -1.6788659e-01  -2.3703712e-01  -1.3295628e-01  -1.3295628e-01  -1.3295628e-01  -1.3295628e-01  -1.3295628e-01  -1.3295628e-01  -5.5928774e-01  -4.3339892e-01  -2.4549201e-01  -8.6219578e-03   2.4967426e-01   4.8428823e-01   6.8376093e-01
   1.2456496e+01   4.6091586e-02   4.6091586e-02   4.6091586e-02   4.6091586e-02   4.6091586e-02   4.6091586e-02   1.9388654e-01   1.5024420e-01   8.5103140e-02   2.9881887e-03  -8.6554499e-02  -1.6788572e-01  -2.3703781e-01  -1.3295650e-01  -1.3295650e-01  -1.3295650e-01  -1.3295650e-01  -1.3295650e-01  -1.3295650e-01  -5.5928810e-01  -4.3339674e-01  -2.4548983e-01  -8.6197751e-03   2.4967644e-01   4.8428573e-01   6.8376291e-01
   1.2468940e+01   4.6091788e-02   4.6091788e-02   4.6091788e-02   4.6091788e-02   4.6091788e-02   4.6091788e-02   1.9388646e-01   1.5024402e-01   8.5102956e-02   2.9880043e-03  -8.6554681e-02  -1.6788515e-01  -2.3703793e-01  -1.3295708e-01  -1.3295708e-01  -1.3295708e-01  -1.3295708e-01  -1.3295708e-01  -1.3295708e-01  -5.5928787e-01  -4.3339620e-01  -2.4548930e-01  -8.6192431e-03   2.4967696e-01   4.8428409e-01   6.8376327e-01
   1.2504561e+01   4.6092420e-02   4.6092420e-02   4.6092420e-02   4.6092420e-02   4.6092420e-02   4.6092420e-02   1.9388615e-01   1.5024373e-01   8.5102676e-02   2.9877212e-03  -8.6554956e-02  -1.6788366e-01  -2.3703805e-01  -1.3295890e-01  -1.3295890e-01  -1.3295890e-01  -1.3295890e-01  -1.3295890e-01  -1.3295890e-01  -5.5928698e-01  -4.3339539e-01  -2.4548849e-01  -8.6184266e-03   2.4967776e-01   4.8427979e-01   6.8376360e-01
   1.2530013e+01   4.6092644e-02   4.6092644e-02   4.6092644e-02   4.6092644e-02   4.6092644e-02   4.6092644e-02   1.9388631e-01   1.5024244e-01   8.5101381e-02   2.9864240e-03  -8.6556248e-02  -1.6788200e-01  -2.3703920e-01  -1.3295955e-01  -1.3295955e-01  -1.3295955e-01  -1.3295955e-01  -1.3295955e-01  -1.3295955e-01  -5.5928743e-01  -4.3339164e-01  -2.4548475e-01  -8.6146845e-03   2.4968148e-01   4.8427499e-01   6.8376693e-01
   1.2555465e+01   4.6093412e-02   4.6093412e-02   4.6093412e-02   4.6093412e-02   4.6093412e-02   4.6093412e-02   1.9388559e-01   1.5024364e-01   8.5102587e-02   2.9876275e-03  -8.6555040e-02  -1.6788164e-01  -2.3703790e-01  -1.3296177e-01  -1.3296177e-01  -1.3296177e-01  -1.3296177e-01  -1.3296177e-01  -1.3296177e-01  -5.5928535e-01  -4.3339512e-01  -2.4548823e-01  -8.6181564e-03   2.4967800e-01   4.8427397e-01   6.8376317e-01
   1.2568428e+01   4.6093466e-02   4.6093466e-02   4.6093466e-02   4.6093466e-02   4.6093466e-02   4.6093466e-02   1.9388577e-01   1.5024268e-01   8.5101630e-02   2.9866696e-03  -8.6555995e-02  -1.6788063e-01  -2.3703878e-01  -1.3296192e-01  -1.3296192e-01  -1.3296192e-01  -1.3296192e-01  -1.3296192e-01  -1.3296192e-01  -5.5928587e-01  -4.3339235e-01  -2.4548547e-01  -8.6153929e-03   2.4968075e-01   4.8427106e-01   6.8376571e-01
   1.2581391e+01   4.6093683e-02   4.6093683e-02   4.6093683e-02   4.6093683e-02   4.6093683e-02   4.6093683e-02   1.9388569e-01   1.5024248e-01   8.5101425e-02   2.9864632e-03  -8.6556198e-02  -1.6788002e-01  -2.3703892e-01  -1.3296255e-01  -1.3296255e-01  -1.3296255e-01  -1.3296255e-01  -1.3296255e-01  -1.3296255e-01  -5.5928564e-01  -4.3339176e-01  -2.4548488e-01  -8.6147977e-03   2.4968134e-01   4.8426928e-01   6.8376612e-01
   1.2618907e+01   4.6094373e-02   4.6094373e-02   4.6094373e-02   4.6094373e-02   4.6094373e-02   4.6094373e-02   1.9388535e-01   1.5024216e-01   8.5101116e-02   2.9861513e-03  -8.6556502e-02  -1.6787838e-01  -2.3703905e-01  -1.3296454e-01  -1.3296454e-01  -1.3296454e-01  -1.3296454e-01  -1.3296454e-01  -1.3296454e-01  -5.5928466e-01  -4.3339086e-01  -2.4548399e-01  -8.6138980e-03   2.4968222e-01   4.8426457e-01   6.8376648e-01
   1.2632166e+01   4.6094411e-02   4.6094411e-02   4.6094411e-02   4.6094411e-02   4.6094411e-02   4.6094411e-02   1.9388557e-01   1.5024109e-01   8.5100039e-02   2.9850733e-03  -8.6557577e-02  -1.6787729e-01  -2.3704004e-01  -1.3296465e-01  -1.3296465e-01  -1.3296465e-01  -1.3296465e-01  -1.3296465e-01  -1.3296465e-01  -5.5928529e-01  -4.3338775e-01  -2.4548088e-01  -8.6107884e-03   2.4968532e-01   4.8426141e-01   6.8376935e-01
   1.2645425e+01   4.6094637e-02   4.6094637e-02   4.6094637e-02   4.6094637e-02   4.6094637e-02   4.6094637e-02   1.9388548e-01   1.5024087e-01   8.5099825e-02   2.9848584e-03  -8.6557789e-02  -1.6787665e-01  -2.3704019e-01  -1.3296530e-01  -1.3296530e-01  -1.3296530e-01  -1.3296530e-01  -1.3296530e-01  -1.3296530e-01  -5.5928505e-01  -4.3338713e-01  -2.4548026e-01  -8.6101683e-03   2.4968593e-01   4.8425956e-01   6.8376977e-01
   1.2684335e+01   4.6095367e-02   4.6095367e-02   4.6095367e-02   4.6095367e-02   4.6095367e-02   4.6095367e-02   1.9388512e-01   1.5024054e-01   8.5099502e-02   2.9845314e-03  -8.6558108e-02  -1.6787492e-01  -2.3704032e-01  -1.3296741e-01  -1.3296741e-01  -1.3296741e-01  -1.3296741e-01  -1.3296741e-01  -1.3296741e-01  -5.5928401e-01  -4.3338618e-01  -2.4547933e-01  -8.6092251e-03   2.4968685e-01   4.8425458e-01   6.8377015e-01
   1.2697899e+01   4.6095530e-02   4.6095530e-02   4.6095530e-02   4.6095530e-02   4.6095530e-02   4.6095530e-02   1.9388515e-01   1.5023998e-01   8.5098938e-02   2.9839664e-03  -8.6558669e-02  -1.6787407e-01  -2.3704081e-01  -1.3296788e-01  -1.3296788e-01  -1.3296788e-01  -1.3296788e-01  -1.3296788e-01  -1.3296788e-01  -5.5928410e-01  -4.3338455e-01  -2.4547771e-01  -8.6075955e-03   2.4968847e-01   4.8425213e-01   6.8377156e-01
   1.2711463e+01   4.6095790e-02   4.6095790e-02   4.6095790e-02   4.6095790e-02   4.6095790e-02   4.6095790e-02   1.9388503e-01   1.5023986e-01   8.5098818e-02   2.9838457e-03  -8.6558787e-02  -1.6787345e-01  -2.3704086e-01  -1.3296863e-01  -1.3296863e-01  -1.3296863e-01  -1.3296863e-01  -1.3296863e-01  -1.3296863e-01  -5.5928373e-01  -4.3338420e-01  -2.4547736e-01  -8.6072471e-03   2.4968881e-01   4.8425034e-01   6.8377171e-01
   1.2758916e+01   4.6096726e-02   4.6096726e-02   4.6096726e-02   4.6096726e-02   4.6096726e-02   4.6096726e-02   1.9388454e-01   1.5023956e-01   8.5098522e-02   2.9835454e-03  -8.6559077e-02  -1.6787135e-01  -2.3704092e-01  -1.3297132e-01  -1.3297132e-01  -1.3297132e-01  -1.3297132e-01  -1.3297132e-01  -1.3297132e-01  -5.5928233e-01  -4.3338334e-01  -2.4547651e-01  -8.6063811e-03   2.4968965e-01   4.8424428e-01   6.8377187e-01
   1.2772827e+01   4.6096852e-02   4.6096852e-02   4.6096852e-02   4.6096852e-02   4.6096852e-02   4.6096852e-02   1.9388465e-01   1.5023875e-01   8.5097718e-02   2.9827395e-03  -8.6559880e-02  -1.6787034e-01  -2.3704164e-01  -1.3297169e-01  -1.3297169e-01  -1.3297169e-01  -1.3297169e-01  -1.3297169e-01  -1.3297169e-01  -5.5928264e-01  -4.3338101e-01  -2.4547419e-01  -8.6040561e-03   2.4969196e-01   4.8424138e-01   6.8377395e-01
   1.2786738e+01   4.6097122e-02   4.6097122e-02   4.6097122e-02   4.6097122e-02   4.6097122e-02   4.6097122e-02   1.9388452e-01   1.5023860e-01   8.5097572e-02   2.9825927e-03  -8.6560023e-02  -1.6786968e-01  -2.3704171e-01  -1.3297247e-01  -1.3297247e-01  -1.3297247e-01  -1.3297247e-01  -1.3297247e-01  -1.3297247e-01  -5.5928227e-01  -4.3338059e-01  -2.4547377e-01  -8.6036328e-03   2.4969237e-01   4.8423947e-01   6.8377416e-01
   1.2844574e+01   4.6098264e-02   4.6098264e-02   4.6098264e-02   4.6098264e-02   4.6098264e-02   4.6098264e-02   1.9388396e-01   1.5023809e-01   8.5097060e-02   2.9820752e-03  -8.6560528e-02  -1.6786698e-01  -2.3704192e-01  -1.3297576e-01  -1.3297576e-01  -1.3297576e-01  -1.3297576e-01  -1.3297576e-01  -1.3297576e-01  -5.5928065e-01  -4.3337910e-01  -2.4547229e-01  -8.6021400e-03   2.4969383e-01   4.8423166e-01   6.8377477e-01
   1.2858885e+01   4.6098200e-02   4.6098200e-02   4.6098200e-02   4.6098200e-02   4.6098200e-02   4.6098200e-02   1.9388439e-01   1.5023632e-01   8.5095299e-02   2.9803129e-03  -8.6562286e-02  -1.6786543e-01  -2.3704357e-01  -1.3297558e-01  -1.3297558e-01  -1.3297558e-01  -1.3297558e-01  -1.3297558e-01  -1.3297558e-01  -5.5928190e-01  -4.3337401e-01  -2.4546721e-01  -8.5970564e-03   2.4969890e-01   4.8422721e-01   6.8377954e-01
   1.2873195e+01   4.6098467e-02   4.6098467e-02   4.6098467e-02   4.6098467e-02   4.6098467e-02   4.6098467e-02   1.9388429e-01   1.5023608e-01   8.5095060e-02   2.9800727e-03  -8.6562522e-02  -1.6786469e-01  -2.3704373e-01  -1.3297635e-01  -1.3297635e-01  -1.3297635e-01  -1.3297635e-01  -1.3297635e-01  -1.3297635e-01  -5.5928160e-01  -4.3337332e-01  -2.4546652e-01  -8.5963635e-03   2.4969958e-01   4.8422506e-01   6.8378000e-01
   1.2918946e+01   4.6099403e-02   4.6099403e-02   4.6099403e-02   4.6099403e-02   4.6099403e-02   4.6099403e-02   1.9388382e-01   1.5023570e-01   8.5094680e-02   2.9796887e-03  -8.6562896e-02  -1.6786251e-01  -2.3704387e-01  -1.3297905e-01  -1.3297905e-01  -1.3297905e-01  -1.3297905e-01  -1.3297905e-01  -1.3297905e-01  -5.5928025e-01  -4.3337221e-01  -2.4546542e-01  -8.5952558e-03   2.4970066e-01   4.8421877e-01   6.8378039e-01
   1.2933603e+01   4.6099583e-02   4.6099583e-02   4.6099583e-02   4.6099583e-02   4.6099583e-02   4.6099583e-02   1.9388387e-01   1.5023499e-01   8.5093970e-02   2.9789769e-03  -8.6563604e-02  -1.6786149e-01  -2.3704449e-01  -1.3297957e-01  -1.3297957e-01  -1.3297957e-01  -1.3297957e-01  -1.3297957e-01  -1.3297957e-01  -5.5928040e-01  -4.3337016e-01  -2.4546338e-01  -8.5932025e-03   2.4970270e-01   4.8421582e-01   6.8378218e-01
   1.2948260e+01   4.6099894e-02   4.6099894e-02   4.6099894e-02   4.6099894e-02   4.6099894e-02   4.6099894e-02   1.9388371e-01   1.5023488e-01   8.5093863e-02   2.9788687e-03  -8.6563709e-02  -1.6786078e-01  -2.3704451e-01  -1.3298046e-01  -1.3298046e-01  -1.3298046e-01  -1.3298046e-01  -1.3298046e-01  -1.3298046e-01  -5.5927994e-01  -4.3336984e-01  -2.4546307e-01  -8.5928905e-03   2.4970301e-01   4.8421379e-01   6.8378225e-01
   1.3013809e+01   4.6101303e-02   4.6101303e-02   4.6101303e-02   4.6101303e-02   4.6101303e-02   4.6101303e-02   1.9388297e-01   1.5023447e-01   8.5093464e-02   2.9784635e-03  -8.6564098e-02  -1.6785766e-01  -2.3704455e-01  -1.3298453e-01  -1.3298453e-01  -1.3298453e-01  -1.3298453e-01  -1.3298453e-01  -1.3298453e-01  -5.5927779e-01  -4.3336867e-01  -2.4546192e-01  -8.5917216e-03   2.4970413e-01   4.8420479e-01   6.8378237e-01
   1.3028908e+01   4.6101354e-02   4.6101354e-02   4.6101354e-02   4.6101354e-02   4.6101354e-02   4.6101354e-02   1.9388325e-01   1.5023306e-01   8.5092057e-02   2.9770541e-03  -8.6565503e-02  -1.6785623e-01  -2.3704585e-01  -1.3298467e-01  -1.3298467e-01  -1.3298467e-01  -1.3298467e-01  -1.3298467e-01  -1.3298467e-01  -5.5927861e-01  -4.3336461e-01  -2.4545786e-01  -8.5876561e-03   2.4970818e-01   4.8420066e-01   6.8378612e-01
   1.3044008e+01   4.6101681e-02   4.6101681e-02   4.6101681e-02   4.6101681e-02   4.6101681e-02   4.6101681e-02   1.9388309e-01   1.5023293e-01   8.5091922e-02   2.9769178e-03  -8.6565636e-02  -1.6785547e-01  -2.3704590e-01  -1.3298562e-01  -1.3298562e-01  -1.3298562e-01  -1.3298562e-01  -1.3298562e-01  -1.3298562e-01  -5.5927814e-01  -4.3336422e-01  -2.4545747e-01  -8.5872628e-03   2.4970856e-01   4.8419846e-01   6.8378626e-01
   1.3101041e+01   4.6102963e-02   4.6102963e-02   4.6102963e-02   4.6102963e-02   4.6102963e-02   4.6102963e-02   1.9388240e-01   1.5023263e-01   8.5091626e-02   2.9766166e-03  -8.6565923e-02  -1.6785269e-01  -2.3704588e-01  -1.3298932e-01  -1.3298932e-01  -1.3298932e-01  -1.3298932e-01  -1.3298932e-01  -1.3298932e-01  -5.5927614e-01  -4.3336335e-01  -2.4545661e-01  -8.5863939e-03   2.4970939e-01   4.8419046e-01   6.8378618e-01
   1.3116547e+01   4.6103091e-02   4.6103091e-02   4.6103091e-02   4.6103091e-02   4.6103091e-02   4.6103091e-02   1.9388258e-01   1.5023148e-01   8.5090484e-02   2.9754724e-03  -8.6567063e-02  -1.6785136e-01  -2.3704691e-01  -1.3298968e-01  -1.3298968e-01  -1.3298968e-01  -1.3298968e-01  -1.3298968e-01  -1.3298968e-01  -5.5927666e-01  -4.3336004e-01  -2.4545332e-01  -8.5830935e-03   2.4971268e-01   4.8418662e-01   6.8378916e-01
   1.3132053e+01   4.6103447e-02   4.6103447e-02   4.6103447e-02   4.6103447e-02   4.6103447e-02   4.6103447e-02   1.9388238e-01   1.5023139e-01   8.5090397e-02   2.9753835e-03  -8.6567148e-02  -1.6785059e-01  -2.3704691e-01  -1.3299071e-01  -1.3299071e-01  -1.3299071e-01  -1.3299071e-01  -1.3299071e-01  -1.3299071e-01  -5.5927611e-01  -4.3335979e-01  -2.4545307e-01  -8.5828370e-03   2.4971293e-01   4.8418439e-01   6.8378915e-01
   1.3205227e+01   4.6105154e-02   4.6105154e-02   4.6105154e-02   4.6105154e-02   4.6105154e-02   4.6105154e-02   1.9388144e-01   1.5023109e-01   8.5090104e-02   2.9750835e-03  -8.6567429e-02  -1.6784699e-01  -2.3704677e-01  -1.3299564e-01  -1.3299564e-01  -1.3299564e-01  -1.3299564e-01  -1.3299564e-01  -1.3299564e-01  -5.5927338e-01  -4.3335892e-01  -2.4545222e-01  -8.5819717e-03   2.4971374e-01   4.8417401e-01   6.8378877e-01
   1.3220852e+01   4.6105106e-02   4.6105106e-02   4.6105106e-02   4.6105106e-02   4.6105106e-02   4.6105106e-02   1.9388193e-01   1.5022904e-01   8.5088055e-02   2.9730319e-03  -8.6569476e-02  -1.6784514e-01  -2.3704869e-01  -1.3299550e-01  -1.3299550e-01  -1.3299550e-01  -1.3299550e-01  -1.3299550e-01  -1.3299550e-01  -5.5927479e-01  -4.3335300e-01  -2.4544631e-01  -8.5760535e-03   2.4971964e-01   4.8416868e-01   6.8379431e-01
   1.3236477e+01   4.6105478e-02   4.6105478e-02   4.6105478e-02   4.6105478e-02   4.6105478e-02   4.6105478e-02   1.9388173e-01   1.5022892e-01   8.5087938e-02   2.9729134e-03  -8.6569590e-02  -1.6784431e-01  -2.3704871e-01  -1.3299657e-01  -1.3299657e-01  -1.3299657e-01  -1.3299657e-01  -1.3299657e-01  -1.3299657e-01  -5.5927423e-01  -4.3335266e-01  -2.4544597e-01  -8.5757118e-03   2.4971997e-01   4.8416628e-01   6.8379437e-01
   1.3298256e+01   4.6106991e-02   4.6106991e-02   4.6106991e-02   4.6106991e-02   4.6106991e-02   4.6106991e-02   1.9388089e-01   1.5022866e-01   8.5087680e-02   2.9726486e-03  -8.6569838e-02  -1.6784112e-01  -2.3704860e-01  -1.3300094e-01  -1.3300094e-01  -1.3300094e-01  -1.3300094e-01  -1.3300094e-01  -1.3300094e-01  -5.5927180e-01  -4.3335190e-01  -2.4544523e-01  -8.5749479e-03   2.4972069e-01   4.8415708e-01   6.8379403e-01
   1.3313881e+01   4.6107090e-02   4.6107090e-02   4.6107090e-02   4.6107090e-02   4.6107090e-02   4.6107090e-02   1.9388115e-01   1.5022723e-01   8.5086252e-02   2.9712188e-03  -8.6571263e-02  -1.6783958e-01  -2.3704990e-01  -1.3300122e-01  -1.3300122e-01  -1.3300122e-01  -1.3300122e-01  -1.3300122e-01  -1.3300122e-01  -5.5927255e-01  -4.3334777e-01  -2.4544111e-01  -8.5708236e-03   2.4972480e-01   4.8415263e-01   6.8379779e-01
   1.3329506e+01   4.6107479e-02   4.6107479e-02   4.6107479e-02   4.6107479e-02   4.6107479e-02   4.6107479e-02   1.9388094e-01   1.5022713e-01   8.5086156e-02   2.9711210e-03  -8.6571357e-02  -1.6783873e-01  -2.3704990e-01  -1.3300234e-01  -1.3300234e-01  -1.3300234e-01  -1.3300234e-01  -1.3300234e-01  -1.3300234e-01  -5.5927195e-01  -4.3334749e-01  -2.4544083e-01  -8.5705413e-03   2.4972507e-01   4.8415019e-01   6.8379778e-01
   1.3400205e+01   4.6109265e-02   4.6109265e-02   4.6109265e-02   4.6109265e-02   4.6109265e-02   4.6109265e-02   1.9387995e-01   1.5022683e-01   8.5085862e-02   2.9708192e-03  -8.6571639e-02  -1.6783498e-01  -2.3704975e-01  -1.3300750e-01  -1.3300750e-01  -1.3300750e-01  -1.3300750e-01  -1.3300750e-01  -1.3300750e-01  -5.5926908e-01  -4.3334662e-01  -2.4543999e-01  -8.5696707e-03   2.4972588e-01   4.8413936e-01   6.8379734e-01
   1.3415830e+01   4.6109307e-02   4.6109307e-02   4.6109307e-02   4.6109307e-02   4.6109307e-02   4.6109307e-02   1.9388031e-01   1.5022508e-01   8.5084119e-02   2.9690738e-03  -8.6573379e-02  -1.6783325e-01  -2.3705136e-01  -1.3300762e-01  -1.3300762e-01  -1.3300762e-01  -1.3300762e-01  -1.3300762e-01  -1.3300762e-01  -5.5927014e-01  -4.3334158e-01  -2.4543496e-01  -8.5646361e-03   2.4973090e-01   4.8413437e-01   6.8380200e-01
   1.3431455e+01   4.6109707e-02   4.6109707e-02   4.6109707e-02   4.6109707e-02   4.6109707e-02   4.6109707e-02   1.9388010e-01   1.5022499e-01   8.5084027e-02   2.9689799e-03  -8.6573469e-02  -1.6783238e-01  -2.3705135e-01  -1.3300877e-01  -1.3300877e-01  -1.3300877e-01  -1.3300877e-01  -1.3300877e-01  -1.3300877e-01  -5.5926951e-01  -4.3334131e-01  -2.4543469e-01  -8.5643652e-03   2.4973116e-01   4.8413187e-01   6.8380197e-01
   1.3504274e+01   4.6111601e-02   4.6111601e-02   4.6111601e-02   4.6111601e-02   4.6111601e-02   4.6111601e-02   1.9387904e-01   1.5022469e-01   8.5083737e-02   2.9686810e-03  -8.6573747e-02  -1.6782842e-01  -2.3705117e-01  -1.3301423e-01  -1.3301423e-01  -1.3301423e-01  -1.3301423e-01  -1.3301423e-01  -1.3301423e-01  -5.5926645e-01  -4.3334045e-01  -2.4543386e-01  -8.5635030e-03   2.4973196e-01   4.8412045e-01   6.8380144e-01
   1.3519899e+01   4.6111616e-02   4.6111616e-02   4.6111616e-02   4.6111616e-02   4.6111616e-02   4.6111616e-02   1.9387946e-01   1.5022275e-01   8.5081797e-02   2.9667397e-03  -8.6575683e-02  -1.6782656e-01  -2.3705297e-01  -1.3301428e-01  -1.3301428e-01  -1.3301428e-01  -1.3301428e-01  -1.3301428e-01  -1.3301428e-01  -5.5926768e-01  -4.3333485e-01  -2.4542826e-01  -8.5579029e-03   2.4973755e-01   4.8411507e-01   6.8380664e-01
   1.3535524e+01   4.6112030e-02   4.6112030e-02   4.6112030e-02   4.6112030e-02   4.6112030e-02   4.6112030e-02   1.9387924e-01   1.5022265e-01   8.5081701e-02   2.9666410e-03  -8.6575777e-02  -1.6782566e-01  -2.3705296e-01  -1.3301547e-01  -1.3301547e-01  -1.3301547e-01  -1.3301547e-01  -1.3301547e-01  -1.3301547e-01  -5.5926703e-01  -4.3333456e-01  -2.4542798e-01  -8.5576182e-03   2.4973782e-01   4.8411249e-01   6.8380661e-01
   1.3606583e+01   4.6113947e-02   4.6113947e-02   4.6113947e-02   4.6113947e-02   4.6113947e-02   4.6113947e-02   1.9387816e-01   1.5022235e-01   8.5081409e-02   2.9663409e-03  -8.6576056e-02  -1.6782166e-01  -2.3705277e-01  -1.3302100e-01  -1.3302100e-01  -1.3302100e-01  -1.3302100e-01  -1.3302100e-01  -1.3302100e-01  -5.5926393e-01  -4.3333370e-01  -2.4542714e-01  -8.5567525e-03   2.4973862e-01   4.8410094e-01   6.8380606e-01
   1.3622208e+01   4.6114012e-02   4.6114012e-02   4.6114012e-02   4.6114012e-02   4.6114012e-02   4.6114012e-02   1.9387852e-01   1.5022059e-01   8.5079650e-02   2.9645791e-03  -8.6577812e-02  -1.6781987e-01  -2.3705439e-01  -1.3302119e-01  -1.3302119e-01  -1.3302119e-01  -1.3302119e-01  -1.3302119e-01  -1.3302119e-01  -5.5926495e-01  -4.3332861e-01  -2.4542207e-01  -8.5516705e-03   2.4974369e-01   4.8409577e-01   6.8381074e-01
   1.3637833e+01   4.6114441e-02   4.6114441e-02   4.6114441e-02   4.6114441e-02   4.6114441e-02   4.6114441e-02   1.9387828e-01   1.5022050e-01   8.5079568e-02   2.9644954e-03  -8.6577891e-02  -1.6781895e-01  -2.3705436e-01  -1.3302242e-01  -1.3302242e-01  -1.3302242e-01  -1.3302242e-01  -1.3302242e-01  -1.3302242e-01  -5.5926427e-01  -4.3332837e-01  -2.4542183e-01  -8.5514291e-03   2.4974392e-01   4.8409314e-01   6.8381066e-01
   1.3715958e+01   4.6116606e-02   4.6116606e-02   4.6116606e-02   4.6116606e-02   4.6116606e-02   4.6116606e-02   1.9387706e-01   1.5022019e-01   8.5079262e-02   2.9641792e-03  -8.6578184e-02  -1.6781445e-01  -2.3705413e-01  -1.3302867e-01  -1.3302867e-01  -1.3302867e-01  -1.3302867e-01  -1.3302867e-01  -1.3302867e-01  -5.5926075e-01  -4.3332746e-01  -2.4542095e-01  -8.5505170e-03   2.4974476e-01   4.8408015e-01   6.8380998e-01
   1.3731583e+01   4.6116618e-02   4.6116618e-02   4.6116618e-02   4.6116618e-02   4.6116618e-02   4.6116618e-02   1.9387751e-01   1.5021812e-01   8.5077197e-02   2.9621122e-03  -8.6580245e-02  -1.6781248e-01  -2.3705604e-01  -1.3302871e-01  -1.3302871e-01  -1.3302871e-01  -1.3302871e-01  -1.3302871e-01  -1.3302871e-01  -5.5926206e-01  -4.3332150e-01  -2.4541499e-01  -8.5445543e-03   2.4975071e-01   4.8407445e-01   6.8381551e-01
   1.3747208e+01   4.6117062e-02   4.6117062e-02   4.6117062e-02   4.6117062e-02   4.6117062e-02   4.6117062e-02   1.9387727e-01   1.5021805e-01   8.5077126e-02   2.9620393e-03  -8.6580313e-02  -1.6781155e-01  -2.3705600e-01  -1.3302999e-01  -1.3302999e-01  -1.3302999e-01  -1.3302999e-01  -1.3302999e-01  -1.3302999e-01  -5.5926134e-01  -4.3332128e-01  -2.4541479e-01  -8.5443442e-03   2.4975090e-01   4.8407176e-01   6.8381539e-01
   1.3825333e+01   4.6119293e-02   4.6119293e-02   4.6119293e-02   4.6119293e-02   4.6119293e-02   4.6119293e-02   1.9387601e-01   1.5021774e-01   8.5076829e-02   2.9617315e-03  -8.6580597e-02  -1.6780693e-01  -2.3705574e-01  -1.3303642e-01  -1.3303642e-01  -1.3303642e-01  -1.3303642e-01  -1.3303642e-01  -1.3303642e-01  -5.5925771e-01  -4.3332040e-01  -2.4541393e-01  -8.5434562e-03   2.4975172e-01   4.8405844e-01   6.8381464e-01
   1.3840958e+01   4.6119323e-02   4.6119323e-02   4.6119323e-02   4.6119323e-02   4.6119323e-02   4.6119323e-02   1.9387644e-01   1.5021570e-01   8.5074794e-02   2.9596938e-03  -8.6582628e-02  -1.6780494e-01  -2.3705763e-01  -1.3303651e-01  -1.3303651e-01  -1.3303651e-01  -1.3303651e-01  -1.3303651e-01  -1.3303651e-01  -5.5925896e-01  -4.3331452e-01  -2.4540806e-01  -8.5375782e-03   2.4975758e-01   4.8405271e-01   6.8382008e-01
   1.3856583e+01   4.6119782e-02   4.6119782e-02   4.6119782e-02   4.6119782e-02   4.6119782e-02   4.6119782e-02   1.9387618e-01   1.5021564e-01   8.5074740e-02   2.9596382e-03  -8.6582679e-02  -1.6780400e-01  -2.3705756e-01  -1.3303783e-01  -1.3303783e-01  -1.3303783e-01  -1.3303783e-01  -1.3303783e-01  -1.3303783e-01  -5.5925821e-01  -4.3331436e-01  -2.4540790e-01  -8.5374178e-03   2.4975773e-01   4.8404999e-01   6.8381990e-01
   1.3934708e+01   4.6122068e-02   4.6122068e-02   4.6122068e-02   4.6122068e-02   4.6122068e-02   4.6122068e-02   1.9387489e-01   1.5021533e-01   8.5074439e-02   2.9593258e-03  -8.6582967e-02  -1.6779927e-01  -2.3705729e-01  -1.3304443e-01  -1.3304443e-01  -1.3304443e-01  -1.3304443e-01  -1.3304443e-01  -1.3304443e-01  -5.5925448e-01  -4.3331345e-01  -2.4540703e-01  -8.5365167e-03   2.4975856e-01   4.8403634e-01   6.8381911e-01
   1.3950333e+01   4.6122121e-02   4.6122121e-02   4.6122121e-02   4.6122121e-02   4.6122121e-02   4.6122121e-02   1.9387530e-01   1.5021335e-01   8.5072457e-02   2.9573414e-03  -8.6584945e-02  -1.6779729e-01  -2.3705912e-01  -1.3304458e-01  -1.3304458e-01  -1.3304458e-01  -1.3304458e-01  -1.3304458e-01  -1.3304458e-01  -5.5925566e-01  -4.3330773e-01  -2.4540132e-01  -8.5307926e-03   2.4976426e-01   4.8403064e-01   6.8382439e-01
   1.3965958e+01   4.6122594e-02   4.6122594e-02   4.6122594e-02   4.6122594e-02   4.6122594e-02   4.6122594e-02   1.9387502e-01   1.5021331e-01   8.5072420e-02   2.9573027e-03  -8.6584978e-02  -1.6779633e-01  -2.3705904e-01  -1.3304594e-01  -1.3304594e-01  -1.3304594e-01  -1.3304594e-01  -1.3304594e-01  -1.3304594e-01  -5.5925487e-01  -4.3330762e-01  -2.4540121e-01  -8.5306808e-03   2.4976436e-01   4.8402788e-01   6.8382415e-01
   1.4044083e+01   4.6124928e-02   4.6124928e-02   4.6124928e-02   4.6124928e-02   4.6124928e-02   4.6124928e-02   1.9387370e-01   1.5021297e-01   8.5072093e-02   2.9569646e-03  -8.6585291e-02  -1.6779148e-01  -2.3705878e-01  -1.3305268e-01  -1.3305268e-01  -1.3305268e-01  -1.3305268e-01  -1.3305268e-01  -1.3305268e-01  -5.5925107e-01  -4.3330664e-01  -2.4540027e-01  -8.5297055e-03   2.4976526e-01   4.8401390e-01   6.8382339e-01
   1.4059708e+01   4.6124980e-02   4.6124980e-02   4.6124980e-02   4.6124980e-02   4.6124980e-02   4.6124980e-02   1.9387413e-01   1.5021091e-01   8.5070034e-02   2.9549034e-03  -8.6587346e-02  -1.6778943e-01  -2.3706068e-01  -1.3305283e-01  -1.3305283e-01  -1.3305283e-01  -1.3305283e-01  -1.3305283e-01  -1.3305283e-01  -5.5925230e-01  -4.3330069e-01  -2.4539433e-01  -8.5237597e-03   2.4977119e-01   4.8400798e-01   6.8382887e-01
   1.4075333e+01   4.6125469e-02   4.6125469e-02   4.6125469e-02   4.6125469e-02   4.6125469e-02   4.6125469e-02   1.9387385e-01   1.5021086e-01   8.5069990e-02   2.9548562e-03  -8.6587387e-02  -1.6778844e-01  -2.3706060e-01  -1.3305424e-01  -1.3305424e-01  -1.3305424e-01  -1.3305424e-01  -1.3305424e-01  -1.3305424e-01  -5.5925149e-01  -4.3330056e-01  -2.4539420e-01  -8.5236238e-03   2.4977131e-01   4.8400512e-01   6.8382865e-01
   1.4153458e+01   4.6127887e-02   4.6127887e-02   4.6127887e-02   4.6127887e-02   4.6127887e-02   4.6127887e-02   1.9387248e-01   1.5021052e-01   8.5069661e-02   2.9545160e-03  -8.6587701e-02  -1.6778343e-01  -2.3706031e-01  -1.3306121e-01  -1.3306121e-01  -1.3306121e-01  -1.3306121e-01  -1.3306121e-01  -1.3306121e-01  -5.5924754e-01  -4.3329957e-01  -2.4539325e-01  -8.5226424e-03   2.4977222e-01   4.8399065e-01   6.8382783e-01
   1.4169083e+01   4.6127986e-02   4.6127986e-02   4.6127986e-02   4.6127986e-02   4.6127986e-02   4.6127986e-02   1.9387284e-01   1.5020864e-01   8.5067784e-02   2.9526367e-03  -8.6589574e-02  -1.6778146e-01  -2.3706203e-01  -1.3306150e-01  -1.3306150e-01  -1.3306150e-01  -1.3306150e-01  -1.3306150e-01  -1.3306150e-01  -5.5924857e-01  -4.3329415e-01  -2.4538784e-01  -8.5172212e-03   2.4977762e-01   4.8398497e-01   6.8383279e-01
   1.4184708e+01   4.6128486e-02   4.6128486e-02   4.6128486e-02   4.6128486e-02   4.6128486e-02   4.6128486e-02   1.9387255e-01   1.5020861e-01   8.5067761e-02   2.9526110e-03  -8.6589594e-02  -1.6778046e-01  -2.3706193e-01  -1.3306294e-01  -1.3306294e-01  -1.3306294e-01  -1.3306294e-01  -1.3306294e-01  -1.3306294e-01  -5.5924773e-01  -4.3329408e-01  -2.4538777e-01  -8.5171470e-03   2.4977768e-01   4.8398210e-01   6.8383250e-01
   1.4251484e+01   4.6130577e-02   4.6130577e-02   4.6130577e-02   4.6130577e-02   4.6130577e-02   4.6130577e-02   1.9387137e-01   1.5020829e-01   8.5067450e-02   2.9522902e-03  -8.6589892e-02  -1.6777610e-01  -2.3706171e-01  -1.3306897e-01  -1.3306897e-01  -1.3306897e-01  -1.3306897e-01  -1.3306897e-01  -1.3306897e-01  -5.5924433e-01  -4.3329315e-01  -2.4538688e-01  -8.5162216e-03   2.4977854e-01   4.8396953e-01   6.8383186e-01
   1.4267109e+01   4.6130785e-02   4.6130785e-02   4.6130785e-02   4.6130785e-02   4.6130785e-02   4.6130785e-02   1.9387156e-01   1.5020689e-01   8.5066048e-02   2.9508853e-03  -8.6591291e-02  -1.6777437e-01  -2.3706296e-01  -1.3306957e-01  -1.3306957e-01  -1.3306957e-01  -1.3306957e-01  -1.3306957e-01  -1.3306957e-01  -5.5924487e-01  -4.3328910e-01  -2.4538283e-01  -8.5121690e-03   2.4978257e-01   4.8396453e-01   6.8383547e-01
   1.4282734e+01   4.6131290e-02   4.6131290e-02   4.6131290e-02   4.6131290e-02   4.6131290e-02   4.6131290e-02   1.9387126e-01   1.5020686e-01   8.5066025e-02   2.9508605e-03  -8.6591310e-02  -1.6777337e-01  -2.3706286e-01  -1.3307103e-01  -1.3307103e-01  -1.3307103e-01  -1.3307103e-01  -1.3307103e-01  -1.3307103e-01  -5.5924402e-01  -4.3328903e-01  -2.4538277e-01  -8.5120977e-03   2.4978263e-01   4.8396164e-01   6.8383517e-01
   1.4347801e+01   4.6133347e-02   4.6133347e-02   4.6133347e-02   4.6133347e-02   4.6133347e-02   4.6133347e-02   1.9387010e-01   1.5020653e-01   8.5065706e-02   2.9505306e-03  -8.6591617e-02  -1.6776907e-01  -2.3706265e-01  -1.3307696e-01  -1.3307696e-01  -1.3307696e-01  -1.3307696e-01  -1.3307696e-01  -1.3307696e-01  -5.5924068e-01  -4.3328807e-01  -2.4538184e-01  -8.5111460e-03   2.4978351e-01   4.8394923e-01   6.8383457e-01
   1.4363426e+01   4.6133587e-02   4.6133587e-02   4.6133587e-02   4.6133587e-02   4.6133587e-02   4.6133587e-02   1.9387024e-01   1.5020524e-01   8.5064418e-02   2.9492405e-03  -8.6592901e-02  -1.6776738e-01  -2.3706379e-01  -1.3307765e-01  -1.3307765e-01  -1.3307765e-01  -1.3307765e-01  -1.3307765e-01  -1.3307765e-01  -5.5924109e-01  -4.3328435e-01  -2.4537813e-01  -8.5074245e-03   2.4978721e-01   4.8394437e-01   6.8383785e-01
   1.4379051e+01   4.6134100e-02   4.6134100e-02   4.6134100e-02   4.6134100e-02   4.6134100e-02   4.6134100e-02   1.9386994e-01   1.5020522e-01   8.5064397e-02   2.9492172e-03  -8.6592919e-02  -1.6776636e-01  -2.3706368e-01  -1.3307913e-01  -1.3307913e-01  -1.3307913e-01  -1.3307913e-01  -1.3307913e-01  -1.3307913e-01  -5.5924022e-01  -4.3328429e-01  -2.4537807e-01  -8.5073574e-03   2.4978727e-01   4.8394143e-01   6.8383754e-01
   1.4442501e+01   4.6136133e-02   4.6136133e-02   4.6136133e-02   4.6136133e-02   4.6136133e-02   4.6136133e-02   1.9386880e-01   1.5020488e-01   8.5064074e-02   2.9488835e-03  -8.6593230e-02  -1.6776210e-01  -2.3706348e-01  -1.3308500e-01  -1.3308500e-01  -1.3308500e-01  -1.3308500e-01  -1.3308500e-01  -1.3308500e-01  -5.5923692e-01  -4.3328332e-01  -2.4537714e-01  -8.5063948e-03   2.4978816e-01   4.8392915e-01   6.8383697e-01
   1.4458126e+01   4.6136386e-02   4.6136386e-02   4.6136386e-02   4.6136386e-02   4.6136386e-02   4.6136386e-02   1.9386893e-01   1.5020362e-01   8.5062807e-02   2.9476144e-03  -8.6594493e-02  -1.6776041e-01  -2.3706460e-01  -1.3308573e-01  -1.3308573e-01  -1.3308573e-01  -1.3308573e-01  -1.3308573e-01  -1.3308573e-01  -5.5923730e-01  -4.3327966e-01  -2.4537348e-01  -8.5027340e-03   2.4979181e-01   4.8392427e-01   6.8384018e-01
   1.4473751e+01   4.6136908e-02   4.6136908e-02   4.6136908e-02   4.6136908e-02   4.6136908e-02   4.6136908e-02   1.9386862e-01   1.5020359e-01   8.5062786e-02   2.9475910e-03  -8.6594511e-02  -1.6775938e-01  -2.3706449e-01  -1.3308723e-01  -1.3308723e-01  -1.3308723e-01  -1.3308723e-01  -1.3308723e-01  -1.3308723e-01  -5.5923641e-01  -4.3327959e-01  -2.4537342e-01  -8.5026663e-03   2.4979186e-01   4.8392128e-01   6.8383986e-01
   1.4536627e+01   4.6138956e-02   4.6138956e-02   4.6138956e-02   4.6138956e-02   4.6138956e-02   4.6138956e-02   1.9386747e-01   1.5020325e-01   8.5062458e-02   2.9472530e-03  -8.6594826e-02  -1.6775508e-01  -2.3706429e-01  -1.3309314e-01  -1.3309314e-01  -1.3309314e-01  -1.3309314e-01  -1.3309314e-01  -1.3309314e-01  -5.5923309e-01  -4.3327862e-01  -2.4537248e-01  -8.5016914e-03   2.4979277e-01   4.8390890e-01   6.8383929e-01
   1.4552252e+01   4.6139232e-02   4.6139232e-02   4.6139232e-02   4.6139232e-02   4.6139232e-02   4.6139232e-02   1.9386757e-01   1.5020206e-01   8.5061266e-02   2.9460581e-03  -8.6596014e-02  -1.6775342e-01  -2.3706532e-01  -1.3309394e-01  -1.3309394e-01  -1.3309394e-01  -1.3309394e-01  -1.3309394e-01  -1.3309394e-01  -5.5923338e-01  -4.3327517e-01  -2.4536904e-01  -8.4982446e-03   2.4979620e-01   4.8390410e-01   6.8384228e-01
   1.4567877e+01   4.6139761e-02   4.6139761e-02   4.6139761e-02   4.6139761e-02   4.6139761e-02   4.6139761e-02   1.9386726e-01   1.5020204e-01   8.5061247e-02   2.9460365e-03  -8.6596030e-02  -1.6775237e-01  -2.3706521e-01  -1.3309546e-01  -1.3309546e-01  -1.3309546e-01  -1.3309546e-01  -1.3309546e-01  -1.3309546e-01  -5.5923248e-01  -4.3327511e-01  -2.4536898e-01  -8.4981823e-03   2.4979624e-01   4.8390108e-01   6.8384196e-01
   1.4629179e+01   4.6141781e-02   4.6141781e-02   4.6141781e-02   4.6141781e-02   4.6141781e-02   4.6141781e-02   1.9386613e-01   1.5020170e-01   8.5060916e-02   2.9456957e-03  -8.6596349e-02  -1.6774813e-01  -2.3706502e-01  -1.3310129e-01  -1.3310129e-01  -1.3310129e-01  -1.3310129e-01  -1.3310129e-01  -1.3310129e-01  -5.5922921e-01  -4.3327412e-01  -2.4536803e-01  -8.4971992e-03   2.4979716e-01   4.8388885e-01   6.8384140e-01
   1.4644804e+01   4.6142076e-02   4.6142076e-02   4.6142076e-02   4.6142076e-02   4.6142076e-02   4.6142076e-02   1.9386620e-01   1.5020056e-01   8.5059789e-02   2.9445654e-03  -8.6597472e-02  -1.6774649e-01  -2.3706599e-01  -1.3310214e-01  -1.3310214e-01  -1.3310214e-01  -1.3310214e-01  -1.3310214e-01  -1.3310214e-01  -5.5922942e-01  -4.3327086e-01  -2.4536478e-01  -8.4939385e-03   2.4980040e-01   4.8388411e-01   6.8384421e-01
   1.4660429e+01   4.6142611e-02   4.6142611e-02   4.6142611e-02   4.6142611e-02   4.6142611e-02   4.6142611e-02   1.9386588e-01   1.5020055e-01   8.5059772e-02   2.9445462e-03  -8.6597486e-02  -1.6774544e-01  -2.3706588e-01  -1.3310369e-01  -1.3310369e-01  -1.3310369e-01  -1.3310369e-01  -1.3310369e-01  -1.3310369e-01  -5.5922851e-01  -4.3327080e-01  -2.4536473e-01  -8.4938832e-03   2.4980044e-01   4.8388106e-01   6.8384387e-01
   1.4720068e+01   4.6144595e-02   4.6144595e-02   4.6144595e-02   4.6144595e-02   4.6144595e-02   4.6144595e-02   1.9386477e-01   1.5020020e-01   8.5059439e-02   2.9442030e-03  -8.6597807e-02  -1.6774126e-01  -2.3706569e-01  -1.3310941e-01  -1.3310941e-01  -1.3310941e-01  -1.3310941e-01  -1.3310941e-01  -1.3310941e-01  -5.5922530e-01  -4.3326981e-01  -2.4536377e-01  -8.4928933e-03   2.4980137e-01   4.8386903e-01   6.8384335e-01
   1.4735693e+01   4.6144900e-02   4.6144900e-02   4.6144900e-02   4.6144900e-02   4.6144900e-02   4.6144900e-02   1.9386484e-01   1.5019908e-01   8.5058321e-02   2.9430821e-03  -8.6598921e-02  -1.6773961e-01  -2.3706666e-01  -1.3311029e-01  -1.3311029e-01  -1.3311029e-01  -1.3311029e-01  -1.3311029e-01  -1.3311029e-01  -5.5922549e-01  -4.3326658e-01  -2.4536054e-01  -8.4896598e-03   2.4980458e-01   4.8386426e-01   6.8384612e-01
   1.4751318e+01   4.6145443e-02   4.6145443e-02   4.6145443e-02   4.6145443e-02   4.6145443e-02   4.6145443e-02   1.9386451e-01   1.5019906e-01   8.5058303e-02   2.9430616e-03  -8.6598936e-02  -1.6773854e-01  -2.3706654e-01  -1.3311186e-01  -1.3311186e-01  -1.3311186e-01  -1.3311186e-01  -1.3311186e-01  -1.3311186e-01  -5.5922456e-01  -4.3326652e-01  -2.4536049e-01  -8.4896008e-03   2.4980462e-01   4.8386117e-01   6.8384578e-01
   1.4810978e+01   4.6147458e-02   4.6147458e-02   4.6147458e-02   4.6147458e-02   4.6147458e-02   4.6147458e-02   1.9386338e-01   1.5019871e-01   8.5057965e-02   2.9427136e-03  -8.6599261e-02  -1.6773430e-01  -2.3706635e-01  -1.3311767e-01  -1.3311767e-01  -1.3311767e-01  -1.3311767e-01  -1.3311767e-01  -1.3311767e-01  -5.5922130e-01  -4.3326552e-01  -2.4535952e-01  -8.4885969e-03   2.4980556e-01   4.8384895e-01   6.8384524e-01
   1.4826603e+01   4.6147778e-02   4.6147778e-02   4.6147778e-02   4.6147778e-02   4.6147778e-02   4.6147778e-02   1.9386343e-01   1.5019763e-01   8.5056887e-02   2.9416327e-03  -8.6600335e-02  -1.6773266e-01  -2.3706727e-01  -1.3311859e-01  -1.3311859e-01  -1.3311859e-01  -1.3311859e-01  -1.3311859e-01  -1.3311859e-01  -5.5922143e-01  -4.3326240e-01  -2.4535641e-01  -8.4854790e-03   2.4980866e-01   4.8384421e-01   6.8384790e-01
   1.4842228e+01   4.6148327e-02   4.6148327e-02   4.6148327e-02   4.6148327e-02   4.6148327e-02   4.6148327e-02   1.9386311e-01   1.5019761e-01   8.5056871e-02   2.9416138e-03  -8.6600348e-02  -1.6773158e-01  -2.3706715e-01  -1.3312017e-01  -1.3312017e-01  -1.3312017e-01  -1.3312017e-01  -1.3312017e-01  -1.3312017e-01  -5.5922050e-01  -4.3326234e-01  -2.4535636e-01  -8.4854244e-03   2.4980870e-01   4.8384108e-01   6.8384755e-01
   1.4900730e+01   4.6150322e-02   4.6150322e-02   4.6150322e-02   4.6150322e-02   4.6150322e-02   4.6150322e-02   1.9386199e-01   1.5019726e-01   8.5056530e-02   2.9412630e-03  -8.6600677e-02  -1.6772737e-01  -2.3706697e-01  -1.3312593e-01  -1.3312593e-01  -1.3312593e-01  -1.3312593e-01  -1.3312593e-01  -1.3312593e-01  -5.5921727e-01  -4.3326133e-01  -2.4535538e-01  -8.4844125e-03   2.4980964e-01   4.8382897e-01   6.8384702e-01
   1.4916355e+01   4.6150658e-02   4.6150658e-02   4.6150658e-02   4.6150658e-02   4.6150658e-02   4.6150658e-02   1.9386201e-01   1.5019622e-01   8.5055497e-02   2.9402272e-03  -8.6601706e-02  -1.6772575e-01  -2.3706784e-01  -1.3312690e-01  -1.3312690e-01  -1.3312690e-01  -1.3312690e-01  -1.3312690e-01  -1.3312690e-01  -5.5921735e-01  -4.3325834e-01  -2.4535240e-01  -8.4814246e-03   2.4981261e-01   4.8382427e-01   6.8384955e-01
   1.4931980e+01   4.6151212e-02   4.6151212e-02   4.6151212e-02   4.6151212e-02   4.6151212e-02   4.6151212e-02   1.9386169e-01   1.5019621e-01   8.5055482e-02   2.9402092e-03  -8.6601718e-02  -1.6772465e-01  -2.3706772e-01  -1.3312850e-01  -1.3312850e-01  -1.3312850e-01  -1.3312850e-01  -1.3312850e-01  -1.3312850e-01  -5.5921640e-01  -4.3325829e-01  -2.4535235e-01  -8.4813726e-03   2.4981265e-01   4.8382111e-01   6.8384919e-01
   1.4989606e+01   4.6153196e-02   4.6153196e-02   4.6153196e-02   4.6153196e-02   4.6153196e-02   4.6153196e-02   1.9386057e-01   1.5019585e-01   8.5055138e-02   2.9398546e-03  -8.6602050e-02  -1.6772047e-01  -2.3706754e-01  -1.3313422e-01  -1.3313422e-01  -1.3313422e-01  -1.3313422e-01  -1.3313422e-01  -1.3313422e-01  -5.5921319e-01  -4.3325726e-01  -2.4535136e-01  -8.4803499e-03   2.4981361e-01   4.8380905e-01   6.8384868e-01
   1.5005231e+01   4.6153539e-02   4.6153539e-02   4.6153539e-02   4.6153539e-02   4.6153539e-02   4.6153539e-02   1.9386059e-01   1.5019483e-01   8.5054116e-02   2.9388295e-03  -8.6603069e-02  -1.6771884e-01  -2.3706841e-01  -1.3313521e-01  -1.3313521e-01  -1.3313521e-01  -1.3313521e-01  -1.3313521e-01  -1.3313521e-01  -5.5921325e-01  -4.3325431e-01  -2.4534841e-01  -8.4773928e-03   2.4981654e-01   4.8380433e-01   6.8385117e-01
   1.5020856e+01   4.6154101e-02   4.6154101e-02   4.6154101e-02   4.6154101e-02   4.6154101e-02   4.6154101e-02   1.9386026e-01   1.5019481e-01   8.5054101e-02   2.9388123e-03  -8.6603080e-02  -1.6771773e-01  -2.3706828e-01  -1.3313683e-01  -1.3313683e-01  -1.3313683e-01  -1.3313683e-01  -1.3313683e-01  -1.3313683e-01  -5.5921229e-01  -4.3325426e-01  -2.4534837e-01  -8.4773431e-03   2.4981658e-01   4.8380115e-01   6.8385081e-01
   1.5077762e+01   4.6156080e-02   4.6156080e-02   4.6156080e-02   4.6156080e-02   4.6156080e-02   4.6156080e-02   1.9385915e-01   1.5019445e-01   8.5053754e-02   2.9384552e-03  -8.6603415e-02  -1.6771355e-01  -2.3706811e-01  -1.3314254e-01  -1.3314254e-01  -1.3314254e-01  -1.3314254e-01  -1.3314254e-01  -1.3314254e-01  -5.5920909e-01  -4.3325323e-01  -2.4534737e-01  -8.4763131e-03   2.4981754e-01   4.8378910e-01   6.8385031e-01
   1.5093387e+01   4.6156444e-02   4.6156444e-02   4.6156444e-02   4.6156444e-02   4.6156444e-02   4.6156444e-02   1.9385914e-01   1.5019350e-01   8.5052804e-02   2.9375021e-03  -8.6604361e-02  -1.6771195e-01  -2.3706890e-01  -1.3314359e-01  -1.3314359e-01  -1.3314359e-01  -1.3314359e-01  -1.3314359e-01  -1.3314359e-01  -5.5920907e-01  -4.3325048e-01  -2.4534463e-01  -8.4735639e-03   2.4982027e-01   4.8378446e-01   6.8385259e-01
   1.5109012e+01   4.6157009e-02   4.6157009e-02   4.6157009e-02   4.6157009e-02   4.6157009e-02   4.6157009e-02   1.9385881e-01   1.5019348e-01   8.5052790e-02   2.9374849e-03  -8.6604372e-02  -1.6771084e-01  -2.3706877e-01  -1.3314522e-01  -1.3314522e-01  -1.3314522e-01  -1.3314522e-01  -1.3314522e-01  -1.3314522e-01  -5.5920810e-01  -4.3325043e-01  -2.4534459e-01  -8.4735143e-03   2.4982030e-01   4.8378126e-01   6.8385222e-01
   1.5165370e+01   4.6158981e-02   4.6158981e-02   4.6158981e-02   4.6158981e-02   4.6158981e-02   4.6158981e-02   1.9385770e-01   1.5019312e-01   8.5052437e-02   2.9371219e-03  -8.6604713e-02  -1.6770667e-01  -2.3706860e-01  -1.3315091e-01  -1.3315091e-01  -1.3315091e-01  -1.3315091e-01  -1.3315091e-01  -1.3315091e-01  -5.5920491e-01  -4.3324938e-01  -2.4534357e-01  -8.4724669e-03   2.4982129e-01   4.8376923e-01   6.8385173e-01
   1.5180995e+01   4.6159354e-02   4.6159354e-02   4.6159354e-02   4.6159354e-02   4.6159354e-02   4.6159354e-02   1.9385768e-01   1.5019219e-01   8.5051510e-02   2.9361916e-03  -8.6605636e-02  -1.6770506e-01  -2.3706937e-01  -1.3315198e-01  -1.3315198e-01  -1.3315198e-01  -1.3315198e-01  -1.3315198e-01  -1.3315198e-01  -5.5920486e-01  -4.3324669e-01  -2.4534089e-01  -8.4697834e-03   2.4982395e-01   4.8376461e-01   6.8385395e-01
   1.5196620e+01   4.6159924e-02   4.6159924e-02   4.6159924e-02   4.6159924e-02   4.6159924e-02   4.6159924e-02   1.9385735e-01   1.5019217e-01   8.5051496e-02   2.9361753e-03  -8.6605646e-02  -1.6770394e-01  -2.3706924e-01  -1.3315363e-01  -1.3315363e-01  -1.3315363e-01  -1.3315363e-01  -1.3315363e-01  -1.3315363e-01  -5.5920388e-01  -4.3324665e-01  -2.4534085e-01  -8.4697365e-03   2.4982398e-01   4.8376138e-01   6.8385357e-01
   1.5252231e+01   4.6161886e-02   4.6161886e-02   4.6161886e-02   4.6161886e-02   4.6161886e-02   4.6161886e-02   1.9385625e-01   1.5019180e-01   8.5051140e-02   2.9358093e-03  -8.6605990e-02  -1.6769979e-01  -2.3706907e-01  -1.3315929e-01  -1.3315929e-01  -1.3315929e-01  -1.3315929e-01  -1.3315929e-01  -1.3315929e-01  -5.5920071e-01  -4.3324559e-01  -2.4533983e-01  -8.4686807e-03   2.4982497e-01   4.8374940e-01   6.8385310e-01
   1.5267856e+01   4.6162270e-02   4.6162270e-02   4.6162270e-02   4.6162270e-02   4.6162270e-02   4.6162270e-02   1.9385622e-01   1.5019090e-01   8.5050243e-02   2.9349087e-03  -8.6606884e-02  -1.6769820e-01  -2.3706981e-01  -1.3316040e-01  -1.3316040e-01  -1.3316040e-01  -1.3316040e-01  -1.3316040e-01  -1.3316040e-01  -5.5920062e-01  -4.3324299e-01  -2.4533724e-01  -8.4660827e-03   2.4982755e-01   4.8374480e-01   6.8385522e-01
   1.5283481e+01   4.6162845e-02   4.6162845e-02   4.6162845e-02   4.6162845e-02   4.6162845e-02   4.6162845e-02   1.9385587e-01   1.5019089e-01   8.5050230e-02   2.9348928e-03  -8.6606893e-02  -1.6769707e-01  -2.3706968e-01  -1.3316205e-01  -1.3316205e-01  -1.3316205e-01  -1.3316205e-01  -1.3316205e-01  -1.3316205e-01  -5.5919963e-01  -4.3324294e-01  -2.4533720e-01  -8.4660368e-03   2.4982758e-01   4.8374154e-01   6.8385484e-01
   1.5338557e+01   4.6164803e-02   4.6164803e-02   4.6164803e-02   4.6164803e-02   4.6164803e-02   4.6164803e-02   1.9385478e-01   1.5019052e-01   8.5049870e-02   2.9345228e-03  -8.6607241e-02  -1.6769292e-01  -2.3706952e-01  -1.3316770e-01  -1.3316770e-01  -1.3316770e-01  -1.3316770e-01  -1.3316770e-01  -1.3316770e-01  -5.5919647e-01  -4.3324188e-01  -2.4533616e-01  -8.4649698e-03   2.4982858e-01   4.8372958e-01   6.8385438e-01
   1.5354182e+01   4.6165195e-02   4.6165195e-02   4.6165195e-02   4.6165195e-02   4.6165195e-02   4.6165195e-02   1.9385474e-01   1.5018964e-01   8.5048992e-02   2.9336417e-03  -8.6608115e-02  -1.6769133e-01  -2.3707023e-01  -1.3316883e-01  -1.3316883e-01  -1.3316883e-01  -1.3316883e-01  -1.3316883e-01  -1.3316883e-01  -5.5919635e-01  -4.3323933e-01  -2.4533363e-01  -8.4624279e-03   2.4983110e-01   4.8372498e-01   6.8385644e-01
   1.5369807e+01   4.6165775e-02   4.6165775e-02   4.6165775e-02   4.6165775e-02   4.6165775e-02   4.6165775e-02   1.9385439e-01   1.5018962e-01   8.5048980e-02   2.9336269e-03  -8.6608124e-02  -1.6769019e-01  -2.3707010e-01  -1.3317050e-01  -1.3317050e-01  -1.3317050e-01  -1.3317050e-01  -1.3317050e-01  -1.3317050e-01  -5.5919536e-01  -4.3323929e-01  -2.4533360e-01  -8.4623852e-03   2.4983113e-01   4.8372170e-01   6.8385605e-01
   1.5424146e+01   4.6167719e-02   4.6167719e-02   4.6167719e-02   4.6167719e-02   4.6167719e-02   4.6167719e-02   1.9385330e-01   1.5018925e-01   8.5048618e-02   2.9332542e-03  -8.6608474e-02  -1.6768607e-01  -2.3706994e-01  -1.3317611e-01  -1.3317611e-01  -1.3317611e-01  -1.3317611e-01  -1.3317611e-01  -1.3317611e-01  -5.5919222e-01  -4.3323821e-01  -2.4533255e-01  -8.4613103e-03   2.4983214e-01   4.8370981e-01   6.8385561e-01
   1.5439771e+01   4.6168129e-02   4.6168129e-02   4.6168129e-02   4.6168129e-02   4.6168129e-02   4.6168129e-02   1.9385324e-01   1.5018842e-01   8.5047798e-02   2.9324313e-03  -8.6609290e-02  -1.6768450e-01  -2.3707060e-01  -1.3317729e-01  -1.3317729e-01  -1.3317729e-01  -1.3317729e-01  -1.3317729e-01  -1.3317729e-01  -5.5919203e-01  -4.3323584e-01  -2.4533019e-01  -8.4589365e-03   2.4983449e-01   4.8370528e-01   6.8385750e-01
   1.5455396e+01   4.6168712e-02   4.6168712e-02   4.6168712e-02   4.6168712e-02   4.6168712e-02   4.6168712e-02   1.9385289e-01   1.5018841e-01   8.5047783e-02   2.9324138e-03  -8.6609301e-02  -1.6768335e-01  -2.3707047e-01  -1.3317898e-01  -1.3317898e-01  -1.3317898e-01  -1.3317898e-01  -1.3317898e-01  -1.3317898e-01  -5.5919103e-01  -4.3323579e-01  -2.4533014e-01  -8.4588860e-03   2.4983452e-01   4.8370197e-01   6.8385711e-01
   1.5510160e+01   4.6170685e-02   4.6170685e-02   4.6170685e-02   4.6170685e-02   4.6170685e-02   4.6170685e-02   1.9385179e-01   1.5018803e-01   8.5047413e-02   2.9320329e-03  -8.6609660e-02  -1.6767916e-01  -2.3707031e-01  -1.3318467e-01  -1.3318467e-01  -1.3318467e-01  -1.3318467e-01  -1.3318467e-01  -1.3318467e-01  -5.5918785e-01  -4.3323469e-01  -2.4532908e-01  -8.4577873e-03   2.4983556e-01   4.8368989e-01   6.8385667e-01
   1.5525785e+01   4.6171098e-02   4.6171098e-02   4.6171098e-02   4.6171098e-02   4.6171098e-02   4.6171098e-02   1.9385172e-01   1.5018720e-01   8.5046590e-02   2.9312071e-03  -8.6610479e-02  -1.6767758e-01  -2.3707097e-01  -1.3318586e-01  -1.3318586e-01  -1.3318586e-01  -1.3318586e-01  -1.3318586e-01  -1.3318586e-01  -5.5918766e-01  -4.3323231e-01  -2.4532670e-01  -8.4554052e-03   2.4983792e-01   4.8368533e-01   6.8385856e-01
   1.5541410e+01   4.6171685e-02   4.6171685e-02   4.6171685e-02   4.6171685e-02   4.6171685e-02   4.6171685e-02   1.9385137e-01   1.5018719e-01   8.5046579e-02   2.9311927e-03  -8.6610487e-02  -1.6767643e-01  -2.3707083e-01  -1.3318755e-01  -1.3318755e-01  -1.3318755e-01  -1.3318755e-01  -1.3318755e-01  -1.3318755e-01  -5.5918665e-01  -4.3323226e-01  -2.4532667e-01  -8.4553636e-03   2.4983794e-01   4.8368201e-01   6.8385817e-01
   1.5594857e+01   4.6173621e-02   4.6173621e-02   4.6173621e-02   4.6173621e-02   4.6173621e-02   4.6173621e-02   1.9385029e-01   1.5018680e-01   8.5046209e-02   2.9308122e-03  -8.6610845e-02  -1.6767232e-01  -2.3707068e-01  -1.3319314e-01  -1.3319314e-01  -1.3319314e-01  -1.3319314e-01  -1.3319314e-01  -1.3319314e-01  -5.5918353e-01  -4.3323117e-01  -2.4532560e-01  -8.4542660e-03   2.4983898e-01   4.8367014e-01   6.8385774e-01
   1.5610482e+01   4.6174052e-02   4.6174052e-02   4.6174052e-02   4.6174052e-02   4.6174052e-02   4.6174052e-02   1.9385020e-01   1.5018605e-01   8.5045456e-02   2.9300559e-03  -8.6611594e-02  -1.6767077e-01  -2.3707127e-01  -1.3319438e-01  -1.3319438e-01  -1.3319438e-01  -1.3319438e-01  -1.3319438e-01  -1.3319438e-01  -5.5918326e-01  -4.3322898e-01  -2.4532343e-01  -8.4520843e-03   2.4984114e-01   4.8366567e-01   6.8385944e-01
   1.5626107e+01   4.6174641e-02   4.6174641e-02   4.6174641e-02   4.6174641e-02   4.6174641e-02   4.6174641e-02   1.9384985e-01   1.5018603e-01   8.5045440e-02   2.9300377e-03  -8.6611606e-02  -1.6766961e-01  -2.3707114e-01  -1.3319608e-01  -1.3319608e-01  -1.3319608e-01  -1.3319608e-01  -1.3319608e-01  -1.3319608e-01  -5.5918225e-01  -4.3322893e-01  -2.4532339e-01  -8.4520317e-03   2.4984117e-01   4.8366233e-01   6.8385905e-01
   1.5680289e+01   4.6176615e-02   4.6176615e-02   4.6176615e-02   4.6176615e-02   4.6176615e-02   4.6176615e-02   1.9384874e-01   1.5018564e-01   8.5045060e-02   2.9296470e-03  -8.6611974e-02  -1.6766541e-01  -2.3707099e-01  -1.3320177e-01  -1.3320177e-01  -1.3320177e-01  -1.3320177e-01  -1.3320177e-01  -1.3320177e-01  -5.5917907e-01  -4.3322780e-01  -2.4532229e-01  -8.4509048e-03   2.4984223e-01   4.8365022e-01   6.8385862e-01
   1.5695914e+01   4.6177021e-02   4.6177021e-02   4.6177021e-02   4.6177021e-02   4.6177021e-02   4.6177021e-02   1.9384870e-01   1.5018472e-01   8.5044143e-02   2.9287269e-03  -8.6612887e-02  -1.6766375e-01  -2.3707173e-01  -1.3320294e-01  -1.3320294e-01  -1.3320294e-01  -1.3320294e-01  -1.3320294e-01  -1.3320294e-01  -5.5917895e-01  -4.3322515e-01  -2.4531964e-01  -8.4482507e-03   2.4984487e-01   4.8364545e-01   6.8386077e-01
   1.5711539e+01   4.6177622e-02   4.6177622e-02   4.6177622e-02   4.6177622e-02   4.6177622e-02   4.6177622e-02   1.9384834e-01   1.5018471e-01   8.5044135e-02   2.9287158e-03  -8.6612891e-02  -1.6766258e-01  -2.3707159e-01  -1.3320468e-01  -1.3320468e-01  -1.3320468e-01  -1.3320468e-01  -1.3320468e-01  -1.3320468e-01  -5.5917791e-01  -4.3322512e-01  -2.4531962e-01  -8.4482185e-03   2.4984488e-01   4.8364205e-01   6.8386035e-01
   1.5763795e+01   4.6179561e-02   4.6179561e-02   4.6179561e-02   4.6179561e-02   4.6179561e-02   4.6179561e-02   1.9384726e-01   1.5018433e-01   8.5043769e-02   2.9283389e-03  -8.6613246e-02  -1.6765846e-01  -2.3707144e-01  -1.3321027e-01  -1.3321027e-01  -1.3321027e-01  -1.3321027e-01  -1.3321027e-01  -1.3321027e-01  -5.5917478e-01  -4.3322403e-01  -2.4531856e-01  -8.4471316e-03   2.4984590e-01   4.8363018e-01   6.8385991e-01
   1.5779420e+01   4.6180015e-02   4.6180015e-02   4.6180015e-02   4.6180015e-02   4.6180015e-02   4.6180015e-02   1.9384714e-01   1.5018361e-01   8.5043053e-02   2.9276198e-03  -8.6613958e-02  -1.6765690e-01  -2.3707198e-01  -1.3321158e-01  -1.3321158e-01  -1.3321158e-01  -1.3321158e-01  -1.3321158e-01  -1.3321158e-01  -5.5917445e-01  -4.3322195e-01  -2.4531650e-01  -8.4450571e-03   2.4984796e-01   4.8362568e-01   6.8386149e-01
   1.5795045e+01   4.6180617e-02   4.6180617e-02   4.6180617e-02   4.6180617e-02   4.6180617e-02   4.6180617e-02   1.9384678e-01   1.5018358e-01   8.5043029e-02   2.9275927e-03  -8.6613978e-02  -1.6765571e-01  -2.3707185e-01  -1.3321332e-01  -1.3321332e-01  -1.3321332e-01  -1.3321332e-01  -1.3321332e-01  -1.3321332e-01  -5.5917342e-01  -4.3322187e-01  -2.4531643e-01  -8.4449790e-03   2.4984801e-01   4.8362224e-01   6.8386111e-01
   1.5851721e+01   4.6182736e-02   4.6182736e-02   4.6182736e-02   4.6182736e-02   4.6182736e-02   4.6182736e-02   1.9384560e-01   1.5018318e-01   8.5042634e-02   2.9271865e-03  -8.6614360e-02  -1.6765122e-01  -2.3707168e-01  -1.3321943e-01  -1.3321943e-01  -1.3321943e-01  -1.3321943e-01  -1.3321943e-01  -1.3321943e-01  -5.5916999e-01  -4.3322070e-01  -2.4531529e-01  -8.4438071e-03   2.4984912e-01   4.8360929e-01   6.8386061e-01
   1.5867346e+01   4.6183187e-02   4.6183187e-02   4.6183187e-02   4.6183187e-02   4.6183187e-02   4.6183187e-02   1.9384549e-01   1.5018243e-01   8.5041887e-02   2.9264363e-03  -8.6615103e-02  -1.6764964e-01  -2.3707225e-01  -1.3322073e-01  -1.3322073e-01  -1.3322073e-01  -1.3322073e-01  -1.3322073e-01  -1.3322073e-01  -5.5916968e-01  -4.3321854e-01  -2.4531314e-01  -8.4416433e-03   2.4985126e-01   4.8360472e-01   6.8386227e-01
   1.5882971e+01   4.6183794e-02   4.6183794e-02   4.6183794e-02   4.6183794e-02   4.6183794e-02   4.6183794e-02   1.9384513e-01   1.5018240e-01   8.5041868e-02   2.9264132e-03  -8.6615120e-02  -1.6764844e-01  -2.3707212e-01  -1.3322248e-01  -1.3322248e-01  -1.3322248e-01  -1.3322248e-01  -1.3322248e-01  -1.3322248e-01  -5.5916864e-01  -4.3321847e-01  -2.4531308e-01  -8.4415766e-03   2.4985131e-01   4.8360126e-01   6.8386188e-01
   1.5937967e+01   4.6185862e-02   4.6185862e-02   4.6185862e-02   4.6185862e-02   4.6185862e-02   4.6185862e-02   1.9384397e-01   1.5018200e-01   8.5041477e-02   2.9260112e-03  -8.6615498e-02  -1.6764405e-01  -2.3707195e-01  -1.3322845e-01  -1.3322845e-01  -1.3322845e-01  -1.3322845e-01  -1.3322845e-01  -1.3322845e-01  -5.5916530e-01  -4.3321731e-01  -2.4531195e-01  -8.4404169e-03   2.4985240e-01   4.8358860e-01   6.8386140e-01
   1.5953592e+01   4.6186333e-02   4.6186333e-02   4.6186333e-02   4.6186333e-02   4.6186333e-02   4.6186333e-02   1.9384383e-01   1.5018133e-01   8.5040807e-02   2.9253383e-03  -8.6616163e-02  -1.6764250e-01  -2.3707245e-01  -1.3322981e-01  -1.3322981e-01  -1.3322981e-01  -1.3322981e-01  -1.3322981e-01  -1.3322981e-01  -5.5916490e-01  -4.3321537e-01  -2.4531002e-01  -8.4384759e-03   2.4985432e-01   4.8358413e-01   6.8386284e-01
   1.5969217e+01   4.6186943e-02   4.6186943e-02   4.6186943e-02   4.6186943e-02   4.6186943e-02   4.6186943e-02   1.9384347e-01   1.5018130e-01   8.5040782e-02   2.9253094e-03  -8.6616186e-02  -1.6764129e-01  -2.3707232e-01  -1.3323157e-01  -1.3323157e-01  -1.3323157e-01  -1.3323157e-01  -1.3323157e-01  -1.3323157e-01  -5.5916386e-01  -4.3321528e-01  -2.4530995e-01  -8.4383925e-03   2.4985438e-01   4.8358065e-01   6.8386246e-01
   1.6025819e+01   4.6189083e-02   4.6189083e-02   4.6189083e-02   4.6189083e-02   4.6189083e-02   4.6189083e-02   1.9384227e-01   1.5018088e-01   8.5040377e-02   2.9248933e-03  -8.6616577e-02  -1.6763675e-01  -2.3707215e-01  -1.3323774e-01  -1.3323774e-01  -1.3323774e-01  -1.3323774e-01  -1.3323774e-01  -1.3323774e-01  -5.5916040e-01  -4.3321408e-01  -2.4530878e-01  -8.4371923e-03   2.4985551e-01   4.8356754e-01   6.8386196e-01
   1.6041444e+01   4.6189574e-02   4.6189574e-02   4.6189574e-02   4.6189574e-02   4.6189574e-02   4.6189574e-02   1.9384211e-01   1.5018028e-01   8.5039776e-02   2.9242887e-03  -8.6617174e-02  -1.6763523e-01  -2.3707258e-01  -1.3323916e-01  -1.3323916e-01  -1.3323916e-01  -1.3323916e-01  -1.3323916e-01  -1.3323916e-01  -5.5915993e-01  -4.3321234e-01  -2.4530705e-01  -8.4354483e-03   2.4985723e-01   4.8356315e-01   6.8386320e-01
   1.6057069e+01   4.6190187e-02   4.6190187e-02   4.6190187e-02   4.6190187e-02   4.6190187e-02   4.6190187e-02   1.9384175e-01   1.5018024e-01   8.5039744e-02   2.9242532e-03  -8.6617203e-02  -1.6763401e-01  -2.3707245e-01  -1.3324092e-01  -1.3324092e-01  -1.3324092e-01  -1.3324092e-01  -1.3324092e-01  -1.3324092e-01  -5.5915888e-01  -4.3321223e-01  -2.4530695e-01  -8.4353458e-03   2.4985732e-01   4.8355963e-01   6.8386283e-01
   1.6115918e+01   4.6192430e-02   4.6192430e-02   4.6192430e-02   4.6192430e-02   4.6192430e-02   4.6192430e-02   1.9384049e-01   1.5017981e-01   8.5039324e-02   2.9238210e-03  -8.6617609e-02  -1.6762925e-01  -2.3707226e-01  -1.3324739e-01  -1.3324739e-01  -1.3324739e-01  -1.3324739e-01  -1.3324739e-01  -1.3324739e-01  -5.5915525e-01  -4.3321099e-01  -2.4530574e-01  -8.4340990e-03   2.4985849e-01   4.8354591e-01   6.8386230e-01
   1.6131543e+01   4.6192931e-02   4.6192931e-02   4.6192931e-02   4.6192931e-02   4.6192931e-02   4.6192931e-02   1.9384031e-01   1.5017923e-01   8.5038752e-02   2.9232455e-03  -8.6618177e-02  -1.6762773e-01  -2.3707266e-01  -1.3324884e-01  -1.3324884e-01  -1.3324884e-01  -1.3324884e-01  -1.3324884e-01  -1.3324884e-01  -5.5915474e-01  -4.3320932e-01  -2.4530409e-01  -8.4324389e-03   2.4986013e-01   4.8354154e-01   6.8386345e-01
   1.6147168e+01   4.6193547e-02   4.6193547e-02   4.6193547e-02   4.6193547e-02   4.6193547e-02   4.6193547e-02   1.9383995e-01   1.5017919e-01   8.5038716e-02   2.9232070e-03  -8.6618209e-02  -1.6762650e-01  -2.3707254e-01  -1.3325062e-01  -1.3325062e-01  -1.3325062e-01  -1.3325062e-01  -1.3325062e-01  -1.3325062e-01  -5.5915369e-01  -4.3320921e-01  -2.4530399e-01  -8.4323278e-03   2.4986022e-01   4.8353799e-01   6.8386309e-01
   1.6206986e+01   4.6195843e-02   4.6195843e-02   4.6195843e-02   4.6195843e-02   4.6195843e-02   4.6195843e-02   1.9383866e-01   1.5017875e-01   8.5038288e-02   2.9227658e-03  -8.6618624e-02  -1.6762164e-01  -2.3707234e-01  -1.3325724e-01  -1.3325724e-01  -1.3325724e-01  -1.3325724e-01  -1.3325724e-01  -1.3325724e-01  -5.5914997e-01  -4.3320794e-01  -2.4530275e-01  -8.4310553e-03   2.4986141e-01   4.8352395e-01   6.8386253e-01
   1.6222611e+01   4.6196359e-02   4.6196359e-02   4.6196359e-02   4.6196359e-02   4.6196359e-02   4.6196359e-02   1.9383846e-01   1.5017822e-01   8.5037759e-02   2.9222338e-03  -8.6619148e-02  -1.6762013e-01  -2.3707270e-01  -1.3325873e-01  -1.3325873e-01  -1.3325873e-01  -1.3325873e-01  -1.3325873e-01  -1.3325873e-01  -5.5914941e-01  -4.3320640e-01  -2.4530123e-01  -8.4295205e-03   2.4986293e-01   4.8351962e-01   6.8386356e-01
   1.6238236e+01   4.6196979e-02   4.6196979e-02   4.6196979e-02   4.6196979e-02   4.6196979e-02   4.6196979e-02   1.9383810e-01   1.5017818e-01   8.5037719e-02   2.9221900e-03  -8.6619185e-02  -1.6761889e-01  -2.3707258e-01  -1.3326052e-01  -1.3326052e-01  -1.3326052e-01  -1.3326052e-01  -1.3326052e-01  -1.3326052e-01  -5.5914836e-01  -4.3320628e-01  -2.4530111e-01  -8.4293943e-03   2.4986303e-01   4.8351603e-01   6.8386320e-01
   1.6300242e+01   4.6199380e-02   4.6199380e-02   4.6199380e-02   4.6199380e-02   4.6199380e-02   4.6199380e-02   1.9383675e-01   1.5017772e-01   8.5037276e-02   2.9217341e-03  -8.6619613e-02  -1.6761381e-01  -2.3707237e-01  -1.3326744e-01  -1.3326744e-01  -1.3326744e-01  -1.3326744e-01  -1.3326744e-01  -1.3326744e-01  -5.5914446e-01  -4.3320496e-01  -2.4529984e-01  -8.4280790e-03   2.4986427e-01   4.8350136e-01   6.8386260e-01
   1.6315867e+01   4.6199899e-02   4.6199899e-02   4.6199899e-02   4.6199899e-02   4.6199899e-02   4.6199899e-02   1.9383655e-01   1.5017718e-01   8.5036741e-02   2.9211956e-03  -8.6620144e-02  -1.6761229e-01  -2.3707273e-01  -1.3326894e-01  -1.3326894e-01  -1.3326894e-01  -1.3326894e-01  -1.3326894e-01  -1.3326894e-01  -5.5914389e-01  -4.3320341e-01  -2.4529829e-01  -8.4265259e-03   2.4986580e-01   4.8349700e-01   6.8386364e-01
   1.6331492e+01   4.6200524e-02   4.6200524e-02   4.6200524e-02   4.6200524e-02   4.6200524e-02   4.6200524e-02   1.9383618e-01   1.5017714e-01   8.5036701e-02   2.9211517e-03  -8.6620181e-02  -1.6761104e-01  -2.3707260e-01  -1.3327074e-01  -1.3327074e-01  -1.3327074e-01  -1.3327074e-01  -1.3327074e-01  -1.3327074e-01  -5.5914283e-01  -4.3320328e-01  -2.4529818e-01  -8.4263992e-03   2.4986591e-01   4.8349338e-01   6.8386328e-01
   1.6393225e+01   4.6202932e-02   4.6202932e-02   4.6202932e-02   4.6202932e-02   4.6202932e-02   4.6202932e-02   1.9383483e-01   1.5017668e-01   8.5036257e-02   2.9206946e-03  -8.6620610e-02  -1.6760594e-01  -2.3707239e-01  -1.3327769e-01  -1.3327769e-01  -1.3327769e-01  -1.3327769e-01  -1.3327769e-01  -1.3327769e-01  -5.5913892e-01  -4.3320196e-01  -2.4529690e-01  -8.4250805e-03   2.4986714e-01   4.8347868e-01   6.8386267e-01
   1.6408850e+01   4.6203487e-02   4.6203487e-02   4.6203487e-02   4.6203487e-02   4.6203487e-02   4.6203487e-02   1.9383458e-01   1.5017628e-01   8.5035864e-02   2.9202978e-03  -8.6621000e-02  -1.6760449e-01  -2.3707261e-01  -1.3327929e-01  -1.3327929e-01  -1.3327929e-01  -1.3327929e-01  -1.3327929e-01  -1.3327929e-01  -5.5913820e-01  -4.3320081e-01  -2.4529576e-01  -8.4239359e-03   2.4986827e-01   4.8347450e-01   6.8386330e-01
   1.6424475e+01   4.6204114e-02   4.6204114e-02   4.6204114e-02   4.6204114e-02   4.6204114e-02   4.6204114e-02   1.9383421e-01   1.5017622e-01   8.5035809e-02   2.9202392e-03  -8.6621051e-02  -1.6760322e-01  -2.3707250e-01  -1.3328110e-01  -1.3328110e-01  -1.3328110e-01  -1.3328110e-01  -1.3328110e-01  -1.3328110e-01  -5.5913714e-01  -4.3320065e-01  -2.4529560e-01  -8.4237669e-03   2.4986842e-01   4.8347083e-01   6.8386298e-01
   1.6495496e+01   4.6206913e-02   4.6206913e-02   4.6206913e-02   4.6206913e-02   4.6206913e-02   4.6206913e-02   1.9383263e-01   1.5017571e-01   8.5035312e-02   2.9197266e-03  -8.6621531e-02  -1.6759731e-01  -2.3707223e-01  -1.3328917e-01  -1.3328917e-01  -1.3328917e-01  -1.3328917e-01  -1.3328917e-01  -1.3328917e-01  -5.5913258e-01  -4.3319916e-01  -2.4529417e-01  -8.4222883e-03   2.4986980e-01   4.8345379e-01   6.8386221e-01
   1.6511121e+01   4.6207419e-02   4.6207419e-02   4.6207419e-02   4.6207419e-02   4.6207419e-02   4.6207419e-02   1.9383246e-01   1.5017506e-01   8.5034666e-02   2.9190770e-03  -8.6622173e-02  -1.6759572e-01  -2.3707270e-01  -1.3329063e-01  -1.3329063e-01  -1.3329063e-01  -1.3329063e-01  -1.3329063e-01  -1.3329063e-01  -5.5913211e-01  -4.3319729e-01  -2.4529231e-01  -8.4204144e-03   2.4987165e-01   4.8344919e-01   6.8386356e-01
   1.6526746e+01   4.6208057e-02   4.6208057e-02   4.6208057e-02   4.6208057e-02   4.6208057e-02   4.6208057e-02   1.9383209e-01   1.5017502e-01   8.5034632e-02   2.9190396e-03  -8.6622203e-02  -1.6759445e-01  -2.3707256e-01  -1.3329247e-01  -1.3329247e-01  -1.3329247e-01  -1.3329247e-01  -1.3329247e-01  -1.3329247e-01  -5.5913102e-01  -4.3319718e-01  -2.4529221e-01  -8.4203065e-03   2.4987174e-01   4.8344553e-01   6.8386317e-01
   1.6584998e+01   4.6210368e-02   4.6210368e-02   4.6210368e-02   4.6210368e-02   4.6210368e-02   4.6210368e-02   1.9383078e-01   1.5017458e-01   8.5034206e-02   2.9186001e-03  -8.6622616e-02  -1.6758955e-01  -2.3707236e-01  -1.3329914e-01  -1.3329914e-01  -1.3329914e-01  -1.3329914e-01  -1.3329914e-01  -1.3329914e-01  -5.5912726e-01  -4.3319591e-01  -2.4529098e-01  -8.4190386e-03   2.4987293e-01   4.8343141e-01   6.8386257e-01
   1.6616248e+01   4.6211516e-02   4.6211516e-02   4.6211516e-02   4.6211516e-02   4.6211516e-02   4.6211516e-02   1.9383024e-01   1.5017387e-01   8.5033497e-02   2.9178842e-03  -8.6623316e-02  -1.6758666e-01  -2.3707271e-01  -1.3330245e-01  -1.3330245e-01  -1.3330245e-01  -1.3330245e-01  -1.3330245e-01  -1.3330245e-01  -5.5912570e-01  -4.3319385e-01  -2.4528893e-01  -8.4169736e-03   2.4987495e-01   4.8342304e-01   6.8386360e-01
   1.6634852e+01   4.6212390e-02   4.6212390e-02   4.6212390e-02   4.6212390e-02   4.6212390e-02   4.6212390e-02   1.9382961e-01   1.5017433e-01   8.5033966e-02   2.9183490e-03  -8.6622843e-02  -1.6758540e-01  -2.3707205e-01  -1.3330497e-01  -1.3330497e-01  -1.3330497e-01  -1.3330497e-01  -1.3330497e-01  -1.3330497e-01  -5.5912388e-01  -4.3319519e-01  -2.4529029e-01  -8.4183143e-03   2.4987359e-01   4.8341942e-01   6.8386169e-01
   1.6653457e+01   4.6213097e-02   4.6213097e-02   4.6213097e-02   4.6213097e-02   4.6213097e-02   4.6213097e-02   1.9382925e-01   1.5017401e-01   8.5033654e-02   2.9180325e-03  -8.6623151e-02  -1.6758373e-01  -2.3707216e-01  -1.3330701e-01  -1.3330701e-01  -1.3330701e-01  -1.3330701e-01  -1.3330701e-01  -1.3330701e-01  -5.5912284e-01  -4.3319427e-01  -2.4528939e-01  -8.4174015e-03   2.4987447e-01   4.8341461e-01   6.8386199e-01
   1.6669082e+01   4.6213799e-02   4.6213799e-02   4.6213799e-02   4.6213799e-02   4.6213799e-02   4.6213799e-02   1.9382878e-01   1.5017423e-01   8.5033875e-02   2.9182502e-03  -8.6622926e-02  -1.6758258e-01  -2.3707177e-01  -1.3330904e-01  -1.3330904e-01  -1.3330904e-01  -1.3330904e-01  -1.3330904e-01  -1.3330904e-01  -5.5912148e-01  -4.3319490e-01  -2.4529003e-01  -8.4180295e-03   2.4987382e-01   4.8341128e-01   6.8386086e-01
   1.6684707e+01   4.6214430e-02   4.6214430e-02   4.6214430e-02   4.6214430e-02   4.6214430e-02   4.6214430e-02   1.9382842e-01   1.5017412e-01   8.5033768e-02   2.9181391e-03  -8.6623030e-02  -1.6758125e-01  -2.3707170e-01  -1.3331086e-01  -1.3331086e-01  -1.3331086e-01  -1.3331086e-01  -1.3331086e-01  -1.3331086e-01  -5.5912044e-01  -4.3319458e-01  -2.4528971e-01  -8.4177089e-03   2.4987412e-01   4.8340745e-01   6.8386068e-01
   1.6760578e+01   4.6217542e-02   4.6217542e-02   4.6217542e-02   4.6217542e-02   4.6217542e-02   4.6217542e-02   1.9382660e-01   1.5017380e-01   8.5033469e-02   2.9178223e-03  -8.6623311e-02  -1.6757492e-01  -2.3707116e-01  -1.3331983e-01  -1.3331983e-01  -1.3331983e-01  -1.3331983e-01  -1.3331983e-01  -1.3331983e-01  -5.5911520e-01  -4.3319366e-01  -2.4528885e-01  -8.4167952e-03   2.4987493e-01   4.8338920e-01   6.8385912e-01
   1.6776203e+01   4.6217927e-02   4.6217927e-02   4.6217927e-02   4.6217927e-02   4.6217927e-02   4.6217927e-02   1.9382665e-01   1.5017254e-01   8.5032212e-02   2.9165623e-03  -8.6624562e-02  -1.6757299e-01  -2.3707222e-01  -1.3332094e-01  -1.3332094e-01  -1.3332094e-01  -1.3332094e-01  -1.3332094e-01  -1.3332094e-01  -5.5911533e-01  -4.3319003e-01  -2.4528523e-01  -8.4131606e-03   2.4987855e-01   4.8338362e-01   6.8386219e-01
   1.6791828e+01   4.6218585e-02   4.6218585e-02   4.6218585e-02   4.6218585e-02   4.6218585e-02   4.6218585e-02   1.9382624e-01   1.5017255e-01   8.5032227e-02   2.9165735e-03  -8.6624544e-02  -1.6757172e-01  -2.3707204e-01  -1.3332284e-01  -1.3332284e-01  -1.3332284e-01  -1.3332284e-01  -1.3332284e-01  -1.3332284e-01  -5.5911417e-01  -4.3319006e-01  -2.4528527e-01  -8.4131929e-03   2.4987849e-01   4.8337997e-01   6.8386165e-01
   1.6838015e+01   4.6220443e-02   4.6220443e-02   4.6220443e-02   4.6220443e-02   4.6220443e-02   4.6220443e-02   1.9382520e-01   1.5017219e-01   8.5031869e-02   2.9162050e-03  -8.6624891e-02  -1.6756777e-01  -2.3707188e-01  -1.3332820e-01  -1.3332820e-01  -1.3332820e-01  -1.3332820e-01  -1.3332820e-01  -1.3332820e-01  -5.5911115e-01  -4.3318900e-01  -2.4528424e-01  -8.4121297e-03   2.4987949e-01   4.8336858e-01   6.8386120e-01
   1.6869265e+01   4.6221850e-02   4.6221850e-02   4.6221850e-02   4.6221850e-02   4.6221850e-02   4.6221850e-02   1.9382425e-01   1.5017262e-01   8.5032315e-02   2.9166429e-03  -8.6624438e-02  -1.6756546e-01  -2.3707110e-01  -1.3333226e-01  -1.3333226e-01  -1.3333226e-01  -1.3333226e-01  -1.3333226e-01  -1.3333226e-01  -5.5910841e-01  -4.3319026e-01  -2.4528552e-01  -8.4133929e-03   2.4987819e-01   4.8336192e-01   6.8385894e-01
   1.6887098e+01   4.6222447e-02   4.6222447e-02   4.6222447e-02   4.6222447e-02   4.6222447e-02   4.6222447e-02   1.9382404e-01   1.5017192e-01   8.5031612e-02   2.9159360e-03  -8.6625136e-02  -1.6756364e-01  -2.3707159e-01  -1.3333398e-01  -1.3333398e-01  -1.3333398e-01  -1.3333398e-01  -1.3333398e-01  -1.3333398e-01  -5.5910781e-01  -4.3318822e-01  -2.4528350e-01  -8.4113540e-03   2.4988020e-01   4.8335665e-01   6.8386037e-01
   1.6904931e+01   4.6223212e-02   4.6223212e-02   4.6223212e-02   4.6223212e-02   4.6223212e-02   4.6223212e-02   1.9382356e-01   1.5017199e-01   8.5031691e-02   2.9160107e-03  -8.6625053e-02  -1.6756223e-01  -2.3707132e-01  -1.3333619e-01  -1.3333619e-01  -1.3333619e-01  -1.3333619e-01  -1.3333619e-01  -1.3333619e-01  -5.5910642e-01  -4.3318843e-01  -2.4528372e-01  -8.4115692e-03   2.4987996e-01   4.8335258e-01   6.8385958e-01
   1.6920556e+01   4.6223889e-02   4.6223889e-02   4.6223889e-02   4.6223889e-02   4.6223889e-02   4.6223889e-02   1.9382313e-01   1.5017209e-01   8.5031793e-02   2.9161093e-03  -8.6624947e-02  -1.6756101e-01  -2.3707105e-01  -1.3333814e-01  -1.3333814e-01  -1.3333814e-01  -1.3333814e-01  -1.3333814e-01  -1.3333814e-01  -5.5910517e-01  -4.3318872e-01  -2.4528402e-01  -8.4118536e-03   2.4987966e-01   4.8334907e-01   6.8385879e-01
   1.6936181e+01   4.6224522e-02   4.6224522e-02   4.6224522e-02   4.6224522e-02   4.6224522e-02   4.6224522e-02   1.9382277e-01   1.5017199e-01   8.5031693e-02   2.9160059e-03  -8.6625043e-02  -1.6755969e-01  -2.3707097e-01  -1.3333997e-01  -1.3333997e-01  -1.3333997e-01  -1.3333997e-01  -1.3333997e-01  -1.3333997e-01  -5.5910413e-01  -4.3318842e-01  -2.4528373e-01  -8.4115554e-03   2.4987993e-01   4.8334525e-01   6.8385858e-01
   1.7014306e+01   4.6227724e-02   4.6227724e-02   4.6227724e-02   4.6227724e-02   4.6227724e-02   4.6227724e-02   1.9382090e-01   1.5017163e-01   8.5031358e-02   2.9156522e-03  -8.6625360e-02  -1.6755315e-01  -2.3707044e-01  -1.3334920e-01  -1.3334920e-01  -1.3334920e-01  -1.3334920e-01  -1.3334920e-01  -1.3334920e-01  -5.5909875e-01  -4.3318740e-01  -2.4528276e-01  -8.4105352e-03   2.4988085e-01   4.8332639e-01   6.8385705e-01
   1.7029931e+01   4.6228092e-02   4.6228092e-02   4.6228092e-02   4.6228092e-02   4.6228092e-02   4.6228092e-02   1.9382097e-01   1.5017029e-01   8.5030018e-02   2.9143083e-03  -8.6626696e-02  -1.6755117e-01  -2.3707159e-01  -1.3335027e-01  -1.3335027e-01  -1.3335027e-01  -1.3335027e-01  -1.3335027e-01  -1.3335027e-01  -5.5909896e-01  -4.3318352e-01  -2.4527890e-01  -8.4066585e-03   2.4988470e-01   4.8332067e-01   6.8386035e-01
   1.7045556e+01   4.6228754e-02   4.6228754e-02   4.6228754e-02   4.6228754e-02   4.6228754e-02   4.6228754e-02   1.9382056e-01   1.5017031e-01   8.5030048e-02   2.9143349e-03  -8.6626662e-02  -1.6754991e-01  -2.3707139e-01  -1.3335218e-01  -1.3335218e-01  -1.3335218e-01  -1.3335218e-01  -1.3335218e-01  -1.3335218e-01  -5.5909778e-01  -4.3318360e-01  -2.4527898e-01  -8.4067353e-03   2.4988460e-01   4.8331705e-01   6.8385977e-01
   1.7089238e+01   4.6230512e-02   4.6230512e-02   4.6230512e-02   4.6230512e-02   4.6230512e-02   4.6230512e-02   1.9381958e-01   1.5016995e-01   8.5029697e-02   2.9139739e-03  -8.6627002e-02  -1.6754616e-01  -2.3707125e-01  -1.3335725e-01  -1.3335725e-01  -1.3335725e-01  -1.3335725e-01  -1.3335725e-01  -1.3335725e-01  -5.5909493e-01  -4.3318255e-01  -2.4527797e-01  -8.4056939e-03   2.4988558e-01   4.8330624e-01   6.8385937e-01
   1.7104863e+01   4.6231195e-02   4.6231195e-02   4.6231195e-02   4.6231195e-02   4.6231195e-02   4.6231195e-02   1.9381914e-01   1.5017007e-01   8.5029820e-02   2.9140927e-03  -8.6626876e-02  -1.6754495e-01  -2.3707096e-01  -1.3335922e-01  -1.3335922e-01  -1.3335922e-01  -1.3335922e-01  -1.3335922e-01  -1.3335922e-01  -5.5909366e-01  -4.3318290e-01  -2.4527833e-01  -8.4060365e-03   2.4988522e-01   4.8330275e-01   6.8385853e-01
   1.7120488e+01   4.6231830e-02   4.6231830e-02   4.6231830e-02   4.6231830e-02   4.6231830e-02   4.6231830e-02   1.9381877e-01   1.5016996e-01   8.5029716e-02   2.9139857e-03  -8.6626975e-02  -1.6754362e-01  -2.3707088e-01  -1.3336105e-01  -1.3336105e-01  -1.3336105e-01  -1.3336105e-01  -1.3336105e-01  -1.3336105e-01  -5.5909262e-01  -4.3318259e-01  -2.4527803e-01  -8.4057279e-03   2.4988551e-01   4.8329891e-01   6.8385832e-01
   1.7198613e+01   4.6235047e-02   4.6235047e-02   4.6235047e-02   4.6235047e-02   4.6235047e-02   4.6235047e-02   1.9381689e-01   1.5016964e-01   8.5029410e-02   2.9136610e-03  -8.6627263e-02  -1.6753709e-01  -2.3707032e-01  -1.3337033e-01  -1.3337033e-01  -1.3337033e-01  -1.3337033e-01  -1.3337033e-01  -1.3337033e-01  -5.5908719e-01  -4.3318165e-01  -2.4527714e-01  -8.4047913e-03   2.4988634e-01   4.8328005e-01   6.8385669e-01
   1.7214238e+01   4.6235448e-02   4.6235448e-02   4.6235448e-02   4.6235448e-02   4.6235448e-02   4.6235448e-02   1.9381691e-01   1.5016844e-01   8.5028219e-02   2.9124661e-03  -8.6628450e-02  -1.6753518e-01  -2.3707132e-01  -1.3337149e-01  -1.3337149e-01  -1.3337149e-01  -1.3337149e-01  -1.3337149e-01  -1.3337149e-01  -5.5908724e-01  -4.3317820e-01  -2.4527371e-01  -8.4013444e-03   2.4988976e-01   4.8327455e-01   6.8385957e-01
   1.7229863e+01   4.6236111e-02   4.6236111e-02   4.6236111e-02   4.6236111e-02   4.6236111e-02   4.6236111e-02   1.9381650e-01   1.5016846e-01   8.5028242e-02   2.9124856e-03  -8.6628423e-02  -1.6753391e-01  -2.3707112e-01  -1.3337340e-01  -1.3337340e-01  -1.3337340e-01  -1.3337340e-01  -1.3337340e-01  -1.3337340e-01  -5.5908607e-01  -4.3317826e-01  -2.4527378e-01  -8.4014009e-03   2.4988968e-01   4.8327091e-01   6.8385900e-01
   1.7274144e+01   4.6237895e-02   4.6237895e-02   4.6237895e-02   4.6237895e-02   4.6237895e-02   4.6237895e-02   1.9381550e-01   1.5016809e-01   8.5027881e-02   2.9121137e-03  -8.6628773e-02  -1.6753011e-01  -2.3707098e-01  -1.3337854e-01  -1.3337854e-01  -1.3337854e-01  -1.3337854e-01  -1.3337854e-01  -1.3337854e-01  -5.5908318e-01  -4.3317718e-01  -2.4527273e-01  -8.4003279e-03   2.4989069e-01   4.8325992e-01   6.8385861e-01
   1.7289769e+01   4.6238576e-02   4.6238576e-02   4.6238576e-02   4.6238576e-02   4.6238576e-02   4.6238576e-02   1.9381507e-01   1.5016819e-01   8.5027983e-02   2.9122125e-03  -8.6628667e-02  -1.6752888e-01  -2.3707071e-01  -1.3338051e-01  -1.3338051e-01  -1.3338051e-01  -1.3338051e-01  -1.3338051e-01  -1.3338051e-01  -5.5908192e-01  -4.3317747e-01  -2.4527303e-01  -8.4006129e-03   2.4989039e-01   4.8325639e-01   6.8385782e-01
   1.7305394e+01   4.6239212e-02   4.6239212e-02   4.6239212e-02   4.6239212e-02   4.6239212e-02   4.6239212e-02   1.9381470e-01   1.5016808e-01   8.5027880e-02   2.9121058e-03  -8.6628766e-02  -1.6752755e-01  -2.3707064e-01  -1.3338234e-01  -1.3338234e-01  -1.3338234e-01  -1.3338234e-01  -1.3338234e-01  -1.3338234e-01  -5.5908087e-01  -4.3317716e-01  -2.4527273e-01  -8.4003051e-03   2.4989067e-01   4.8325255e-01   6.8385761e-01
   1.7383519e+01   4.6242437e-02   4.6242437e-02   4.6242437e-02   4.6242437e-02   4.6242437e-02   4.6242437e-02   1.9381281e-01   1.5016776e-01   8.5027579e-02   2.9117861e-03  -8.6629049e-02  -1.6752100e-01  -2.3707006e-01  -1.3339165e-01  -1.3339165e-01  -1.3339165e-01  -1.3339165e-01  -1.3339165e-01  -1.3339165e-01  -5.5907542e-01  -4.3317623e-01  -2.4527186e-01  -8.3993830e-03   2.4989149e-01   4.8323366e-01   6.8385596e-01
   1.7399144e+01   4.6242843e-02   4.6242843e-02   4.6242843e-02   4.6242843e-02   4.6242843e-02   4.6242843e-02   1.9381283e-01   1.5016658e-01   8.5026400e-02   2.9106035e-03  -8.6630223e-02  -1.6751910e-01  -2.3707105e-01  -1.3339282e-01  -1.3339282e-01  -1.3339282e-01  -1.3339282e-01  -1.3339282e-01  -1.3339282e-01  -5.5907546e-01  -4.3317282e-01  -2.4526846e-01  -8.3959716e-03   2.4989487e-01   4.8322817e-01   6.8385879e-01
   1.7414769e+01   4.6243508e-02   4.6243508e-02   4.6243508e-02   4.6243508e-02   4.6243508e-02   4.6243508e-02   1.9381242e-01   1.5016660e-01   8.5026429e-02   2.9106286e-03  -8.6630190e-02  -1.6751783e-01  -2.3707085e-01  -1.3339473e-01  -1.3339473e-01  -1.3339473e-01  -1.3339473e-01  -1.3339473e-01  -1.3339473e-01  -5.5907428e-01  -4.3317289e-01  -2.4526855e-01  -8.3960441e-03   2.4989478e-01   4.8322452e-01   6.8385821e-01
   1.7457999e+01   4.6245252e-02   4.6245252e-02   4.6245252e-02   4.6245252e-02   4.6245252e-02   4.6245252e-02   1.9381144e-01   1.5016623e-01   8.5026067e-02   2.9102558e-03  -8.6630542e-02  -1.6751410e-01  -2.3707072e-01  -1.3339977e-01  -1.3339977e-01  -1.3339977e-01  -1.3339977e-01  -1.3339977e-01  -1.3339977e-01  -5.5907146e-01  -4.3317182e-01  -2.4526750e-01  -8.3949687e-03   2.4989580e-01   4.8321376e-01   6.8385785e-01
   1.7473624e+01   4.6245938e-02   4.6245938e-02   4.6245938e-02   4.6245938e-02   4.6245938e-02   4.6245938e-02   1.9381100e-01   1.5016635e-01   8.5026188e-02   2.9103733e-03  -8.6630418e-02  -1.6751289e-01  -2.3707043e-01  -1.3340175e-01  -1.3340175e-01  -1.3340175e-01  -1.3340175e-01  -1.3340175e-01  -1.3340175e-01  -5.5907018e-01  -4.3317216e-01  -2.4526785e-01  -8.3953075e-03   2.4989544e-01   4.8321025e-01   6.8385700e-01
   1.7489249e+01   4.6246575e-02   4.6246575e-02   4.6246575e-02   4.6246575e-02   4.6246575e-02   4.6246575e-02   1.9381063e-01   1.5016624e-01   8.5026082e-02   2.9102632e-03  -8.6630520e-02  -1.6751155e-01  -2.3707036e-01  -1.3340358e-01  -1.3340358e-01  -1.3340358e-01  -1.3340358e-01  -1.3340358e-01  -1.3340358e-01  -5.5906913e-01  -4.3317184e-01  -2.4526754e-01  -8.3949900e-03   2.4989573e-01   4.8320639e-01   6.8385680e-01
   1.7565422e+01   4.6249734e-02   4.6249734e-02   4.6249734e-02   4.6249734e-02   4.6249734e-02   4.6249734e-02   1.9380878e-01   1.5016595e-01   8.5025809e-02   2.9099719e-03  -8.6630775e-02  -1.6750516e-01  -2.3706977e-01  -1.3341269e-01  -1.3341269e-01  -1.3341269e-01  -1.3341269e-01  -1.3341269e-01  -1.3341269e-01  -5.5906378e-01  -4.3317100e-01  -2.4526676e-01  -8.3941497e-03   2.4989647e-01   4.8318796e-01   6.8385511e-01
   1.7581047e+01   4.6250146e-02   4.6250146e-02   4.6250146e-02   4.6250146e-02   4.6250146e-02   4.6250146e-02   1.9380878e-01   1.5016479e-01   8.5024655e-02   2.9088140e-03  -8.6631925e-02  -1.6750327e-01  -2.3707073e-01  -1.3341388e-01  -1.3341388e-01  -1.3341388e-01  -1.3341388e-01  -1.3341388e-01  -1.3341388e-01  -5.5906379e-01  -4.3316766e-01  -2.4526343e-01  -8.3908096e-03   2.4989978e-01   4.8318250e-01   6.8385788e-01
   1.7596672e+01   4.6250813e-02   4.6250813e-02   4.6250813e-02   4.6250813e-02   4.6250813e-02   4.6250813e-02   1.9380837e-01   1.5016482e-01   8.5024686e-02   2.9088420e-03  -8.6631889e-02  -1.6750200e-01  -2.3707052e-01  -1.3341581e-01  -1.3341581e-01  -1.3341581e-01  -1.3341581e-01  -1.3341581e-01  -1.3341581e-01  -5.5906260e-01  -4.3316774e-01  -2.4526352e-01  -8.3908904e-03   2.4989968e-01   4.8317884e-01   6.8385728e-01
   1.7639265e+01   4.6252535e-02   4.6252535e-02   4.6252535e-02   4.6252535e-02   4.6252535e-02   4.6252535e-02   1.9380740e-01   1.5016444e-01   8.5024322e-02   2.9084668e-03  -8.6632244e-02  -1.6749831e-01  -2.3707040e-01  -1.3342077e-01  -1.3342077e-01  -1.3342077e-01  -1.3342077e-01  -1.3342077e-01  -1.3342077e-01  -5.5905982e-01  -4.3316665e-01  -2.4526247e-01  -8.3898081e-03   2.4990070e-01   4.8316821e-01   6.8385694e-01
   1.7654890e+01   4.6253224e-02   4.6253224e-02   4.6253224e-02   4.6253224e-02   4.6253224e-02   4.6253224e-02   1.9380696e-01   1.5016456e-01   8.5024448e-02   2.9085892e-03  -8.6632114e-02  -1.6749709e-01  -2.3707010e-01  -1.3342276e-01  -1.3342276e-01  -1.3342276e-01  -1.3342276e-01  -1.3342276e-01  -1.3342276e-01  -5.5905853e-01  -4.3316700e-01  -2.4526283e-01  -8.3901610e-03   2.4990033e-01   4.8316469e-01   6.8385607e-01
   1.7670515e+01   4.6253863e-02   4.6253863e-02   4.6253863e-02   4.6253863e-02   4.6253863e-02   4.6253863e-02   1.9380659e-01   1.5016445e-01   8.5024339e-02   2.9084771e-03  -8.6632218e-02  -1.6749575e-01  -2.3707004e-01  -1.3342460e-01  -1.3342460e-01  -1.3342460e-01  -1.3342460e-01  -1.3342460e-01  -1.3342460e-01  -5.5905748e-01  -4.3316668e-01  -2.4526252e-01  -8.3898377e-03   2.4990063e-01   4.8316082e-01   6.8385587e-01
   1.7744409e+01   4.6256937e-02   4.6256937e-02   4.6256937e-02   4.6256937e-02   4.6256937e-02   4.6256937e-02   1.9380478e-01   1.5016417e-01   8.5024082e-02   2.9082021e-03  -8.6632458e-02  -1.6748954e-01  -2.3706946e-01  -1.3343347e-01  -1.3343347e-01  -1.3343347e-01  -1.3343347e-01  -1.3343347e-01  -1.3343347e-01  -5.5905226e-01  -4.3316589e-01  -2.4526178e-01  -8.3890444e-03   2.4990132e-01   4.8314290e-01   6.8385420e-01
   1.7760034e+01   4.6257364e-02   4.6257364e-02   4.6257364e-02   4.6257364e-02   4.6257364e-02   4.6257364e-02   1.9380476e-01   1.5016307e-01   8.5022986e-02   2.9071016e-03  -8.6633550e-02  -1.6748767e-01  -2.3707036e-01  -1.3343470e-01  -1.3343470e-01  -1.3343470e-01  -1.3343470e-01  -1.3343470e-01  -1.3343470e-01  -5.5905220e-01  -4.3316271e-01  -2.4525861e-01  -8.3858700e-03   2.4990447e-01   4.8313752e-01   6.8385680e-01
   1.7775659e+01   4.6258032e-02   4.6258032e-02   4.6258032e-02   4.6258032e-02   4.6258032e-02   4.6258032e-02   1.9380435e-01   1.5016310e-01   8.5023016e-02   2.9071277e-03  -8.6633516e-02  -1.6748640e-01  -2.3707015e-01  -1.3343663e-01  -1.3343663e-01  -1.3343663e-01  -1.3343663e-01  -1.3343663e-01  -1.3343663e-01  -5.5905101e-01  -4.3316279e-01  -2.4525870e-01  -8.3859453e-03   2.4990437e-01   4.8313385e-01   6.8385621e-01
   1.7818250e+01   4.6259758e-02   4.6259758e-02   4.6259758e-02   4.6259758e-02   4.6259758e-02   4.6259758e-02   1.9380338e-01   1.5016272e-01   8.5022645e-02   2.9067469e-03  -8.6633876e-02  -1.6748270e-01  -2.3707003e-01  -1.3344161e-01  -1.3344161e-01  -1.3344161e-01  -1.3344161e-01  -1.3344161e-01  -1.3344161e-01  -5.5904823e-01  -4.3316169e-01  -2.4525763e-01  -8.3848469e-03   2.4990541e-01   4.8312318e-01   6.8385587e-01
   1.7833875e+01   4.6260447e-02   4.6260447e-02   4.6260447e-02   4.6260447e-02   4.6260447e-02   4.6260447e-02   1.9380294e-01   1.5016283e-01   8.5022761e-02   2.9068588e-03  -8.6633757e-02  -1.6748147e-01  -2.3706974e-01  -1.3344360e-01  -1.3344360e-01  -1.3344360e-01  -1.3344360e-01  -1.3344360e-01  -1.3344360e-01  -5.5904694e-01  -4.3316201e-01  -2.4525796e-01  -8.3851695e-03   2.4990507e-01   4.8311963e-01   6.8385503e-01
   1.7849500e+01   4.6261088e-02   4.6261088e-02   4.6261088e-02   4.6261088e-02   4.6261088e-02   4.6261088e-02   1.9380257e-01   1.5016272e-01   8.5022653e-02   2.9067465e-03  -8.6633861e-02  -1.6748013e-01  -2.3706967e-01  -1.3344545e-01  -1.3344545e-01  -1.3344545e-01  -1.3344545e-01  -1.3344545e-01  -1.3344545e-01  -5.5904589e-01  -4.3316168e-01  -2.4525765e-01  -8.3848458e-03   2.4990537e-01   4.8311575e-01   6.8385483e-01
   1.7923467e+01   4.6264179e-02   4.6264179e-02   4.6264179e-02   4.6264179e-02   4.6264179e-02   4.6264179e-02   1.9380075e-01   1.5016244e-01   8.5022397e-02   2.9064731e-03  -8.6634099e-02  -1.6747388e-01  -2.3706909e-01  -1.3345436e-01  -1.3345436e-01  -1.3345436e-01  -1.3345436e-01  -1.3345436e-01  -1.3345436e-01  -5.5904063e-01  -4.3316089e-01  -2.4525692e-01  -8.3840570e-03   2.4990605e-01   4.8309774e-01   6.8385313e-01
   1.7939092e+01   4.6264608e-02   4.6264608e-02   4.6264608e-02   4.6264608e-02   4.6264608e-02   4.6264608e-02   1.9380073e-01   1.5016134e-01   8.5021296e-02   2.9053681e-03  -8.6635196e-02  -1.6747201e-01  -2.3706999e-01  -1.3345560e-01  -1.3345560e-01  -1.3345560e-01  -1.3345560e-01  -1.3345560e-01  -1.3345560e-01  -5.5904058e-01  -4.3315771e-01  -2.4525374e-01  -8.3808695e-03   2.4990922e-01   4.8309234e-01   6.8385574e-01
   1.7954717e+01   4.6265280e-02   4.6265280e-02   4.6265280e-02   4.6265280e-02   4.6265280e-02   4.6265280e-02   1.9380032e-01   1.5016137e-01   8.5021330e-02   2.9053979e-03  -8.6635158e-02  -1.6747074e-01  -2.3706978e-01  -1.3345754e-01  -1.3345754e-01  -1.3345754e-01  -1.3345754e-01  -1.3345754e-01  -1.3345754e-01  -5.5903938e-01  -4.3315779e-01  -2.4525384e-01  -8.3809556e-03   2.4990911e-01   4.8308867e-01   6.8385513e-01
   1.7996642e+01   4.6266984e-02   4.6266984e-02   4.6266984e-02   4.6266984e-02   4.6266984e-02   4.6266984e-02   1.9379936e-01   1.5016099e-01   8.5020959e-02   2.9050164e-03  -8.6635519e-02  -1.6746708e-01  -2.3706967e-01  -1.3346245e-01  -1.3346245e-01  -1.3346245e-01  -1.3346245e-01  -1.3346245e-01  -1.3346245e-01  -5.5903662e-01  -4.3315669e-01  -2.4525277e-01  -8.3798550e-03   2.4991015e-01   4.8307811e-01   6.8385481e-01
   1.8012267e+01   4.6267677e-02   4.6267677e-02   4.6267677e-02   4.6267677e-02   4.6267677e-02   4.6267677e-02   1.9379891e-01   1.5016111e-01   8.5021082e-02   2.9051360e-03  -8.6635392e-02  -1.6746585e-01  -2.3706937e-01  -1.3346445e-01  -1.3346445e-01  -1.3346445e-01  -1.3346445e-01  -1.3346445e-01  -1.3346445e-01  -5.5903533e-01  -4.3315703e-01  -2.4525312e-01  -8.3801999e-03   2.4990978e-01   4.8307456e-01   6.8385394e-01
   1.8027892e+01   4.6268320e-02   4.6268320e-02   4.6268320e-02   4.6268320e-02   4.6268320e-02   4.6268320e-02   1.9379855e-01   1.5016099e-01   8.5020972e-02   2.9050215e-03  -8.6635499e-02  -1.6746450e-01  -2.3706930e-01  -1.3346631e-01  -1.3346631e-01  -1.3346631e-01  -1.3346631e-01  -1.3346631e-01  -1.3346631e-01  -5.5903427e-01  -4.3315670e-01  -2.4525280e-01  -8.3798698e-03   2.4991009e-01   4.8307066e-01   6.8385374e-01
   1.8099670e+01   4.6271331e-02   4.6271331e-02   4.6271331e-02   4.6271331e-02   4.6271331e-02   4.6271331e-02   1.9379677e-01   1.5016073e-01   8.5020730e-02   2.9047624e-03  -8.6635723e-02  -1.6745842e-01  -2.3706871e-01  -1.3347499e-01  -1.3347499e-01  -1.3347499e-01  -1.3347499e-01  -1.3347499e-01  -1.3347499e-01  -5.5902914e-01  -4.3315595e-01  -2.4525211e-01  -8.3791224e-03   2.4991074e-01   4.8305314e-01   6.8385206e-01
   1.8115295e+01   4.6271773e-02   4.6271773e-02   4.6271773e-02   4.6271773e-02   4.6271773e-02   4.6271773e-02   1.9379673e-01   1.5015968e-01   8.5019682e-02   2.9037102e-03  -8.6636767e-02  -1.6745657e-01  -2.3706956e-01  -1.3347627e-01  -1.3347627e-01  -1.3347627e-01  -1.3347627e-01  -1.3347627e-01  -1.3347627e-01  -5.5902903e-01  -4.3315292e-01  -2.4524908e-01  -8.3760871e-03   2.4991375e-01   4.8304781e-01   6.8385451e-01
   1.8130920e+01   4.6272446e-02   4.6272446e-02   4.6272446e-02   4.6272446e-02   4.6272446e-02   4.6272446e-02   1.9379631e-01   1.5015970e-01   8.5019713e-02   2.9037370e-03  -8.6636732e-02  -1.6745530e-01  -2.3706936e-01  -1.3347821e-01  -1.3347821e-01  -1.3347821e-01  -1.3347821e-01  -1.3347821e-01  -1.3347821e-01  -5.5902783e-01  -4.3315299e-01  -2.4524917e-01  -8.3761644e-03   2.4991365e-01   4.8304412e-01   6.8385391e-01
   1.8173005e+01   4.6274161e-02   4.6274161e-02   4.6274161e-02   4.6274161e-02   4.6274161e-02   4.6274161e-02   1.9379535e-01   1.5015932e-01   8.5019336e-02   2.9033497e-03  -8.6637099e-02  -1.6745161e-01  -2.3706924e-01  -1.3348316e-01  -1.3348316e-01  -1.3348316e-01  -1.3348316e-01  -1.3348316e-01  -1.3348316e-01  -5.5902506e-01  -4.3315188e-01  -2.4524809e-01  -8.3750473e-03   2.4991471e-01   4.8303349e-01   6.8385359e-01
   1.8188630e+01   4.6274855e-02   4.6274855e-02   4.6274855e-02   4.6274855e-02   4.6274855e-02   4.6274855e-02   1.9379491e-01   1.5015943e-01   8.5019448e-02   2.9034580e-03  -8.6636983e-02  -1.6745037e-01  -2.3706895e-01  -1.3348516e-01  -1.3348516e-01  -1.3348516e-01  -1.3348516e-01  -1.3348516e-01  -1.3348516e-01  -5.5902377e-01  -4.3315219e-01  -2.4524841e-01  -8.3753597e-03   2.4991437e-01   4.8302991e-01   6.8385275e-01
   1.8204255e+01   4.6275500e-02   4.6275500e-02   4.6275500e-02   4.6275500e-02   4.6275500e-02   4.6275500e-02   1.9379454e-01   1.5015931e-01   8.5019338e-02   2.9033437e-03  -8.6637089e-02  -1.6744901e-01  -2.3706888e-01  -1.3348702e-01  -1.3348702e-01  -1.3348702e-01  -1.3348702e-01  -1.3348702e-01  -1.3348702e-01  -5.5902271e-01  -4.3315186e-01  -2.4524809e-01  -8.3750298e-03   2.4991468e-01   4.8302600e-01   6.8385255e-01
   1.8276298e+01   4.6278533e-02   4.6278533e-02   4.6278533e-02   4.6278533e-02   4.6278533e-02   4.6278533e-02   1.9379274e-01   1.5015905e-01   8.5019098e-02   2.9030852e-03  -8.6637312e-02  -1.6744290e-01  -2.3706829e-01  -1.3349577e-01  -1.3349577e-01  -1.3349577e-01  -1.3349577e-01  -1.3349577e-01  -1.3349577e-01  -5.5901753e-01  -4.3315111e-01  -2.4524740e-01  -8.3742843e-03   2.4991532e-01   4.8300836e-01   6.8385084e-01
   1.8291923e+01   4.6278976e-02   4.6278976e-02   4.6278976e-02   4.6278976e-02   4.6278976e-02   4.6278976e-02   1.9379271e-01   1.5015799e-01   8.5018042e-02   2.9020259e-03  -8.6638363e-02  -1.6744104e-01  -2.3706915e-01  -1.3349705e-01  -1.3349705e-01  -1.3349705e-01  -1.3349705e-01  -1.3349705e-01  -1.3349705e-01  -5.5901742e-01  -4.3314805e-01  -2.4524435e-01  -8.3712285e-03   2.4991836e-01   4.8300300e-01   6.8385331e-01
   1.8307548e+01   4.6279652e-02   4.6279652e-02   4.6279652e-02   4.6279652e-02   4.6279652e-02   4.6279652e-02   1.9379229e-01   1.5015802e-01   8.5018077e-02   2.9020566e-03  -8.6638325e-02  -1.6743976e-01  -2.3706893e-01  -1.3349900e-01  -1.3349900e-01  -1.3349900e-01  -1.3349900e-01  -1.3349900e-01  -1.3349900e-01  -5.5901621e-01  -4.3314814e-01  -2.4524445e-01  -8.3713171e-03   2.4991825e-01   4.8299931e-01   6.8385269e-01
   1.8348977e+01   4.6281345e-02   4.6281345e-02   4.6281345e-02   4.6281345e-02   4.6281345e-02   4.6281345e-02   1.9379134e-01   1.5015763e-01   8.5017700e-02   2.9016688e-03  -8.6638692e-02  -1.6743612e-01  -2.3706883e-01  -1.3350388e-01  -1.3350388e-01  -1.3350388e-01  -1.3350388e-01  -1.3350388e-01  -1.3350388e-01  -5.5901348e-01  -4.3314702e-01  -2.4524336e-01  -8.3701986e-03   2.4991930e-01   4.8298880e-01   6.8385238e-01
   1.8364602e+01   4.6282042e-02   4.6282042e-02   4.6282042e-02   4.6282042e-02   4.6282042e-02   4.6282042e-02   1.9379089e-01   1.5015775e-01   8.5017818e-02   2.9017830e-03  -8.6638570e-02  -1.6743488e-01  -2.3706853e-01  -1.3350589e-01  -1.3350589e-01  -1.3350589e-01  -1.3350589e-01  -1.3350589e-01  -1.3350589e-01  -5.5901218e-01  -4.3314735e-01  -2.4524371e-01  -8.3705280e-03   2.4991895e-01   4.8298522e-01   6.8385153e-01
   1.8380227e+01   4.6282689e-02   4.6282689e-02   4.6282689e-02   4.6282689e-02   4.6282689e-02   4.6282689e-02   1.9379052e-01   1.5015763e-01   8.5017706e-02   2.9016667e-03  -8.6638679e-02  -1.6743351e-01  -2.3706846e-01  -1.3350776e-01  -1.3350776e-01  -1.3350776e-01  -1.3350776e-01  -1.3350776e-01  -1.3350776e-01  -5.5901111e-01  -4.3314702e-01  -2.4524338e-01  -8.3701925e-03   2.4991927e-01   4.8298129e-01   6.8385132e-01
   1.8450507e+01   4.6285658e-02   4.6285658e-02   4.6285658e-02   4.6285658e-02   4.6285658e-02   4.6285658e-02   1.9378876e-01   1.5015738e-01   8.5017477e-02   2.9014199e-03  -8.6638891e-02  -1.6742753e-01  -2.3706787e-01  -1.3351632e-01  -1.3351632e-01  -1.3351632e-01  -1.3351632e-01  -1.3351632e-01  -1.3351632e-01  -5.5900604e-01  -4.3314630e-01  -2.4524272e-01  -8.3694805e-03   2.4991988e-01   4.8296404e-01   6.8384962e-01
   1.8466132e+01   4.6286112e-02   4.6286112e-02   4.6286112e-02   4.6286112e-02   4.6286112e-02   4.6286112e-02   1.9378871e-01   1.5015636e-01   8.5016460e-02   2.9003991e-03  -8.6639903e-02  -1.6742569e-01  -2.3706869e-01  -1.3351763e-01  -1.3351763e-01  -1.3351763e-01  -1.3351763e-01  -1.3351763e-01  -1.3351763e-01  -5.5900589e-01  -4.3314336e-01  -2.4523979e-01  -8.3665358e-03   2.4992280e-01   4.8295873e-01   6.8385198e-01
   1.8481757e+01   4.6286790e-02   4.6286790e-02   4.6286790e-02   4.6286790e-02   4.6286790e-02   4.6286790e-02   1.9378829e-01   1.5015639e-01   8.5016493e-02   2.9004277e-03  -8.6639867e-02  -1.6742441e-01  -2.3706847e-01  -1.3351959e-01  -1.3351959e-01  -1.3351959e-01  -1.3351959e-01  -1.3351959e-01  -1.3351959e-01  -5.5900468e-01  -4.3314344e-01  -2.4523988e-01  -8.3666184e-03   2.4992269e-01   4.8295502e-01   6.8385137e-01
   1.8523238e+01   4.6288490e-02   4.6288490e-02   4.6288490e-02   4.6288490e-02   4.6288490e-02   4.6288490e-02   1.9378734e-01   1.5015600e-01   8.5016111e-02   2.9000353e-03  -8.6640238e-02  -1.6742075e-01  -2.3706837e-01  -1.3352449e-01  -1.3352449e-01  -1.3352449e-01  -1.3352449e-01  -1.3352449e-01  -1.3352449e-01  -5.5900193e-01  -4.3314231e-01  -2.4523878e-01  -8.3654865e-03   2.4992376e-01   4.8294447e-01   6.8385106e-01
   1.8538863e+01   4.6289187e-02   4.6289187e-02   4.6289187e-02   4.6289187e-02   4.6289187e-02   4.6289187e-02   1.9378689e-01   1.5015610e-01   8.5016220e-02   2.9001407e-03  -8.6640125e-02  -1.6741950e-01  -2.3706808e-01  -1.3352650e-01  -1.3352650e-01  -1.3352650e-01  -1.3352650e-01  -1.3352650e-01  -1.3352650e-01  -5.5900063e-01  -4.3314261e-01  -2.4523910e-01  -8.3657904e-03   2.4992344e-01   4.8294086e-01   6.8385023e-01
   1.8554488e+01   4.6289837e-02   4.6289837e-02   4.6289837e-02   4.6289837e-02   4.6289837e-02   4.6289837e-02   1.9378652e-01   1.5015599e-01   8.5016108e-02   2.9000243e-03  -8.6640234e-02  -1.6741813e-01  -2.3706801e-01  -1.3352837e-01  -1.3352837e-01  -1.3352837e-01  -1.3352837e-01  -1.3352837e-01  -1.3352837e-01  -5.5899956e-01  -4.3314227e-01  -2.4523877e-01  -8.3654548e-03   2.4992375e-01   4.8293692e-01   6.8385002e-01
   1.8624975e+01   4.6292826e-02   4.6292826e-02   4.6292826e-02   4.6292826e-02   4.6292826e-02   4.6292826e-02   1.9378474e-01   1.5015574e-01   8.5015879e-02   2.8997775e-03  -8.6640446e-02  -1.6741211e-01  -2.3706741e-01  -1.3353700e-01  -1.3353700e-01  -1.3353700e-01  -1.3353700e-01  -1.3353700e-01  -1.3353700e-01  -5.5899445e-01  -4.3314156e-01  -2.4523811e-01  -8.3647428e-03   2.4992436e-01   4.8291956e-01   6.8384829e-01
   1.8661816e+01   4.6293004e-02   4.6293004e-02   4.6293004e-02   4.6293004e-02   4.6293004e-02   4.6293004e-02   1.9378481e-01   1.5015492e-01   8.5015064e-02   2.8989602e-03  -8.6641258e-02  -1.6741100e-01  -2.3706811e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -5.5899465e-01  -4.3313920e-01  -2.4523576e-01  -8.3623851e-03   2.4992671e-01   4.8291634e-01   6.8385033e-01
   1.8698658e+01   4.6293004e-02   4.6293004e-02   4.6293004e-02   4.6293004e-02   4.6293004e-02   4.6293004e-02   1.9378481e-01   1.5015492e-01   8.5015064e-02   2.8989602e-03  -8.6641258e-02  -1.6741100e-01  -2.3706811e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -1.3353751e-01  -5.5899465e-01  -4.3313920e-01  -2.4523576e-01  -8.3623851e-03   2.4992671e-01   4.8291634e-01   6.8385033e-01
   1.8807857e+01   4.6270271e-02   4.6270271e-02   4.6270271e-02   4.6270271e-02   4.6270271e-02   4.6270271e-02   1.9382191e-01   1.5004502e-01   8.4905174e-02   2.7890548e-03  -8.6751082e-02  -1.6735147e-01  -2.3717586e-01  -1.3347193e-01  -1.3347193e-01  -1.3347193e-01  -1.3347193e-01  -1.3347193e-01  -1.3347193e-01  -5.5910166e-01  -4.3282216e-01  -2.4491877e-01  -8.0453504e-03   2.5024351e-01   4.8274462e-01   6.8416112e-01
   1.8869159e+01   4.6248288e-02   4.6248288e-02   4.6248288e-02   4.6248288e-02   4.6248288e-02   4.6248288e-02   1.9385772e-01   1.4993849e-01   8.4798661e-02   2.6825281e-03  -8.6857531e-02  -1.6729370e-01  -2.3728029e-01  -1.3340852e-01  -1.3340852e-01  -1.3340852e-01  -1.3340852e-01  -1.3340852e-01  -1.3340852e-01  -5.5920497e-01  -4.3251487e-01  -2.4461152e-01  -7.7380617e-03   2.5055057e-01   4.8257798e-01   6.8446236e-01
   1.8923432e+01   4.6231732e-02   4.6231732e-02   4.6231732e-02   4.6231732e-02   4.6231732e-02   4.6231732e-02   1.9388469e-01   1.4985826e-01   8.4718441e-02   2.6022974e-03  -8.6937702e-02  -1.6725019e-01  -2.3735894e-01  -1.3336077e-01  -1.3336077e-01  -1.3336077e-01  -1.3336077e-01  -1.3336077e-01  -1.3336077e-01  -5.5928277e-01  -4.3228343e-01  -2.4438012e-01  -7.5066270e-03   2.5078183e-01   4.8245248e-01   6.8468924e-01
   1.9017831e+01   4.6213738e-02   4.6213738e-02   4.6213738e-02   4.6213738e-02   4.6213738e-02   4.6213738e-02   1.9391401e-01   1.4977106e-01   8.4631256e-02   2.5150999e-03  -8.7024835e-02  -1.6720291e-01  -2.3744442e-01  -1.3330886e-01  -1.3330886e-01  -1.3330886e-01  -1.3330886e-01  -1.3330886e-01  -1.3330886e-01  -5.5936733e-01  -4.3203190e-01  -2.4412862e-01  -7.2550958e-03   2.5103318e-01   4.8231608e-01   6.8493581e-01
   1.9069743e+01   4.6208210e-02   4.6208210e-02   4.6208210e-02   4.6208210e-02   4.6208210e-02   4.6208210e-02   1.9392302e-01   1.4974426e-01   8.4604466e-02   2.4883066e-03  -8.7051609e-02  -1.6718838e-01  -2.3747068e-01  -1.3329291e-01  -1.3329291e-01  -1.3329291e-01  -1.3329291e-01  -1.3329291e-01  -1.3329291e-01  -5.5939331e-01  -4.3195461e-01  -2.4405134e-01  -7.1778075e-03   2.5111041e-01   4.8227416e-01   6.8501158e-01
   1.9129139e+01   4.6205194e-02   4.6205194e-02   4.6205194e-02   4.6205194e-02   4.6205194e-02   4.6205194e-02   1.9392793e-01   1.4972965e-01   8.4589854e-02   2.4736928e-03  -8.7066212e-02  -1.6718045e-01  -2.3748501e-01  -1.3328421e-01  -1.3328421e-01  -1.3328421e-01  -1.3328421e-01  -1.3328421e-01  -1.3328421e-01  -5.5940748e-01  -4.3191245e-01  -2.4400919e-01  -7.1356523e-03   2.5115253e-01   4.8225130e-01   6.8505290e-01
   1.9216225e+01   4.6203531e-02   4.6203531e-02   4.6203531e-02   4.6203531e-02   4.6203531e-02   4.6203531e-02   1.9393064e-01   1.4972159e-01   8.4581795e-02   2.4656330e-03  -8.7074265e-02  -1.6717608e-01  -2.3749291e-01  -1.3327942e-01  -1.3327942e-01  -1.3327942e-01  -1.3327942e-01  -1.3327942e-01  -1.3327942e-01  -5.5941530e-01  -4.3188921e-01  -2.4398595e-01  -7.1124029e-03   2.5117577e-01   4.8223869e-01   6.8507570e-01
   1.9294603e+01   4.6203417e-02   4.6203417e-02   4.6203417e-02   4.6203417e-02   4.6203417e-02   4.6203417e-02   1.9393082e-01   1.4972104e-01   8.4581243e-02   2.4650808e-03  -8.7074817e-02  -1.6717578e-01  -2.3749345e-01  -1.3327909e-01  -1.3327909e-01  -1.3327909e-01  -1.3327909e-01  -1.3327909e-01  -1.3327909e-01  -5.5941584e-01  -4.3188761e-01  -2.4398436e-01  -7.1108099e-03   2.5117736e-01   4.8223783e-01   6.8507726e-01
   1.9365142e+01   4.6203411e-02   4.6203411e-02   4.6203411e-02   4.6203411e-02   4.6203411e-02   4.6203411e-02   1.9393083e-01   1.4972101e-01   8.4581211e-02   2.4650490e-03  -8.7074849e-02  -1.6717576e-01  -2.3749348e-01  -1.3327907e-01  -1.3327907e-01  -1.3327907e-01  -1.3327907e-01  -1.3327907e-01  -1.3327907e-01  -5.5941587e-01  -4.3188752e-01  -2.4398426e-01  -7.1107182e-03   2.5117745e-01   4.8223778e-01   6.8507735e-01
   1.9428628e+01   4.6203403e-02   4.6203403e-02   4.6203403e-02   4.6203403e-02   4.6203403e-02   4.6203403e-02   1.9393085e-01   1.4972097e-01   8.4581177e-02   2.4650143e-03  -8.7074884e-02  -1.6717574e-01  -2.3749351e-01  -1.3327905e-01  -1.3327905e-01  -1.3327905e-01  -1.3327905e-01  -1.3327905e-01  -1.3327905e-01  -5.5941590e-01  -4.3188742e-01  -2.4398416e-01  -7.1106183e-03   2.5117755e-01   4.8223773e-01   6.8507745e-01
   1.9485765e+01   4.6203398e-02   4.6203398e-02   4.6203398e-02   4.6203398e-02   4.6203398e-02   4.6203398e-02   1.9393085e-01   1.4972095e-01   8.4581149e-02   2.4649869e-03  -8.7074911e-02  -1.6717573e-01  -2.3749354e-01  -1.3327903e-01  -1.3327903e-01  -1.3327903e-01  -1.3327903e-01  -1.3327903e-01  -1.3327903e-01  -5.5941593e-01  -4.3188734e-01  -2.4398408e-01  -7.1105392e-03   2.5117763e-01   4.8223768e-01   6.8507752e-01
   1.9537189e+01   4.6203393e-02   4.6203393e-02   4.6203393e-02   4.6203393e-02   4.6203393e-02   4.6203393e-02   1.9393086e-01   1.4972092e-01   8.4581127e-02   2.4649644e-03  -8.7074934e-02  -1.6717572e-01  -2.3749356e-01  -1.3327902e-01  -1.3327902e-01  -1.3327902e-01  -1.3327902e-01  -1.3327902e-01  -1.3327902e-01  -5.5941595e-01  -4.3188728e-01  -2.4398402e-01  -7.1104743e-03   2.5117769e-01   4.8223765e-01   6.8507759e-01
   1.9583470e+01   4.6203389e-02   4.6203389e-02   4.6203389e-02   4.6203389e-02   4.6203389e-02   4.6203389e-02   1.9393087e-01   1.4972090e-01   8.4581108e-02   2.4649457e-03  -8.7074952e-02  -1.6717571e-01  -2.3749358e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -5.5941597e-01  -4.3188722e-01  -2.4398397e-01  -7.1104204e-03   2.5117775e-01   4.8223762e-01   6.8507764e-01
   1.9629751e+01   4.6203389e-02   4.6203389e-02   4.6203389e-02   4.6203389e-02   4.6203389e-02   4.6203389e-02   1.9393087e-01   1.4972090e-01   8.4581106e-02   2.4649432e-03  -8.7074955e-02  -1.6717571e-01  -2.3749358e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -1.3327901e-01  -5.5941597e-01  -4.3188722e-01  -2.4398396e-01  -7.1104132e-03   2.5117775e-01   4.8223761e-01   6.8507765e-01
   1.9666776e+01   4.6203379e-02   4.6203379e-02   4.6203379e-02   4.6203379e-02   4.6203379e-02   4.6203379e-02   1.9393089e-01   1.4972085e-01   8.4581057e-02   2.4648941e-03  -8.7075004e-02  -1.6717568e-01  -2.3749363e-01  -1.3327898e-01  -1.3327898e-01  -1.3327898e-01  -1.3327898e-01  -1.3327898e-01  -1.3327898e-01  -5.5941602e-01  -4.3188707e-01  -2.4398382e-01  -7.1102715e-03   2.5117790e-01   4.8223754e-01   6.8507779e-01
   1.9703801e+01   4.6203376e-02   4.6203376e-02   4.6203376e-02   4.6203376e-02   4.6203376e-02   4.6203376e-02   1.9393089e-01   1.4972084e-01   8.4581046e-02   2.4648835e-03  -8.7075014e-02  -1.6717567e-01  -2.3749364e-01  -1.3327897e-01  -1.3327897e-01  -1.3327897e-01  -1.3327897e-01  -1.3327897e-01  -1.3327897e-01  -5.5941603e-01  -4.3188704e-01  -2.4398379e-01  -7.1102409e-03   2.5117793e-01   4.8223752e-01   6.8507782e-01
   1.9733421e+01   4.6203371e-02   4.6203371e-02   4.6203371e-02   4.6203371e-02   4.6203371e-02   4.6203371e-02   1.9393090e-01   1.4972081e-01   8.4581018e-02   2.4648551e-03  -8.7075043e-02  -1.6717566e-01  -2.3749367e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -5.5941606e-01  -4.3188696e-01  -2.4398370e-01  -7.1101589e-03   2.5117801e-01   4.8223748e-01   6.8507790e-01
   1.9763041e+01   4.6203369e-02   4.6203369e-02   4.6203369e-02   4.6203369e-02   4.6203369e-02   4.6203369e-02   1.9393090e-01   1.4972080e-01   8.4581009e-02   2.4648463e-03  -8.7075052e-02  -1.6717565e-01  -2.3749368e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -1.3327895e-01  -5.5941606e-01  -4.3188694e-01  -2.4398368e-01  -7.1101336e-03   2.5117803e-01   4.8223746e-01   6.8507792e-01
   1.9786737e+01   4.6203365e-02   4.6203365e-02   4.6203365e-02   4.6203365e-02   4.6203365e-02   4.6203365e-02   1.9393091e-01   1.4972079e-01   8.4580992e-02   2.4648292e-03  -8.7075069e-02  -1.6717564e-01  -2.3749370e-01  -1.3327894e-01  -1.3327894e-01  -1.3327894e-01  -1.3327894e-01  -1.3327894e-01  -1.3327894e-01  -5.5941608e-01  -4.3188689e-01  -2.4398363e-01  -7.1100842e-03   2.5117808e-01   4.8223744e-01   6.8507797e-01
   1.9810432e+01   4.6203364e-02   4.6203364e-02   4.6203364e-02   4.6203364e-02   4.6203364e-02   4.6203364e-02   1.9393091e-01   1.4972078e-01   8.4580985e-02   2.4648224e-03  -8.7075075e-02  -1.6717564e-01  -2.3749370e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -5.5941609e-01  -4.3188687e-01  -2.4398361e-01  -7.1100645e-03   2.5117810e-01   4.8223743e-01   6.8507799e-01
   1.9834128e+01   4.6203363e-02   4.6203363e-02   4.6203363e-02   4.6203363e-02   4.6203363e-02   4.6203363e-02   1.9393091e-01   1.4972078e-01   8.4580982e-02   2.4648197e-03  -8.7075078e-02  -1.6717564e-01  -2.3749371e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -1.3327893e-01  -5.5941609e-01  -4.3188686e-01  -2.4398360e-01  -7.1100567e-03   2.5117811e-01   4.8223742e-01   6.8507800e-01
   1.9850716e+01   4.6203360e-02   4.6203360e-02   4.6203360e-02   4.6203360e-02   4.6203360e-02   4.6203360e-02   1.9393092e-01   1.4972076e-01   8.4580964e-02   2.4648019e-03  -8.7075096e-02  -1.6717563e-01  -2.3749372e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -5.5941611e-01  -4.3188681e-01  -2.4398355e-01  -7.1100054e-03   2.5117816e-01   4.8223739e-01   6.8507805e-01
   1.9867303e+01   4.6203358e-02   4.6203358e-02   4.6203358e-02   4.6203358e-02   4.6203358e-02   4.6203358e-02   1.9393092e-01   1.4972075e-01   8.4580955e-02   2.4647926e-03  -8.7075105e-02  -1.6717562e-01  -2.3749373e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -1.3327892e-01  -5.5941612e-01  -4.3188678e-01  -2.4398352e-01  -7.1099786e-03   2.5117819e-01   4.8223738e-01   6.8507807e-01
   1.9883890e+01   4.6203357e-02   4.6203357e-02   4.6203357e-02   4.6203357e-02   4.6203357e-02   4.6203357e-02   1.9393092e-01   1.4972075e-01   8.4580950e-02   2.4647878e-03  -8.7075110e-02  -1.6717562e-01  -2.3749374e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -5.5941612e-01  -4.3188677e-01  -2.4398351e-01  -7.1099647e-03   2.5117820e-01   4.8223737e-01   6.8507809e-01
   1.9900477e+01   4.6203356e-02   4.6203356e-02   4.6203356e-02   4.6203356e-02   4.6203356e-02   4.6203356e-02   1.9393092e-01   1.4972074e-01   8.4580948e-02   2.4647852e-03  -8.7075113e-02  -1.6717562e-01  -2.3749374e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -5.5941612e-01  -4.3188676e-01  -2.4398350e-01  -7.1099574e-03   2.5117821e-01   4.8223737e-01   6.8507809e-01
   1.9910429e+01   4.6203354e-02   4.6203354e-02   4.6203354e-02   4.6203354e-02   4.6203354e-02   4.6203354e-02   1.9393093e-01   1.4972073e-01   8.4580937e-02   2.4647742e-03  -8.7075124e-02  -1.6717561e-01  -2.3749375e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -1.3327891e-01  -5.5941613e-01  -4.3188673e-01  -2.4398347e-01  -7.1099255e-03   2.5117824e-01   4.8223735e-01   6.8507812e-01
   1.9920382e+01   4.6203352e-02   4.6203352e-02   4.6203352e-02   4.6203352e-02   4.6203352e-02   4.6203352e-02   1.9393093e-01   1.4972072e-01   8.4580929e-02   2.4647668e-03  -8.7075131e-02  -1.6717561e-01  -2.3749376e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -5.5941614e-01  -4.3188671e-01  -2.4398345e-01  -7.1099042e-03   2.5117826e-01   4.8223734e-01   6.8507814e-01
   1.9930334e+01   4.6203351e-02   4.6203351e-02   4.6203351e-02   4.6203351e-02   4.6203351e-02   4.6203351e-02   1.9393093e-01   1.4972072e-01   8.4580924e-02   2.4647618e-03  -8.7075136e-02  -1.6717561e-01  -2.3749376e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -5.5941615e-01  -4.3188669e-01  -2.4398344e-01  -7.1098899e-03   2.5117828e-01   4.8223733e-01   6.8507816e-01
   1.9940286e+01   4.6203351e-02   4.6203351e-02   4.6203351e-02   4.6203351e-02   4.6203351e-02   4.6203351e-02   1.9393093e-01   1.4972072e-01   8.4580921e-02   2.4647585e-03  -8.7075139e-02  -1.6717561e-01  -2.3749376e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -5.5941615e-01  -4.3188668e-01  -2.4398343e-01  -7.1098804e-03   2.5117829e-01   4.8223733e-01   6.8507817e-01
   1.9950239e+01   4.6203350e-02   4.6203350e-02   4.6203350e-02   4.6203350e-02   4.6203350e-02   4.6203350e-02   1.9393093e-01   1.4972071e-01   8.4580919e-02   2.4647563e-03  -8.7075141e-02  -1.6717560e-01  -2.3749377e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -1.3327890e-01  -5.5941615e-01  -4.3188668e-01  -2.4398342e-01  -7.1098740e-03   2.5117829e-01   4.8223732e-01   6.8507817e-01
   1.9960191e+01   4.6203350e-02   4.6203350e-02   4.6203350e-02   4.6203350e-02   4.6203350e-02   4.6203350e-02   1.9393093e-01   1.4972071e-01   8.4580917e-02   2.4647548e-03  -8.7075143e-02  -1.6717560e-01  -2.3749377e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -5.5941615e-01  -4.3188667e-01  -2.4398342e-01  -7.1098697e-03   2.5117830e-01   4.8223732e-01   6.8507818e-01
   1.9964172e+01   4.6203349e-02   4.6203349e-02   4.6203349e-02   4.6203349e-02   4.6203349e-02   4.6203349e-02   1.9393093e-01   1.4972071e-01   8.4580913e-02   2.4647506e-03  -8.7075147e-02  -1.6717560e-01  -2.3749377e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -5.5941616e-01  -4.3188666e-01  -2.4398340e-01  -7.1098574e-03   2.5117831e-01   4.8223731e-01   6.8507819e-01
   1.9968153e+01   4.6203348e-02   4.6203348e-02   4.6203348e-02   4.6203348e-02   4.6203348e-02   4.6203348e-02   1.9393094e-01   1.4972071e-01   8.4580909e-02   2.4647470e-03  -8.7075151e-02  -1.6717560e-01  -2.3749378e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -5.5941616e-01  -4.3188665e-01  -2.4398339e-01  -7.1098470e-03   2.5117832e-01   4.8223731e-01   6.8507820e-01
   1.9972134e+01   4.6203348e-02   4.6203348e-02   4.6203348e-02   4.6203348e-02   4.6203348e-02   4.6203348e-02   1.9393094e-01   1.4972070e-01   8.4580906e-02   2.4647439e-03  -8.7075154e-02  -1.6717560e-01  -2.3749378e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -5.5941616e-01  -4.3188664e-01  -2.4398338e-01  -7.1098382e-03   2.5117833e-01   4.8223730e-01   6.8507821e-01
   1.9976114e+01   4.6203347e-02   4.6203347e-02   4.6203347e-02   4.6203347e-02   4.6203347e-02   4.6203347e-02   1.9393094e-01   1.4972070e-01   8.4580904e-02   2.4647413e-03  -8.7075156e-02  -1.6717560e-01  -2.3749378e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -1.3327889e-01  -5.5941617e-01  -4.3188663e-01  -2.4398338e-01  -7.1098307e-03   2.5117834e-01   4.8223730e-01   6.8507822e-01
   1.9980095e+01   4.6203347e-02   4.6203347e-02   4.6203347e-02   4.6203347e-02   4.6203347e-02   4.6203347e-02   1.9393094e-01   1.4972070e-01   8.4580902e-02   2.4647391e-03  -8.7075159e-02  -1.6717560e-01  -2.3749378e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -5.5941617e-01  -4.3188663e-01  -2.4398337e-01  -7.1098244e-03   2.5117834e-01   4.8223729e-01   6.8507822e-01
   1.9984076e+01   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   1.9393094e-01   1.4972070e-01   8.4580900e-02   2.4647373e-03  -8.7075161e-02  -1.6717559e-01  -2.3749379e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -5.5941617e-01  -4.3188662e-01  -2.4398336e-01  -7.1098190e-03   2.5117835e-01   4.8223729e-01   6.8507823e-01
   1.9988057e+01   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   1.9393094e-01   1.4972069e-01   8.4580898e-02   2.4647357e-03  -8.7075162e-02  -1.6717559e-01  -2.3749379e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -5.5941617e-01  -4.3188662e-01  -2.4398336e-01  -7.1098145e-03   2.5117835e-01   4.8223729e-01   6.8507823e-01
   1.9992038e+01   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   1.9393094e-01   1.4972069e-01   8.4580897e-02   2.4647343e-03  -8.7075163e-02  -1.6717559e-01  -2.3749379e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -5.5941617e-01  -4.3188661e-01  -2.4398336e-01  -7.1098106e-03   2.5117836e-01   4.8223729e-01   6.8507824e-01
   1.9996019e+01   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   4.6203346e-02   1.9393094e-01   1.4972069e-01   8.4580896e-02   2.4647332e-03  -8.7075165e-02  -1.6717559e-01  -2.3749379e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -1.3327888e-01  -5.5941617e-01  -4.3188661e-01  -2.4398335e-01  -7.1098073e-03   2.5117836e-01   4.8223729e-01   6.8507824e-01


==> data/thetaHatDataSim2.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4755140e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4853084e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6740935e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8148451e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9182373e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2260801e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7280641e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.4212553e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3093335e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1249425e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3122812e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4928683e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6675371e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8373010e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0033043e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1668116e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3291906e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6647166e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6654095e-01   1.6382933e-04   1.6382933e-04   1.6382933e-04   1.6382933e-04   1.6382933e-04   1.6382933e-04   1.7257752e-04   1.8846119e-04   1.9992981e-04   2.0806050e-04   2.1375650e-04   2.1771738e-04   2.2045975e-04  -2.7553115e-04  -2.7553115e-04  -2.7553115e-04  -2.7553115e-04  -2.7553115e-04  -2.7553115e-04  -2.9024401e-04  -3.1695745e-04  -3.3624558e-04  -3.4991992e-04  -3.5949957e-04  -3.6616104e-04  -3.7077322e-04
   2.6688742e-01   9.7567760e-04   9.7567760e-04   9.7567760e-04   9.7567760e-04   9.7567760e-04   9.7567760e-04   1.0277770e-03   1.1223714e-03   1.1906722e-03   1.2390941e-03   1.2730164e-03   1.2966052e-03   1.3129373e-03  -1.6409123e-03  -1.6409123e-03  -1.6409123e-03  -1.6409123e-03  -1.6409123e-03  -1.6409123e-03  -1.7285340e-03  -1.8876247e-03  -2.0024942e-03  -2.0839310e-03  -2.1409822e-03  -2.1806542e-03  -2.2081218e-03
   2.6824722e-01   4.0473673e-03   4.0473673e-03   4.0473673e-03   4.0473673e-03   4.0473673e-03   4.0473673e-03   4.2634893e-03   4.6558918e-03   4.9392215e-03   5.1400884e-03   5.2808069e-03   5.3786595e-03   5.4464093e-03  -6.8069359e-03  -6.8069359e-03  -6.8069359e-03  -6.8069359e-03  -6.8069359e-03  -6.8069359e-03  -7.1704138e-03  -7.8303635e-03  -8.3068726e-03  -8.6446941e-03  -8.8813571e-03  -9.0459273e-03  -9.1598702e-03
   2.6963462e-01   7.0012783e-03   7.0012783e-03   7.0012783e-03   7.0012783e-03   7.0012783e-03   7.0012783e-03   7.3751337e-03   8.0539254e-03   8.5440391e-03   8.8915056e-03   9.1349255e-03   9.3041943e-03   9.4213903e-03  -1.1774877e-02  -1.1774877e-02  -1.1774877e-02  -1.1774877e-02  -1.1774877e-02  -1.1774877e-02  -1.2403634e-02  -1.3545238e-02  -1.4369520e-02  -1.4953896e-02  -1.5363284e-02  -1.5647963e-02  -1.5845066e-02
   2.7128468e-01   1.0292067e-02   1.0292067e-02   1.0292067e-02   1.0292067e-02   1.0292067e-02   1.0292067e-02   1.0841644e-02   1.1839486e-02   1.2559967e-02   1.3070752e-02   1.3428585e-02   1.3677415e-02   1.3849696e-02  -1.7309385e-02  -1.7309385e-02  -1.7309385e-02  -1.7309385e-02  -1.7309385e-02  -1.7309385e-02  -1.8233674e-02  -1.9911863e-02  -2.1123580e-02  -2.1982628e-02  -2.2584439e-02  -2.3002925e-02  -2.3292671e-02
   2.7320637e-01   1.3840983e-02   1.3840983e-02   1.3840983e-02   1.3840983e-02   1.3840983e-02   1.3840983e-02   1.4580066e-02   1.5921984e-02   1.6890901e-02   1.7577815e-02   1.8059038e-02   1.8393669e-02   1.8625356e-02  -2.3278016e-02  -2.3278016e-02  -2.3278016e-02  -2.3278016e-02  -2.3278016e-02  -2.3278016e-02  -2.4521020e-02  -2.6777883e-02  -2.8407424e-02  -2.9562689e-02  -3.0372018e-02  -3.0934806e-02  -3.1324463e-02
   2.7538760e-01   1.7528710e-02   1.7528710e-02   1.7528710e-02   1.7528710e-02   1.7528710e-02   1.7528710e-02   1.8464711e-02   2.0164164e-02   2.1391234e-02   2.2261167e-02   2.2870604e-02   2.3294393e-02   2.3587810e-02  -2.9480104e-02  -2.9480104e-02  -2.9480104e-02  -2.9480104e-02  -2.9480104e-02  -2.9480104e-02  -3.1054287e-02  -3.3912458e-02  -3.5976167e-02  -3.7439235e-02  -3.8464198e-02  -3.9176933e-02  -3.9670407e-02
   2.7782351e-01   2.1257393e-02   2.1257393e-02   2.1257393e-02   2.1257393e-02   2.1257393e-02   2.1257393e-02   2.2392499e-02   2.4453457e-02   2.5941548e-02   2.6996532e-02   2.7735607e-02   2.8249544e-02   2.8605376e-02  -3.5751071e-02  -3.5751071e-02  -3.5751071e-02  -3.5751071e-02  -3.5751071e-02  -3.5751071e-02  -3.7660112e-02  -4.1126269e-02  -4.3628968e-02  -4.5403258e-02  -4.6646249e-02  -4.7510596e-02  -4.8109042e-02
   2.8051476e-01   2.4946470e-02   2.4946470e-02   2.4946470e-02   2.4946470e-02   2.4946470e-02   2.4946470e-02   2.6278566e-02   2.8697190e-02   3.0443529e-02   3.1681597e-02   3.2548935e-02   3.3152061e-02   3.3569646e-02  -4.1955427e-02  -4.1955427e-02  -4.1955427e-02  -4.1955427e-02  -4.1955427e-02  -4.1955427e-02  -4.4195770e-02  -4.8263455e-02  -5.1200480e-02  -5.3282687e-02  -5.4741390e-02  -5.5755739e-02  -5.6458041e-02
   2.8346671e-01   2.8530065e-02   2.8530065e-02   2.8530065e-02   2.8530065e-02   2.8530065e-02   2.8530065e-02   3.0053518e-02   3.2819580e-02   3.4816783e-02   3.6232702e-02   3.7224634e-02   3.7914400e-02   3.8391972e-02  -4.7982382e-02  -4.7982382e-02  -4.7982382e-02  -4.7982382e-02  -4.7982382e-02  -4.7982382e-02  -5.0544553e-02  -5.5196567e-02  -5.8555499e-02  -6.0936818e-02  -6.2605066e-02  -6.3765127e-02  -6.4568316e-02
   2.8668913e-01   3.1955184e-02   3.1955184e-02   3.1955184e-02   3.1955184e-02   3.1955184e-02   3.1955184e-02   3.3661532e-02   3.6759668e-02   3.8996641e-02   4.0582546e-02   4.1693561e-02   4.2466136e-02   4.3001042e-02  -5.3742809e-02  -5.3742809e-02  -5.3742809e-02  -5.3742809e-02  -5.3742809e-02  -5.3742809e-02  -5.6612576e-02  -6.1823078e-02  -6.5585261e-02  -6.8252463e-02  -7.0120989e-02  -7.1420320e-02  -7.2319934e-02
   2.9019632e-01   3.5180326e-02   3.5180326e-02   3.5180326e-02   3.5180326e-02   3.5180326e-02   3.5180326e-02   3.7058891e-02   4.0469713e-02   4.2932457e-02   4.4678422e-02   4.5901569e-02   4.6752118e-02   4.7341010e-02  -5.9166912e-02  -5.9166912e-02  -5.9166912e-02  -5.9166912e-02  -5.9166912e-02  -5.9166912e-02  -6.2326316e-02  -6.8062699e-02  -7.2204587e-02  -7.5140982e-02  -7.7198093e-02  -7.8628562e-02  -7.9618971e-02
   2.9400754e-01   3.8174312e-02   3.8174312e-02   3.8174312e-02   3.8174312e-02   3.8174312e-02   3.8174312e-02   4.0212750e-02   4.3913847e-02   4.6586181e-02   4.8480734e-02   4.9807976e-02   5.0730910e-02   5.1369918e-02  -6.4202252e-02  -6.4202252e-02  -6.4202252e-02  -6.4202252e-02  -6.4202252e-02  -6.4202252e-02  -6.7630534e-02  -7.3855106e-02  -7.8349485e-02  -8.1535780e-02  -8.3767959e-02  -8.5320166e-02  -8.6394863e-02
   2.9814775e-01   4.0915235e-02   4.0915235e-02   4.0915235e-02   4.0915235e-02   4.0915235e-02   4.0915235e-02   4.3100033e-02   4.7066869e-02   4.9931077e-02   5.1961660e-02   5.3384198e-02   5.4373399e-02   5.5058288e-02  -6.8811986e-02  -6.8811986e-02  -6.8811986e-02  -6.8811986e-02  -6.8811986e-02  -6.8811986e-02  -7.2486420e-02  -7.9157917e-02  -8.3974993e-02  -8.7390064e-02  -8.9782515e-02  -9.1446170e-02  -9.2598030e-02
   3.0264886e-01   4.3389483e-02   4.3389483e-02   4.3389483e-02   4.3389483e-02   4.3389483e-02   4.3389483e-02   4.5706402e-02   4.9913123e-02   5.2950537e-02   5.5103914e-02   5.6612476e-02   5.7661496e-02   5.8387803e-02  -7.2973222e-02  -7.2973222e-02  -7.2973222e-02  -7.2973222e-02  -7.2973222e-02  -7.2973222e-02  -7.6869858e-02  -8.3944798e-02  -8.9053175e-02  -9.2674764e-02  -9.5211892e-02  -9.6976153e-02  -9.8197669e-02
   3.0755141e-01   4.5590816e-02   4.5590816e-02   4.5590816e-02   4.5590816e-02   4.5590816e-02   4.5590816e-02   4.8025281e-02   5.2445427e-02   5.5636941e-02   5.7899569e-02   5.9484667e-02   6.0586908e-02   6.1350064e-02  -7.6675462e-02  -7.6675462e-02  -7.6675462e-02  -7.6675462e-02  -7.6675462e-02  -7.6675462e-02  -8.0769791e-02  -8.8203672e-02  -9.3571220e-02  -9.7376547e-02  -1.0004239e-01  -1.0189616e-01  -1.0317965e-01
   3.1290714e-01   4.7519471e-02   4.7519471e-02   4.7519471e-02   4.7519471e-02   4.7519471e-02   4.7519471e-02   5.0056924e-02   5.4664058e-02   5.7990585e-02   6.0348929e-02   6.2001083e-02   6.3149953e-02   6.3945393e-02  -7.9919111e-02  -7.9919111e-02  -7.9919111e-02  -7.9919111e-02  -7.9919111e-02  -7.9919111e-02  -8.4186645e-02  -9.1935006e-02  -9.7529620e-02  -1.0149593e-01  -1.0427455e-01  -1.0620674e-01  -1.0754452e-01
   3.1878265e-01   4.9181325e-02   4.9181325e-02   4.9181325e-02   4.9181325e-02   4.9181325e-02   4.9181325e-02   5.1807517e-02   5.6575772e-02   6.0018635e-02   6.2459455e-02   6.4169388e-02   6.5358436e-02   6.6181694e-02  -8.2714047e-02  -8.2714047e-02  -8.2714047e-02  -8.2714047e-02  -8.2714047e-02  -8.2714047e-02  -8.7130825e-02  -9.5150162e-02  -1.0094043e-01  -1.0504545e-01  -1.0792124e-01  -1.0992101e-01  -1.1130558e-01
   3.2605272e-01   4.8830882e-02   4.8830882e-02   4.8830882e-02   4.8830882e-02   4.8830882e-02   4.8830882e-02   5.1365188e-02   5.6101057e-02   5.9518516e-02   6.1939668e-02   6.3634526e-02   6.4812111e-02   6.5626701e-02  -8.2124664e-02  -8.2124664e-02  -8.2124664e-02  -8.2124664e-02  -8.2124664e-02  -8.2124664e-02  -8.6386907e-02  -9.4351778e-02  -1.0009932e-01  -1.0417126e-01  -1.0702170e-01  -1.0900219e-01  -1.1037218e-01
   3.4575164e-01   4.7907328e-02   4.7907328e-02   4.7907328e-02   4.7907328e-02   4.7907328e-02   4.7907328e-02   5.0199479e-02   5.4850002e-02   5.8200512e-02   6.0569829e-02   6.2224960e-02   6.3372331e-02   6.4164079e-02  -8.0571415e-02  -8.0571415e-02  -8.0571415e-02  -8.0571415e-02  -8.0571415e-02  -8.0571415e-02  -8.4426397e-02  -9.2247731e-02  -9.7882679e-02  -1.0186744e-01  -1.0465107e-01  -1.0658074e-01  -1.0791231e-01
   3.6666782e-01   4.6966948e-02   4.6966948e-02   4.6966948e-02   4.6966948e-02   4.6966948e-02   4.6966948e-02   4.9012533e-02   5.3576154e-02   5.6858494e-02   5.9175033e-02   6.0789713e-02   6.1906320e-02   6.2674809e-02  -7.8989867e-02  -7.8989867e-02  -7.8989867e-02  -7.8989867e-02  -7.8989867e-02  -7.8989867e-02  -8.2430169e-02  -9.0105349e-02  -9.5625649e-02  -9.9521647e-02  -1.0223724e-01  -1.0411518e-01  -1.0540763e-01
   3.8896982e-01   4.6007989e-02   4.6007989e-02   4.6007989e-02   4.6007989e-02   4.6007989e-02   4.6007989e-02   4.7802135e-02   5.2277137e-02   5.5489962e-02   5.7752680e-02   5.9326109e-02   6.0411345e-02   6.1156116e-02  -7.7377072e-02  -7.7377072e-02  -7.7377072e-02  -7.7377072e-02  -7.7377072e-02  -7.7377072e-02  -8.0394500e-02  -8.7920640e-02  -9.3324027e-02  -9.7129507e-02  -9.9775729e-02  -1.0160090e-01  -1.0285347e-01
   3.9645226e-01   4.5385586e-02   4.5385586e-02   4.5385586e-02   4.5385586e-02   4.5385586e-02   4.5385586e-02   4.6957524e-02   5.1376151e-02   5.4543633e-02   5.6770279e-02   5.8315261e-02   5.9378217e-02   6.0105631e-02  -7.6330303e-02  -7.6330303e-02  -7.6330303e-02  -7.6330303e-02  -7.6330303e-02  -7.6330303e-02  -7.8974017e-02  -8.6405346e-02  -9.1732474e-02  -9.5477287e-02  -9.8075667e-02  -9.9863366e-02  -1.0108674e-01
   4.1974281e-01   4.3549408e-02   4.3549408e-02   4.3549408e-02   4.3549408e-02   4.3549408e-02   4.3549408e-02   4.4465802e-02   4.8718116e-02   5.1751829e-02   5.3872058e-02   5.5333118e-02   5.6330345e-02   5.7006552e-02  -7.3242185e-02  -7.3242185e-02  -7.3242185e-02  -7.3242185e-02  -7.3242185e-02  -7.3242185e-02  -7.4783393e-02  -8.1935014e-02  -8.7037166e-02  -9.0603006e-02  -9.3060245e-02  -9.4737398e-02  -9.5874655e-02
   4.4360687e-01   4.1817154e-02   4.1817154e-02   4.1817154e-02   4.1817154e-02   4.1817154e-02   4.1817154e-02   4.2115107e-02   4.6210521e-02   4.9118036e-02   5.1137871e-02   5.2519760e-02   5.3454977e-02   5.4082876e-02  -7.0328850e-02  -7.0328850e-02  -7.0328850e-02  -7.0328850e-02  -7.0328850e-02  -7.0328850e-02  -7.0829952e-02  -7.7717695e-02  -8.2607606e-02  -8.6004602e-02  -8.8328687e-02  -8.9901552e-02  -9.0957563e-02
   4.5208880e-01   4.1447596e-02   4.1447596e-02   4.1447596e-02   4.1447596e-02   4.1447596e-02   4.1447596e-02   4.1575773e-02   4.5638585e-02   4.8519245e-02   5.0517161e-02   5.1881292e-02   5.2802210e-02   5.3418649e-02  -6.9707320e-02  -6.9707320e-02  -6.9707320e-02  -6.9707320e-02  -6.9707320e-02  -6.9707320e-02  -6.9922891e-02  -7.6755802e-02  -8.1600548e-02  -8.4960680e-02  -8.7254901e-02  -8.8803716e-02  -8.9840455e-02
   4.7584074e-01   4.0446046e-02   4.0446046e-02   4.0446046e-02   4.0446046e-02   4.0446046e-02   4.0446046e-02   4.0114111e-02   4.4088565e-02   4.6896445e-02   4.8834958e-02   5.0150965e-02   5.1033129e-02   5.1618513e-02  -6.8022896e-02  -6.8022896e-02  -6.8022896e-02  -6.8022896e-02  -6.8022896e-02  -6.8022896e-02  -6.7464641e-02  -7.4148950e-02  -7.8871293e-02  -8.2131521e-02  -8.4344805e-02  -8.5828445e-02  -8.6812953e-02
   4.7660442e-01   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0103918e-02   4.4077756e-02   4.6885128e-02   4.8823227e-02   5.0138899e-02   5.1020792e-02   5.1605959e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.7447498e-02  -7.4130771e-02  -7.8852261e-02  -8.2111792e-02  -8.4324511e-02  -8.5807696e-02  -8.6791840e-02
   4.7736810e-01   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0103918e-02   4.4077756e-02   4.6885128e-02   4.8823227e-02   5.0138899e-02   5.1020792e-02   5.1605959e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.7447498e-02  -7.4130771e-02  -7.8852261e-02  -8.2111792e-02  -8.4324511e-02  -8.5807696e-02  -8.6791840e-02
   4.8118651e-01   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0103918e-02   4.4077756e-02   4.6885128e-02   4.8823227e-02   5.0138899e-02   5.1020792e-02   5.1605959e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.7447498e-02  -7.4130771e-02  -7.8852261e-02  -8.2111792e-02  -8.4324511e-02  -8.5807696e-02  -8.6791840e-02
   5.0027856e-01   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0439062e-02   4.0103918e-02   4.4077756e-02   4.6885128e-02   4.8823227e-02   5.0138899e-02   5.1020792e-02   5.1605959e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.8011149e-02  -6.7447498e-02  -7.4130771e-02  -7.8852261e-02  -8.2111792e-02  -8.4324511e-02  -8.5807696e-02  -8.6791840e-02
   5.1043804e-01   4.0008556e-02   4.0008556e-02   4.0008556e-02   4.0008556e-02   4.0008556e-02   4.0008556e-02   3.9434822e-02   4.3371830e-02   4.6148261e-02   4.8060564e-02   4.9354866e-02   5.0219149e-02   5.0789866e-02  -6.7287116e-02  -6.7287116e-02  -6.7287116e-02  -6.7287116e-02  -6.7287116e-02  -6.7287116e-02  -6.6322201e-02  -7.2943533e-02  -7.7612985e-02  -8.0829131e-02  -8.3005910e-02  -8.4459478e-02  -8.5419320e-02
   5.3544438e-01   3.8987267e-02   3.8987267e-02   3.8987267e-02   3.8987267e-02   3.8987267e-02   3.8987267e-02   3.7847529e-02   4.1697166e-02   4.4400195e-02   4.6251302e-02   4.7494907e-02   4.8317413e-02   4.8853851e-02  -6.5569495e-02  -6.5569495e-02  -6.5569495e-02  -6.5569495e-02  -6.5569495e-02  -6.5569495e-02  -6.3652662e-02  -7.0127051e-02  -7.4673055e-02  -7.7786280e-02  -7.9877797e-02  -8.1261103e-02  -8.2163295e-02
   5.6134992e-01   3.7984378e-02   3.7984378e-02   3.7984378e-02   3.7984378e-02   3.7984378e-02   3.7984378e-02   3.6288831e-02   4.0052671e-02   4.2683620e-02   4.4474634e-02   4.5668456e-02   4.6449937e-02   4.6952715e-02  -6.3882818e-02  -6.3882818e-02  -6.3882818e-02  -6.3882818e-02  -6.3882818e-02  -6.3882818e-02  -6.1031216e-02  -6.7361310e-02  -7.1786089e-02  -7.4798248e-02  -7.6806039e-02  -7.8120349e-02  -7.8965930e-02
   5.7396968e-01   3.7481466e-02   3.7481466e-02   3.7481466e-02   3.7481466e-02   3.7481466e-02   3.7481466e-02   3.5455436e-02   3.9178024e-02   4.1773628e-02   4.3534545e-02   4.4702877e-02   4.5462864e-02   4.5947587e-02  -6.3037011e-02  -6.3037011e-02  -6.3037011e-02  -6.3037011e-02  -6.3037011e-02  -6.3037011e-02  -5.9629597e-02  -6.5890314e-02  -7.0255648e-02  -7.3217190e-02  -7.5182111e-02  -7.6460272e-02  -7.7275487e-02
   6.0137138e-01   3.6439306e-02   3.6439306e-02   3.6439306e-02   3.6439306e-02   3.6439306e-02   3.6439306e-02   3.3728432e-02   3.7365537e-02   3.9887897e-02   4.1586447e-02   4.2701954e-02   4.3417401e-02   4.3864708e-02  -6.1284287e-02  -6.1284287e-02  -6.1284287e-02  -6.1284287e-02  -6.1284287e-02  -6.1284287e-02  -5.6725091e-02  -6.2842039e-02  -6.7084190e-02  -6.9940842e-02  -7.1816923e-02  -7.3020175e-02  -7.3772464e-02
   6.3021570e-01   3.5412165e-02   3.5412165e-02   3.5412165e-02   3.5412165e-02   3.5412165e-02   3.5412165e-02   3.2026318e-02   3.5579171e-02   3.8029341e-02   3.9666423e-02   4.0729868e-02   4.1401417e-02   4.1811848e-02  -5.9556823e-02  -5.9556823e-02  -5.9556823e-02  -5.9556823e-02  -5.9556823e-02  -5.9556823e-02  -5.3862444e-02  -5.9837696e-02  -6.3958438e-02  -6.6711712e-02  -6.8500233e-02  -6.9629655e-02  -7.0319926e-02
   6.4657122e-01   3.4800847e-02   3.4800847e-02   3.4800847e-02   3.4800847e-02   3.4800847e-02   3.4800847e-02   3.0942902e-02   3.4448552e-02   3.6857444e-02   3.8458602e-02   3.9490916e-02   4.0135586e-02   4.0522884e-02  -5.8528698e-02  -5.8528698e-02  -5.8528698e-02  -5.8528698e-02  -5.8528698e-02  -5.8528698e-02  -5.2040335e-02  -5.7936201e-02  -6.1987519e-02  -6.4680376e-02  -6.6416541e-02  -6.7500759e-02  -6.8152122e-02
   6.7800401e-01   3.3702964e-02   3.3702964e-02   3.3702964e-02   3.3702964e-02   3.3702964e-02   3.3702964e-02   2.8997165e-02   3.2418043e-02   3.4752800e-02   3.6289442e-02   3.7265848e-02   3.7862247e-02   3.8207997e-02  -5.6682258e-02  -5.6682258e-02  -5.6682258e-02  -5.6682258e-02  -5.6682258e-02  -5.6682258e-02  -4.8767960e-02  -5.4521255e-02  -5.8447891e-02  -6.1032244e-02  -6.2674381e-02  -6.3677415e-02  -6.4258904e-02
   7.1168697e-01   3.2630589e-02   3.2630589e-02   3.2630589e-02   3.2630589e-02   3.2630589e-02   3.2630589e-02   2.7096636e-02   3.0434711e-02   3.2697055e-02   3.4170680e-02   3.5092477e-02   3.5641726e-02   3.5946894e-02  -5.4878719e-02  -5.4878719e-02  -5.4878719e-02  -5.4878719e-02  -5.4878719e-02  -5.4878719e-02  -4.5571614e-02  -5.1185650e-02  -5.4990502e-02  -5.7468871e-02  -5.9019166e-02  -5.9942902e-02  -6.0456140e-02
   7.2736919e-01   3.2117779e-02   3.2117779e-02   3.2117779e-02   3.2117779e-02   3.2117779e-02   3.2117779e-02   2.6119777e-02   2.9421750e-02   3.1651818e-02   3.3096690e-02   3.3992954e-02   3.4519590e-02   3.4804783e-02  -5.4016265e-02  -5.4016265e-02  -5.4016265e-02  -5.4016265e-02  -5.4016265e-02  -5.4016265e-02  -4.3928716e-02  -4.9482033e-02  -5.3232603e-02  -5.5662616e-02  -5.7169968e-02  -5.8055675e-02  -5.8535317e-02
   7.6479361e-01   3.1010285e-02   3.1010285e-02   3.1010285e-02   3.1010285e-02   3.1010285e-02   3.1010285e-02   2.4010096e-02   2.7234099e-02   2.9394463e-02   3.0777239e-02   3.1618359e-02   3.2096162e-02   3.2338214e-02  -5.2153661e-02  -5.2153661e-02  -5.2153661e-02  -5.2153661e-02  -5.2153661e-02  -5.2153661e-02  -4.0380616e-02  -4.5802803e-02  -4.9436142e-02  -5.1761720e-02  -5.3176331e-02  -5.3979908e-02  -5.4386997e-02
   7.8872152e-01   3.0803229e-02   3.0803229e-02   3.0803229e-02   3.0803229e-02   3.0803229e-02   3.0803229e-02   2.3591466e-02   2.6802379e-02   2.8950818e-02   3.0322760e-02   3.1154060e-02   3.1622980e-02   3.1857014e-02  -5.1805430e-02  -5.1805430e-02  -5.1805430e-02  -5.1805430e-02  -5.1805430e-02  -5.1805430e-02  -3.9676557e-02  -4.5076728e-02  -4.8690012e-02  -5.0997370e-02  -5.2395465e-02  -5.3184103e-02  -5.3577705e-02
   8.3203607e-01   3.0447611e-02   3.0447611e-02   3.0447611e-02   3.0447611e-02   3.0447611e-02   3.0447611e-02   2.2872474e-02   2.6060903e-02   2.8188862e-02   2.9542198e-02   3.0356631e-02   3.0810296e-02   3.1030556e-02  -5.1207346e-02  -5.1207346e-02  -5.1207346e-02  -5.1207346e-02  -5.1207346e-02  -5.1207346e-02  -3.8467342e-02  -4.3829700e-02  -4.7408541e-02  -4.9684605e-02  -5.1054335e-02  -5.1817316e-02  -5.2187754e-02
   8.5927763e-01   3.0215114e-02   3.0215114e-02   3.0215114e-02   3.0215114e-02   3.0215114e-02   3.0215114e-02   2.2379176e-02   2.5554579e-02   2.7670490e-02   2.9012702e-02   2.9816884e-02   3.0261114e-02   3.0472705e-02  -5.0816328e-02  -5.0816328e-02  -5.0816328e-02  -5.0816328e-02  -5.0816328e-02  -5.0816328e-02  -3.7637705e-02  -4.2978156e-02  -4.6536733e-02  -4.8794090e-02  -5.0146577e-02  -5.0893691e-02  -5.1249549e-02
   9.1131519e-01   2.9811463e-02   2.9811463e-02   2.9811463e-02   2.9811463e-02   2.9811463e-02   2.9811463e-02   2.1522737e-02   2.4675525e-02   2.6770518e-02   2.8093418e-02   2.8879801e-02   2.9307651e-02   2.9504191e-02  -5.0137461e-02  -5.0137461e-02  -5.0137461e-02  -5.0137461e-02  -5.0137461e-02  -5.0137461e-02  -3.6197330e-02  -4.1499746e-02  -4.5023144e-02  -4.7248022e-02  -4.8570574e-02  -4.9290140e-02  -4.9620684e-02
   9.4446388e-01   2.9665149e-02   2.9665149e-02   2.9665149e-02   2.9665149e-02   2.9665149e-02   2.9665149e-02   2.1195417e-02   2.4341408e-02   2.6430004e-02   2.7746892e-02   2.8527628e-02   2.8950182e-02   2.9141759e-02  -4.9891387e-02  -4.9891387e-02  -4.9891387e-02  -4.9891387e-02  -4.9891387e-02  -4.9891387e-02  -3.5646838e-02  -4.0937822e-02  -4.4450462e-02  -4.6665227e-02  -4.7978284e-02  -4.8688943e-02  -4.9011139e-02
   9.7628421e-01   2.9538716e-02   2.9538716e-02   2.9538716e-02   2.9538716e-02   2.9538716e-02   2.9538716e-02   2.0912573e-02   2.4052690e-02   2.6135759e-02   2.7447451e-02   2.8223308e-02   2.8641286e-02   2.8828573e-02  -4.9678749e-02  -4.9678749e-02  -4.9678749e-02  -4.9678749e-02  -4.9678749e-02  -4.9678749e-02  -3.5171146e-02  -4.0452252e-02  -4.3955595e-02  -4.6161622e-02  -4.7466473e-02  -4.8169435e-02  -4.8484418e-02
   1.0111863e+00   2.9549771e-02   2.9549771e-02   2.9549771e-02   2.9549771e-02   2.9549771e-02   2.9549771e-02   2.0938486e-02   2.4079004e-02   2.6162457e-02   2.7474516e-02   2.8250724e-02   2.8669036e-02   2.8856642e-02  -4.9697343e-02  -4.9697343e-02  -4.9697343e-02  -4.9697343e-02  -4.9697343e-02  -4.9697343e-02  -3.5214726e-02  -4.0496507e-02  -4.4000496e-02  -4.6207140e-02  -4.7512581e-02  -4.8216106e-02  -4.8531626e-02
   1.0670551e+00   2.9565858e-02   2.9565858e-02   2.9565858e-02   2.9565858e-02   2.9565858e-02   2.9565858e-02   2.0976190e-02   2.4117292e-02   2.6201304e-02   2.7513897e-02   2.8290615e-02   2.8709414e-02   2.8897484e-02  -4.9724398e-02  -4.9724398e-02  -4.9724398e-02  -4.9724398e-02  -4.9724398e-02  -4.9724398e-02  -3.5278137e-02  -4.0560901e-02  -4.4065830e-02  -4.6273372e-02  -4.7579670e-02  -4.8284014e-02  -4.8600315e-02
   1.1066778e+00   2.9750177e-02   2.9750177e-02   2.9750177e-02   2.9750177e-02   2.9750177e-02   2.9750177e-02   2.1427597e-02   2.4573290e-02   2.6661757e-02   2.7978675e-02   2.8759589e-02   2.9182459e-02   2.9374477e-02  -5.0034389e-02  -5.0034389e-02  -5.0034389e-02  -5.0034389e-02  -5.0034389e-02  -5.0034389e-02  -3.6037322e-02  -4.1327805e-02  -4.4840228e-02  -4.7055044e-02  -4.8368400e-02  -4.9079589e-02  -4.9402529e-02
   1.1755258e+00   3.0009507e-02   3.0009507e-02   3.0009507e-02   3.0009507e-02   3.0009507e-02   3.0009507e-02   2.2062712e-02   2.5214862e-02   2.7309600e-02   2.8632602e-02   2.9419420e-02   2.9848017e-02   3.0045590e-02  -5.0470535e-02  -5.0470535e-02  -5.0470535e-02  -5.0470535e-02  -5.0470535e-02  -5.0470535e-02  -3.7105470e-02  -4.2406814e-02  -4.5929781e-02  -4.8154830e-02  -4.9478116e-02  -5.0198938e-02  -5.0531219e-02
   1.2075243e+00   3.0303448e-02   3.0303448e-02   3.0303448e-02   3.0303448e-02   3.0303448e-02   3.0303448e-02   2.2815541e-02   2.5970956e-02   2.8068911e-02   2.9395088e-02   3.0185036e-02   3.0616719e-02   3.0817334e-02  -5.0964891e-02  -5.0964891e-02  -5.0964891e-02  -5.0964891e-02  -5.0964891e-02  -5.0964891e-02  -3.8371592e-02  -4.3678425e-02  -4.7206806e-02  -4.9437193e-02  -5.0765742e-02  -5.1491754e-02  -5.1829153e-02
   1.2525921e+00   3.0640524e-02   3.0640524e-02   3.0640524e-02   3.0640524e-02   3.0640524e-02   3.0640524e-02   2.3678844e-02   2.6838000e-02   2.8939647e-02   3.0269463e-02   3.1063000e-02   3.1498222e-02   3.1702327e-02  -5.1531790e-02  -5.1531790e-02  -5.1531790e-02  -5.1531790e-02  -5.1531790e-02  -5.1531790e-02  -3.9823510e-02  -4.5136637e-02  -4.8671224e-02  -5.0907733e-02  -5.2242318e-02  -5.2974282e-02  -5.3317550e-02
   1.2991042e+00   3.0848362e-02   3.0848362e-02   3.0848362e-02   3.0848362e-02   3.0848362e-02   3.0848362e-02   2.4228583e-02   2.7387652e-02   2.9489209e-02   3.0818934e-02   3.1612379e-02   3.2047507e-02   3.2251517e-02  -5.1881336e-02  -5.1881336e-02  -5.1881336e-02  -5.1881336e-02  -5.1881336e-02  -5.1881336e-02  -4.0748071e-02  -4.6061051e-02  -4.9595488e-02  -5.1831844e-02  -5.3166274e-02  -5.3898081e-02  -5.4241188e-02
   1.3730670e+00   3.1130134e-02   3.1130134e-02   3.1130134e-02   3.1130134e-02   3.1130134e-02   3.1130134e-02   2.4973879e-02   2.8132829e-02   3.0234265e-02   3.1563867e-02   3.2357187e-02   3.2792188e-02   3.2996069e-02  -5.2355225e-02  -5.2355225e-02  -5.2355225e-02  -5.2355225e-02  -5.2355225e-02  -5.2355225e-02  -4.2001524e-02  -4.7314303e-02  -5.0848537e-02  -5.3084685e-02  -5.4418905e-02  -5.5150498e-02  -5.5493389e-02
   1.4108161e+00   3.1434744e-02   3.1434744e-02   3.1434744e-02   3.1434744e-02   3.1434744e-02   3.1434744e-02   2.5800659e-02   2.8956296e-02   3.1054380e-02   3.2380589e-02   3.3170476e-02   3.3602004e-02   3.3802369e-02  -5.2867524e-02  -5.2867524e-02  -5.2867524e-02  -5.2867524e-02  -5.2867524e-02  -5.2867524e-02  -4.3392018e-02  -4.8699226e-02  -5.2227821e-02  -5.4458264e-02  -5.5786710e-02  -5.6512461e-02  -5.6849439e-02
   1.4550987e+00   3.1711745e-02   3.1711745e-02   3.1711745e-02   3.1711745e-02   3.1711745e-02   3.1711745e-02   2.6552500e-02   2.9705125e-02   3.1800161e-02   3.3123285e-02   3.3910050e-02   3.4338418e-02   3.4535587e-02  -5.3333390e-02  -5.3333390e-02  -5.3333390e-02  -5.3333390e-02  -5.3333390e-02  -5.3333390e-02  -4.4656478e-02  -4.9958620e-02  -5.3482088e-02  -5.5707343e-02  -5.7030538e-02  -5.7750976e-02  -5.8082579e-02
   1.5091304e+00   3.1813510e-02   3.1813510e-02   3.1813510e-02   3.1813510e-02   3.1813510e-02   3.1813510e-02   2.6834465e-02   2.9985053e-02   3.2078010e-02   3.3399016e-02   3.4183620e-02   3.4609785e-02   3.4804709e-02  -5.3504540e-02  -5.3504540e-02  -5.3504540e-02  -5.3504540e-02  -5.3504540e-02  -5.3504540e-02  -4.5130691e-02  -5.0429407e-02  -5.3949381e-02  -5.6171072e-02  -5.7490633e-02  -5.8207366e-02  -5.8535192e-02
   1.5604587e+00   3.1833657e-02   3.1833657e-02   3.1833657e-02   3.1833657e-02   3.1833657e-02   3.1833657e-02   2.6890892e-02   3.0040973e-02   3.2133412e-02   3.3453886e-02   3.4237946e-02   3.4663554e-02   3.4857907e-02  -5.3538423e-02  -5.3538423e-02  -5.3538423e-02  -5.3538423e-02  -5.3538423e-02  -5.3538423e-02  -4.5225591e-02  -5.0523455e-02  -5.4042557e-02  -5.6263353e-02  -5.7582000e-02  -5.8297795e-02  -5.8624662e-02
   1.6085989e+00   3.1834334e-02   3.1834334e-02   3.1834334e-02   3.1834334e-02   3.1834334e-02   3.1834334e-02   2.6892800e-02   3.0042862e-02   3.2135281e-02   3.3455735e-02   3.4239774e-02   3.4665360e-02   3.4859692e-02  -5.3539561e-02  -5.3539561e-02  -5.3539561e-02  -5.3539561e-02  -5.3539561e-02  -5.3539561e-02  -4.5228800e-02  -5.0526632e-02  -5.4045700e-02  -5.6266463e-02  -5.7585074e-02  -5.8300833e-02  -5.8627663e-02
   1.6927197e+00   3.1835433e-02   3.1835433e-02   3.1835433e-02   3.1835433e-02   3.1835433e-02   3.1835433e-02   2.6895899e-02   3.0045930e-02   3.2138317e-02   3.3458737e-02   3.4242742e-02   3.4668294e-02   3.4862589e-02  -5.3541410e-02  -5.3541410e-02  -5.3541410e-02  -5.3541410e-02  -5.3541410e-02  -5.3541410e-02  -4.5234012e-02  -5.0531791e-02  -5.4050805e-02  -5.6271512e-02  -5.7590066e-02  -5.8305767e-02  -5.8632537e-02
   1.7354901e+00   3.1671130e-02   3.1671130e-02   3.1671130e-02   3.1671130e-02   3.1671130e-02   3.1671130e-02   2.6428375e-02   2.9583848e-02   3.1681850e-02   3.3008062e-02   3.3798039e-02   3.4229745e-02   3.4430381e-02  -5.3265082e-02  -5.3265082e-02  -5.3265082e-02  -5.3265082e-02  -5.3265082e-02  -5.3265082e-02  -4.4447722e-02  -4.9754654e-02  -5.3283111e-02  -5.5513559e-02  -5.6842156e-02  -5.7568207e-02  -5.7905640e-02
   1.7885382e+00   3.1525595e-02   3.1525595e-02   3.1525595e-02   3.1525595e-02   3.1525595e-02   3.1525595e-02   2.6014257e-02   2.9174549e-02   3.1277525e-02   3.2608867e-02   3.3404133e-02   3.3841291e-02   3.4047542e-02  -5.3020320e-02  -5.3020320e-02  -5.3020320e-02  -5.3020320e-02  -5.3020320e-02  -5.3020320e-02  -4.3751250e-02  -4.9066288e-02  -5.2603110e-02  -5.4842186e-02  -5.6179678e-02  -5.6914898e-02  -5.7261776e-02
   1.8289397e+00   3.1351750e-02   3.1351750e-02   3.1351750e-02   3.1351750e-02   3.1351750e-02   3.1351750e-02   2.5515574e-02   2.8682368e-02   3.0792075e-02   3.2130384e-02   3.2932858e-02   3.3377469e-02   3.3591423e-02  -5.2727943e-02  -5.2727943e-02  -5.2727943e-02  -5.2727943e-02  -5.2727943e-02  -5.2727943e-02  -4.2912557e-02  -4.8238527e-02  -5.1786671e-02  -5.4037464e-02  -5.5387080e-02  -5.6134834e-02  -5.6494666e-02
   1.9028607e+00   3.1094190e-02   3.1094190e-02   3.1094190e-02   3.1094190e-02   3.1094190e-02   3.1094190e-02   2.4776751e-02   2.7953175e-02   3.0072855e-02   3.1421488e-02   3.2234641e-02   3.2690294e-02   3.2915660e-02  -5.2294773e-02  -5.2294773e-02  -5.2294773e-02  -5.2294773e-02  -5.2294773e-02  -5.2294773e-02  -4.1669991e-02  -4.7012159e-02  -5.0577075e-02  -5.2845229e-02  -5.4212805e-02  -5.4979130e-02  -5.5358155e-02
   1.9378479e+00   3.0802467e-02   3.0802467e-02   3.0802467e-02   3.0802467e-02   3.0802467e-02   3.0802467e-02   2.3936176e-02   2.7124221e-02   2.9255959e-02   3.0617097e-02   3.1443212e-02   3.1912293e-02   3.2151561e-02  -5.1804149e-02  -5.1804149e-02  -5.1804149e-02  -5.1804149e-02  -5.1804149e-02  -5.1804149e-02  -4.0256295e-02  -4.5618007e-02  -4.9203204e-02  -5.1492390e-02  -5.2881766e-02  -5.3670675e-02  -5.4073080e-02
   1.9846626e+00   3.0487217e-02   3.0487217e-02   3.0487217e-02   3.0487217e-02   3.0487217e-02   3.0487217e-02   2.3027808e-02   2.6228411e-02   2.8373180e-02   2.9747832e-02   3.0587955e-02   3.1071547e-02   3.1325838e-02  -5.1273956e-02  -5.1273956e-02  -5.1273956e-02  -5.1273956e-02  -5.1273956e-02  -5.1273956e-02  -3.8728586e-02  -4.4111418e-02  -4.7718530e-02  -5.0030445e-02  -5.1443379e-02  -5.2256693e-02  -5.2684364e-02
   2.0224267e+00   3.0290666e-02   3.0290666e-02   3.0290666e-02   3.0290666e-02   3.0290666e-02   3.0290666e-02   2.2460137e-02   2.5668824e-02   2.7821990e-02   2.9205360e-02   3.0054529e-02   3.0547500e-02   3.0811510e-02  -5.0943394e-02  -5.0943394e-02  -5.0943394e-02  -5.0943394e-02  -5.0943394e-02  -5.0943394e-02  -3.7773867e-02  -4.3170295e-02  -4.6791529e-02  -4.9118106e-02  -5.0546253e-02  -5.1375340e-02  -5.1819358e-02
   2.1038200e+00   2.9929670e-02   2.9929670e-02   2.9929670e-02   2.9929670e-02   2.9929670e-02   2.9929670e-02   2.1417519e-02   2.4641053e-02   2.6809643e-02   2.8209025e-02   2.9074806e-02   2.9585004e-02   2.9866865e-02  -5.0336263e-02  -5.0336263e-02  -5.0336263e-02  -5.0336263e-02  -5.0336263e-02  -5.0336263e-02  -3.6020373e-02  -4.1441772e-02  -4.5088945e-02  -4.7442450e-02  -4.8898538e-02  -4.9756597e-02  -5.0230637e-02
   2.1199895e+00   2.9672002e-02   2.9672002e-02   2.9672002e-02   2.9672002e-02   2.9672002e-02   2.9672002e-02   2.0672890e-02   2.3907107e-02   2.6086797e-02   2.7497705e-02   2.8375450e-02   2.8898054e-02   2.9192776e-02  -4.9902913e-02  -4.9902913e-02  -4.9902913e-02  -4.9902913e-02  -4.9902913e-02  -4.9902913e-02  -3.4768043e-02  -4.0207408e-02  -4.3873249e-02  -4.6246141e-02  -4.7722347e-02  -4.8601273e-02  -4.9096942e-02
   2.1462744e+00   2.9319859e-02   2.9319859e-02   2.9319859e-02   2.9319859e-02   2.9319859e-02   2.9319859e-02   1.9655223e-02   2.2904043e-02   2.5098905e-02   2.6525570e-02   2.7419666e-02   2.7959232e-02   2.8271533e-02  -4.9310672e-02  -4.9310672e-02  -4.9310672e-02  -4.9310672e-02  -4.9310672e-02  -4.9310672e-02  -3.3056511e-02  -3.8520435e-02  -4.2211795e-02  -4.4611185e-02  -4.6114893e-02  -4.7022344e-02  -4.7547578e-02
   2.1743636e+00   2.9019042e-02   2.9019042e-02   2.9019042e-02   2.9019042e-02   2.9019042e-02   2.9019042e-02   1.8785867e-02   2.2047164e-02   2.4254992e-02   2.5695121e-02   2.6603191e-02   2.7157250e-02   2.7484574e-02  -4.8804753e-02  -4.8804753e-02  -4.8804753e-02  -4.8804753e-02  -4.8804753e-02  -4.8804753e-02  -3.1594412e-02  -3.7079322e-02  -4.0792487e-02  -4.3214522e-02  -4.4741731e-02  -4.5673557e-02  -4.6224057e-02
   2.1918524e+00   2.8797741e-02   2.8797741e-02   2.8797741e-02   2.8797741e-02   2.8797741e-02   2.8797741e-02   1.8146336e-02   2.1416808e-02   2.3634168e-02   2.5084196e-02   2.6002539e-02   2.6567253e-02   2.6905621e-02  -4.8432564e-02  -4.8432564e-02  -4.8432564e-02  -4.8432564e-02  -4.8432564e-02  -4.8432564e-02  -3.0518838e-02  -3.6019177e-02  -3.9748373e-02  -4.2187057e-02  -4.3731544e-02  -4.4681289e-02  -4.5250363e-02
   2.2158118e+00   2.8551513e-02   2.8551513e-02   2.8551513e-02   2.8551513e-02   2.8551513e-02   2.8551513e-02   1.7434760e-02   2.0715442e-02   2.2943411e-02   2.4404455e-02   2.5334233e-02   2.5910805e-02   2.6261465e-02  -4.8018454e-02  -4.8018454e-02  -4.8018454e-02  -4.8018454e-02  -4.8018454e-02  -4.8018454e-02  -2.9322096e-02  -3.4839606e-02  -3.8586645e-02  -4.1043857e-02  -4.2607573e-02  -4.3577263e-02  -4.4167009e-02
   2.2416378e+00   2.8345085e-02   2.8345085e-02   2.8345085e-02   2.8345085e-02   2.8345085e-02   2.8345085e-02   1.6838182e-02   2.0127427e-02   2.2364294e-02   2.3834579e-02   2.4773946e-02   2.5360465e-02   2.5721434e-02  -4.7671279e-02  -4.7671279e-02  -4.7671279e-02  -4.7671279e-02  -4.7671279e-02  -4.7671279e-02  -2.8318760e-02  -3.3850673e-02  -3.7612677e-02  -4.0085428e-02  -4.1665273e-02  -4.2651691e-02  -4.3258775e-02
   2.2618867e+00   2.8152417e-02   2.8152417e-02   2.8152417e-02   2.8152417e-02   2.8152417e-02   2.8152417e-02   1.6281571e-02   1.9578770e-02   2.1823901e-02   2.3302766e-02   2.4251036e-02   2.4846788e-02   2.5217326e-02  -4.7347247e-02  -4.7347247e-02  -4.7347247e-02  -4.7347247e-02  -4.7347247e-02  -4.7347247e-02  -2.7382642e-02  -3.2927932e-02  -3.6703833e-02  -3.9191015e-02  -4.0785833e-02  -4.1787780e-02  -4.2410958e-02
   2.2852086e+00   2.7980569e-02   2.7980569e-02   2.7980569e-02   2.7980569e-02   2.7980569e-02   2.7980569e-02   1.5785119e-02   1.9089411e-02   2.1341909e-02   2.2828424e-02   2.3784633e-02   2.4388617e-02   2.4767686e-02  -4.7058230e-02  -4.7058230e-02  -4.7058230e-02  -4.7058230e-02  -4.7058230e-02  -4.7058230e-02  -2.6547701e-02  -3.2104918e-02  -3.5893211e-02  -3.8393259e-02  -4.0001427e-02  -4.1017219e-02  -4.1654745e-02
   2.3105889e+00   2.7840105e-02   2.7840105e-02   2.7840105e-02   2.7840105e-02   2.7840105e-02   2.7840105e-02   1.5379349e-02   1.8689434e-02   2.0947952e-02   2.2440716e-02   2.3403409e-02   2.4014118e-02   2.4400157e-02  -4.6821995e-02  -4.6821995e-02  -4.6821995e-02  -4.6821995e-02  -4.6821995e-02  -4.6821995e-02  -2.5865269e-02  -3.1432231e-02  -3.5230646e-02  -3.7741204e-02  -3.9360279e-02  -4.0387381e-02  -4.1036628e-02
   2.3371761e+00   2.7662374e-02   2.7662374e-02   2.7662374e-02   2.7662374e-02   2.7662374e-02   2.7662374e-02   1.4866520e-02   1.8183822e-02   2.0449832e-02   2.1950371e-02   2.2921129e-02   2.3540196e-02   2.3934893e-02  -4.6523083e-02  -4.6523083e-02  -4.6523083e-02  -4.6523083e-02  -4.6523083e-02  -4.6523083e-02  -2.5002784e-02  -3.0581882e-02  -3.4392899e-02  -3.6916534e-02  -3.8549171e-02  -3.9590330e-02  -4.0254139e-02
   2.3692256e+00   2.7494086e-02   2.7494086e-02   2.7494086e-02   2.7494086e-02   2.7494086e-02   2.7494086e-02   1.4381021e-02   1.7705140e-02   1.9978227e-02   2.1486111e-02   2.2464485e-02   2.3091446e-02   2.3494320e-02  -4.6240054e-02  -4.6240054e-02  -4.6240054e-02  -4.6240054e-02  -4.6240054e-02  -4.6240054e-02  -2.4186263e-02  -2.9776826e-02  -3.3599746e-02  -3.6135732e-02  -3.7781179e-02  -3.8835614e-02  -3.9513174e-02
   2.3934304e+00   2.7328635e-02   2.7328635e-02   2.7328635e-02   2.7328635e-02   2.7328635e-02   2.7328635e-02   1.3904161e-02   1.7234894e-02   1.9514846e-02   2.1029850e-02   2.2015604e-02   2.2650212e-02   2.3061004e-02  -4.5961795e-02  -4.5961795e-02  -4.5961795e-02  -4.5961795e-02  -4.5961795e-02  -4.5961795e-02  -2.3384270e-02  -2.8985958e-02  -3.2820423e-02  -3.5368384e-02  -3.7026243e-02  -3.8093539e-02  -3.8784415e-02
   2.4217561e+00   2.7177893e-02   2.7177893e-02   2.7177893e-02   2.7177893e-02   2.7177893e-02   2.7177893e-02   1.3469866e-02   1.6806593e-02   1.9092765e-02   2.0614218e-02   2.1606657e-02   2.2248190e-02   2.2666150e-02  -4.5708275e-02  -4.5708275e-02  -4.5708275e-02  -4.5708275e-02  -4.5708275e-02  -4.5708275e-02  -2.2653866e-02  -2.8265634e-02  -3.2110559e-02  -3.4669367e-02  -3.6338469e-02  -3.7417410e-02  -3.8120343e-02
   2.4460087e+00   2.7024555e-02   2.7024555e-02   2.7024555e-02   2.7024555e-02   2.7024555e-02   2.7024555e-02   1.3028591e-02   1.6371320e-02   1.8663715e-02   2.0191620e-02   2.1190743e-02   2.1839195e-02   2.2264315e-02  -4.5450388e-02  -4.5450388e-02  -4.5450388e-02  -4.5450388e-02  -4.5450388e-02  -4.5450388e-02  -2.1911721e-02  -2.7533583e-02  -3.1388976e-02  -3.3958634e-02  -3.5638976e-02  -3.6729555e-02  -3.7444529e-02
   2.4727785e+00   2.6895306e-02   2.6895306e-02   2.6895306e-02   2.6895306e-02   2.6895306e-02   2.6895306e-02   1.2656928e-02   1.6004660e-02   1.8302242e-02   1.9835521e-02   2.0840209e-02   2.1494421e-02   2.1925499e-02  -4.5233014e-02  -4.5233014e-02  -4.5233014e-02  -4.5233014e-02  -4.5233014e-02  -4.5233014e-02  -2.1286651e-02  -2.6916928e-02  -3.0781044e-02  -3.3359740e-02  -3.5049442e-02  -3.6149707e-02  -3.6874703e-02
   2.4974825e+00   2.6752850e-02   2.6752850e-02   2.6752850e-02   2.6752850e-02   2.6752850e-02   2.6752850e-02   1.2247857e-02   1.5600996e-02   1.7904179e-02   1.9443257e-02   2.0453947e-02   2.1114367e-02   2.1551864e-02  -4.4993429e-02  -4.4993429e-02  -4.4993429e-02  -4.4993429e-02  -4.4993429e-02  -4.4993429e-02  -2.0598668e-02  -2.6238038e-02  -3.0111574e-02  -3.2700023e-02  -3.4399820e-02  -3.5510527e-02  -3.6246317e-02
   2.4982870e+00   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   1.2245304e-02   1.5598476e-02   1.7901694e-02   1.9440808e-02   2.0451535e-02   2.1111994e-02   2.1549530e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -2.0594375e-02  -2.6233801e-02  -3.0107395e-02  -3.2695905e-02  -3.4395764e-02  -3.5506535e-02  -3.6242392e-02
   2.4990915e+00   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   1.2245304e-02   1.5598476e-02   1.7901694e-02   1.9440808e-02   2.0451535e-02   2.1111994e-02   2.1549530e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -2.0594375e-02  -2.6233801e-02  -3.0107395e-02  -3.2695905e-02  -3.4395764e-02  -3.5506535e-02  -3.6242392e-02
   2.5031139e+00   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   1.2245304e-02   1.5598476e-02   1.7901694e-02   1.9440808e-02   2.0451535e-02   2.1111994e-02   2.1549530e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -2.0594375e-02  -2.6233801e-02  -3.0107395e-02  -3.2695905e-02  -3.4395764e-02  -3.5506535e-02  -3.6242392e-02
   2.5232260e+00   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   2.6751960e-02   1.2245304e-02   1.5598476e-02   1.7901694e-02   1.9440808e-02   2.0451535e-02   2.1111994e-02   2.1549530e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -4.4991933e-02  -2.0594375e-02  -2.6233801e-02  -3.0107395e-02  -3.2695905e-02  -3.4395764e-02  -3.5506535e-02  -3.6242392e-02
   2.5608040e+00   2.6741281e-02   2.6741281e-02   2.6741281e-02   2.6741281e-02   2.6741281e-02   2.6741281e-02   1.2204153e-02   1.5546163e-02   1.7847763e-02   1.9388817e-02   2.0401387e-02   2.1057357e-02   2.1538225e-02  -4.4973972e-02  -4.4973972e-02  -4.4973972e-02  -4.4973972e-02  -4.4973972e-02  -4.4973972e-02  -2.0525166e-02  -2.6145819e-02  -3.0016693e-02  -3.2608465e-02  -3.4311423e-02  -3.5414645e-02  -3.6223379e-02
   2.6670150e+00   2.6712759e-02   2.6712759e-02   2.6712759e-02   2.6712759e-02   2.6712759e-02   2.6712759e-02   1.2094251e-02   1.5406450e-02   1.7703730e-02   1.9249966e-02   2.0267456e-02   2.0911438e-02   2.1508032e-02  -4.4926003e-02  -4.4926003e-02  -4.4926003e-02  -4.4926003e-02  -4.4926003e-02  -4.4926003e-02  -2.0340331e-02  -2.5910848e-02  -2.9774455e-02  -3.2374942e-02  -3.4086176e-02  -3.5169236e-02  -3.6172600e-02
   2.6932165e+00   2.6737872e-02   2.6737872e-02   2.6737872e-02   2.6737872e-02   2.6737872e-02   2.6737872e-02   1.2387600e-02   1.5936317e-02   1.8279414e-02   1.9790422e-02   2.0778061e-02   2.1523438e-02   2.1240036e-02  -4.4968239e-02  -4.4968239e-02  -4.4968239e-02  -4.4968239e-02  -4.4968239e-02  -4.4968239e-02  -2.0833691e-02  -2.6801987e-02  -3.0742651e-02  -3.3283892e-02  -3.4944921e-02  -3.6198509e-02  -3.5721879e-02
   2.7324060e+00   2.6768852e-02   2.6768852e-02   2.6768852e-02   2.6768852e-02   2.6768852e-02   2.6768852e-02   1.2749485e-02   1.6589977e-02   1.8989597e-02   2.0457147e-02   2.1407960e-02   2.2278421e-02   2.0909428e-02  -4.5020342e-02  -4.5020342e-02  -4.5020342e-02  -4.5020342e-02  -4.5020342e-02  -4.5020342e-02  -2.1442315e-02  -2.7901325e-02  -3.1937049e-02  -3.4405202e-02  -3.6004297e-02  -3.7468253e-02  -3.5165856e-02
   2.7709629e+00   2.6769294e-02   2.6769294e-02   2.6769294e-02   2.6769294e-02   2.6769294e-02   2.6769294e-02   1.2754697e-02   1.6599286e-02   1.8999797e-02   2.0466677e-02   2.1416974e-02   2.2289205e-02   2.0905008e-02  -4.5021086e-02  -4.5021086e-02  -4.5021086e-02  -4.5021086e-02  -4.5021086e-02  -4.5021086e-02  -2.1451082e-02  -2.7916980e-02  -3.1954203e-02  -3.4421229e-02  -3.6019456e-02  -3.7486390e-02  -3.5158422e-02
   2.8766845e+00   2.6770401e-02   2.6770401e-02   2.6770401e-02   2.6770401e-02   2.6770401e-02   2.6770401e-02   1.2767741e-02   1.6622579e-02   1.9025321e-02   2.0490523e-02   2.1439528e-02   2.2316191e-02   2.0893947e-02  -4.5022946e-02  -4.5022946e-02  -4.5022946e-02  -4.5022946e-02  -4.5022946e-02  -4.5022946e-02  -2.1473018e-02  -2.7956156e-02  -3.1997131e-02  -3.4461335e-02  -3.6057389e-02  -3.7531776e-02  -3.5139819e-02
   2.9163931e+00   2.6751448e-02   2.6751448e-02   2.6751448e-02   2.6751448e-02   2.6751448e-02   2.6751448e-02   1.2542505e-02   1.6224559e-02   1.8586146e-02   2.0081757e-02   2.1052404e-02   2.1853920e-02   2.1071107e-02  -4.4991072e-02  -4.4991072e-02  -4.4991072e-02  -4.4991072e-02  -4.4991072e-02  -4.4991072e-02  -2.1094212e-02  -2.7286759e-02  -3.1258518e-02  -3.3773864e-02  -3.5406315e-02  -3.6754321e-02  -3.5437770e-02
   2.9665811e+00   2.6733247e-02   2.6733247e-02   2.6733247e-02   2.6733247e-02   2.6733247e-02   2.6733247e-02   1.2326194e-02   1.5842312e-02   1.8164374e-02   1.9689188e-02   2.0680620e-02   2.1409968e-02   2.1241247e-02  -4.4960460e-02  -4.4960460e-02  -4.4960460e-02  -4.4960460e-02  -4.4960460e-02  -4.4960460e-02  -2.0730418e-02  -2.6643888e-02  -3.0549174e-02  -3.3113635e-02  -3.4781043e-02  -3.6007674e-02  -3.5723915e-02
   3.0071804e+00   2.6719471e-02   2.6719471e-02   2.6719471e-02   2.6719471e-02   2.6719471e-02   2.6719471e-02   1.2161204e-02   1.5553921e-02   1.7844062e-02   1.9392077e-02   2.0398815e-02   2.1074227e-02   2.1360458e-02  -4.4937292e-02  -4.4937292e-02  -4.4937292e-02  -4.4937292e-02  -4.4937292e-02  -4.4937292e-02  -2.0452934e-02  -2.6158867e-02  -3.0010468e-02  -3.2613948e-02  -3.4307098e-02  -3.5443019e-02  -3.5924406e-02
   3.1055002e+00   2.6691295e-02   2.6691295e-02   2.6691295e-02   2.6691295e-02   2.6691295e-02   2.6691295e-02   1.1823743e-02   1.4964062e-02   1.7188914e-02   1.8784382e-02   1.9822428e-02   2.0387522e-02   2.1604286e-02  -4.4889905e-02  -4.4889905e-02  -4.4889905e-02  -4.4889905e-02  -4.4889905e-02  -4.4889905e-02  -1.9885386e-02  -2.5166832e-02  -2.8908628e-02  -3.1591915e-02  -3.3337720e-02  -3.4288105e-02  -3.6334481e-02
   3.1304441e+00   2.6666518e-02   2.6666518e-02   2.6666518e-02   2.6666518e-02   2.6666518e-02   2.6666518e-02   1.1525089e-02   1.4447092e-02   1.6611660e-02   1.8250355e-02   1.9315174e-02   1.9784524e-02   2.1802918e-02  -4.4848235e-02  -4.4848235e-02  -4.4848235e-02  -4.4848235e-02  -4.4848235e-02  -4.4848235e-02  -1.9383105e-02  -2.4297381e-02  -2.7937791e-02  -3.0693778e-02  -3.2484610e-02  -3.3273972e-02  -3.6668543e-02
   3.1687381e+00   2.6634874e-02   2.6634874e-02   2.6634874e-02   2.6634874e-02   2.6634874e-02   2.6634874e-02   1.1143653e-02   1.3786823e-02   1.5874398e-02   1.7568302e-02   1.8667314e-02   1.9014382e-02   2.2056608e-02  -4.4795015e-02  -4.4795015e-02  -4.4795015e-02  -4.4795015e-02  -4.4795015e-02  -4.4795015e-02  -1.8741598e-02  -2.3186929e-02  -2.6697850e-02  -2.9546689e-02  -3.1395029e-02  -3.1978733e-02  -3.7095204e-02
   3.2142181e+00   2.6624417e-02   2.6624417e-02   2.6624417e-02   2.6624417e-02   2.6624417e-02   2.6624417e-02   1.1016985e-02   1.3569297e-02   1.5630512e-02   1.7343122e-02   1.8453160e-02   1.8760290e-02   2.2134886e-02  -4.4777429e-02  -4.4777429e-02  -4.4777429e-02  -4.4777429e-02  -4.4777429e-02  -4.4777429e-02  -1.8528566e-02  -2.2821091e-02  -2.6287678e-02  -2.9167978e-02  -3.1034860e-02  -3.1551397e-02  -3.7226853e-02
   3.3164781e+00   2.6602979e-02   2.6602979e-02   2.6602979e-02   2.6602979e-02   2.6602979e-02   2.6602979e-02   1.0757281e-02   1.3123309e-02   1.5130478e-02   1.6881442e-02   1.8014084e-02   1.8239333e-02   2.2295378e-02  -4.4741374e-02  -4.4741374e-02  -4.4741374e-02  -4.4741374e-02  -4.4741374e-02  -4.4741374e-02  -1.8091792e-02  -2.2071020e-02  -2.5446712e-02  -2.8391516e-02  -3.0296415e-02  -3.0675242e-02  -3.7496772e-02
   3.3328242e+00   2.6580728e-02   2.6580728e-02   2.6580728e-02   2.6580728e-02   2.6580728e-02   2.6580728e-02   1.0486531e-02   1.2661865e-02   1.4611214e-02   1.6402822e-02   1.7558353e-02   1.7699633e-02   2.2450475e-02  -4.4703952e-02  -4.4703952e-02  -4.4703952e-02  -4.4703952e-02  -4.4703952e-02  -4.4703952e-02  -1.7636439e-02  -2.1294954e-02  -2.4573405e-02  -2.7586563e-02  -2.9529957e-02  -2.9767565e-02  -3.7757617e-02
   3.3627352e+00   2.6545838e-02   2.6545838e-02   2.6545838e-02   2.6545838e-02   2.6545838e-02   2.6545838e-02   1.0061981e-02   1.1938297e-02   1.3796983e-02   1.5652321e-02   1.6843743e-02   1.6853358e-02   2.2693675e-02  -4.4645273e-02  -4.4645273e-02  -4.4645273e-02  -4.4645273e-02  -4.4645273e-02  -4.4645273e-02  -1.6922423e-02  -2.0078045e-02  -2.3204017e-02  -2.6324358e-02  -2.8328114e-02  -2.8344283e-02  -3.8166635e-02
   3.3945256e+00   2.6515712e-02   2.6515712e-02   2.6515712e-02   2.6515712e-02   2.6515712e-02   2.6515712e-02   9.6953944e-03   1.1313517e-02   1.3093918e-02   1.5004286e-02   1.6226699e-02   1.6122623e-02   2.2903671e-02  -4.4594606e-02  -4.4594606e-02  -4.4594606e-02  -4.4594606e-02  -4.4594606e-02  -4.4594606e-02  -1.6305891e-02  -1.9027278e-02  -2.2021590e-02  -2.5234481e-02  -2.7290357e-02  -2.7115320e-02  -3.8519810e-02
   3.4436573e+00   2.6499238e-02   2.6499238e-02   2.6499238e-02   2.6499238e-02   2.6499238e-02   2.6499238e-02   9.4940882e-03   1.0972993e-02   1.2709388e-02   1.4650411e-02   1.5889349e-02   1.5723878e-02   2.3009983e-02  -4.4566900e-02  -4.4566900e-02  -4.4566900e-02  -4.4566900e-02  -4.4566900e-02  -4.4566900e-02  -1.5967330e-02  -1.8454580e-02  -2.1374880e-02  -2.4639328e-02  -2.6722997e-02  -2.6444704e-02  -3.8698608e-02
   3.5440914e+00   2.6470081e-02   2.6470081e-02   2.6470081e-02   2.6470081e-02   2.6470081e-02   2.6470081e-02   9.1377948e-03   1.0370298e-02   1.2028805e-02   1.4024086e-02   1.5292272e-02   1.5018136e-02   2.3198146e-02  -4.4517863e-02  -4.4517863e-02  -4.4517863e-02  -4.4517863e-02  -4.4517863e-02  -4.4517863e-02  -1.5368109e-02  -1.7440956e-02  -2.0230263e-02  -2.3585962e-02  -2.5718821e-02  -2.5257775e-02  -3.9015064e-02
   3.5586382e+00   2.6452315e-02   2.6452315e-02   2.6452315e-02   2.6452315e-02   2.6452315e-02   2.6452315e-02   8.9198987e-03   1.0004234e-02   1.1614165e-02   1.3643014e-02   1.4928612e-02   1.4589051e-02   2.3304288e-02  -4.4487985e-02  -4.4487985e-02  -4.4487985e-02  -4.4487985e-02  -4.4487985e-02  -4.4487985e-02  -1.5001648e-02  -1.6825303e-02  -1.9532914e-02  -2.2945069e-02  -2.5107211e-02  -2.4536132e-02  -3.9193576e-02
   3.5865361e+00   2.6422922e-02   2.6422922e-02   2.6422922e-02   2.6422922e-02   2.6422922e-02   2.6422922e-02   8.5593959e-03   9.3985909e-03   1.0928155e-02   1.3012541e-02   1.4326946e-02   1.3879142e-02   2.3479898e-02  -4.4438551e-02  -4.4438551e-02  -4.4438551e-02  -4.4438551e-02  -4.4438551e-02  -4.4438551e-02  -1.4395348e-02  -1.5806721e-02  -1.8379170e-02  -2.1884728e-02  -2.4095318e-02  -2.3342194e-02  -3.9488919e-02
   3.6161264e+00   2.6397444e-02   2.6397444e-02   2.6397444e-02   2.6397444e-02   2.6397444e-02   2.6397444e-02   8.2469033e-03   8.8736048e-03   1.0333505e-02   1.2466032e-02   1.3805407e-02   1.3263776e-02   2.3632120e-02  -4.4395700e-02  -4.4395700e-02  -4.4395700e-02  -4.4395700e-02  -4.4395700e-02  -4.4395700e-02  -1.3869792e-02  -1.4923790e-02  -1.7379077e-02  -2.0965600e-02  -2.3218185e-02  -2.2307259e-02  -3.9744930e-02
   3.6691255e+00   2.6384444e-02   2.6384444e-02   2.6384444e-02   2.6384444e-02   2.6384444e-02   2.6384444e-02   8.0869565e-03   8.6065487e-03   1.0030196e-02   1.2187601e-02   1.3539452e-02   1.2950475e-02   2.3704142e-02  -4.4373838e-02  -4.4373838e-02  -4.4373838e-02  -4.4373838e-02  -4.4373838e-02  -4.4373838e-02  -1.3600791e-02  -1.4474650e-02  -1.6868967e-02  -2.0497328e-02  -2.2770897e-02  -2.1780344e-02  -3.9866057e-02
   3.7230746e+00   2.6376677e-02   2.6376677e-02   2.6376677e-02   2.6376677e-02   2.6376677e-02   2.6376677e-02   7.9912354e-03   8.4472452e-03   9.8490156e-03   1.2021378e-02   1.3380604e-02   1.2763505e-02   2.3745391e-02  -4.4360775e-02  -4.4360775e-02  -4.4360775e-02  -4.4360775e-02  -4.4360775e-02  -4.4360775e-02  -1.3439805e-02  -1.4206730e-02  -1.6564253e-02  -2.0217772e-02  -2.2503743e-02  -2.1465894e-02  -3.9935430e-02
   3.7779962e+00   2.6367990e-02   2.6367990e-02   2.6367990e-02   2.6367990e-02   2.6367990e-02   2.6367990e-02   7.8840276e-03   8.2692976e-03   9.6464020e-03   1.1835580e-02   1.3202983e-02   1.2554582e-02   2.3789894e-02  -4.4346165e-02  -4.4346165e-02  -4.4346165e-02  -4.4346165e-02  -4.4346165e-02  -4.4346165e-02  -1.3259501e-02  -1.3907455e-02  -1.6223494e-02  -1.9905293e-02  -2.2205017e-02  -2.1114524e-02  -4.0010276e-02
   3.8339114e+00   2.6358385e-02   2.6358385e-02   2.6358385e-02   2.6358385e-02   2.6358385e-02   2.6358385e-02   7.7653543e-03   8.0728290e-03   9.4224547e-03   1.1630312e-02   1.3006681e-02   1.2323838e-02   2.3837323e-02  -4.4330012e-02  -4.4330012e-02  -4.4330012e-02  -4.4330012e-02  -4.4330012e-02  -4.4330012e-02  -1.3059914e-02  -1.3577031e-02  -1.5846856e-02  -1.9560071e-02  -2.1874872e-02  -2.0726455e-02  -4.0090043e-02
   3.8908398e+00   2.6347876e-02   2.6347876e-02   2.6347876e-02   2.6347876e-02   2.6347876e-02   2.6347876e-02   7.6353337e-03   7.8581193e-03   9.1774536e-03   1.1405846e-02   1.2791947e-02   1.2071593e-02   2.3887326e-02  -4.4312336e-02  -4.4312336e-02  -4.4312336e-02  -4.4312336e-02  -4.4312336e-02  -4.4312336e-02  -1.2841243e-02  -1.3215928e-02  -1.5434808e-02  -1.9182560e-02  -2.1513729e-02  -2.0302224e-02  -4.0174139e-02
   3.9487989e+00   2.6336481e-02   2.6336481e-02   2.6336481e-02   2.6336481e-02   2.6336481e-02   2.6336481e-02   7.4941933e-03   7.6256229e-03   8.9118807e-03   1.1162637e-02   1.2559209e-02   1.1798371e-02   2.3939529e-02  -4.4293172e-02  -4.4293172e-02  -4.4293172e-02  -4.4293172e-02  -4.4293172e-02  -4.4293172e-02  -1.2603871e-02  -1.2824911e-02  -1.4988163e-02  -1.8773526e-02  -2.1122307e-02  -1.9842714e-02  -4.0261935e-02
   4.0078045e+00   2.6324230e-02   2.6324230e-02   2.6324230e-02   2.6324230e-02   2.6324230e-02   2.6324230e-02   7.3422795e-03   7.3759840e-03   8.6264372e-03   1.0901339e-02   1.2309089e-02   1.1504920e-02   2.3993536e-02  -4.4272569e-02  -4.4272569e-02  -4.4272569e-02  -4.4272569e-02  -4.4272569e-02  -4.4272569e-02  -1.2348379e-02  -1.2405064e-02  -1.4508099e-02  -1.8334069e-02  -2.0701649e-02  -1.9349184e-02  -4.0352765e-02
   4.0675514e+00   2.6311230e-02   2.6311230e-02   2.6311230e-02   2.6311230e-02   2.6311230e-02   2.6311230e-02   7.1808956e-03   7.1114083e-03   8.3236155e-03   1.0624244e-02   1.2043775e-02   1.1193828e-02   2.4048650e-02  -4.4250705e-02  -4.4250705e-02  -4.4250705e-02  -4.4250705e-02  -4.4250705e-02  -4.4250705e-02  -1.2076961e-02  -1.1960096e-02  -1.3998808e-02  -1.7868046e-02  -2.0255439e-02  -1.8825984e-02  -4.0445457e-02
   4.1234710e+00   2.6298665e-02   2.6298665e-02   2.6298665e-02   2.6298665e-02   2.6298665e-02   2.6298665e-02   7.0247419e-03   6.8559952e-03   8.0309990e-03   1.0356592e-02   1.1787437e-02   1.0893433e-02   2.4099853e-02  -4.4229573e-02  -4.4229573e-02  -4.4229573e-02  -4.4229573e-02  -4.4229573e-02  -4.4229573e-02  -1.1814339e-02  -1.1530537e-02  -1.3506680e-02  -1.7417905e-02  -1.9824326e-02  -1.8320774e-02  -4.0531571e-02
   4.1848748e+00   2.6286524e-02   2.6286524e-02   2.6286524e-02   2.6286524e-02   2.6286524e-02   2.6286524e-02   6.8737006e-03   6.6094751e-03   7.7483161e-03   1.0098121e-02   1.1539836e-02   1.0603429e-02   2.4147460e-02  -4.4209154e-02  -4.4209154e-02  -4.4209154e-02  -4.4209154e-02  -4.4209154e-02  -4.4209154e-02  -1.1560315e-02  -1.1115935e-02  -1.3031259e-02  -1.6983203e-02  -1.9407907e-02  -1.7833040e-02  -4.0611637e-02
   4.2339664e+00   2.6274793e-02   2.6274793e-02   2.6274793e-02   2.6274793e-02   2.6274793e-02   2.6274793e-02   6.7276256e-03   6.3715599e-03   7.4752603e-03   9.8485403e-03   1.1300704e-02   1.0323486e-02   2.4191696e-02  -4.4189425e-02  -4.4189425e-02  -4.4189425e-02  -4.4189425e-02  -4.4189425e-02  -4.4189425e-02  -1.1314643e-02  -1.0715805e-02  -1.2572029e-02  -1.6563454e-02  -1.9005729e-02  -1.7362227e-02  -4.0686034e-02
   4.3344206e+00   2.6252957e-02   2.6252957e-02   2.6252957e-02   2.6252957e-02   2.6252957e-02   2.6252957e-02   6.4557077e-03   5.9286819e-03   6.9669680e-03   9.3839477e-03   1.0855559e-02   9.8023733e-03   2.4274041e-02  -4.4152700e-02  -4.4152700e-02  -4.4152700e-02  -4.4152700e-02  -4.4152700e-02  -4.4152700e-02  -1.0857327e-02  -9.9709650e-03  -1.1717173e-02  -1.5782094e-02  -1.8257077e-02  -1.6485810e-02  -4.0824524e-02
   4.3426582e+00   2.6242374e-02   2.6242374e-02   2.6242374e-02   2.6242374e-02   2.6242374e-02   2.6242374e-02   6.3237067e-03   5.7144524e-03   6.7207279e-03   9.1590131e-03   1.0639972e-02   9.5502082e-03   2.4311257e-02  -4.4134902e-02  -4.4134902e-02  -4.4134902e-02  -4.4134902e-02  -4.4134902e-02  -4.4134902e-02  -1.0635325e-02  -9.6106700e-03  -1.1303042e-02  -1.5403795e-02  -1.7894499e-02  -1.6061714e-02  -4.0887114e-02
   4.3646998e+00   2.6217016e-02   2.6217016e-02   2.6217016e-02   2.6217016e-02   2.6217016e-02   2.6217016e-02   6.0074069e-03   5.2011170e-03   6.1306886e-03   8.6200261e-03   1.0123384e-02   8.9459718e-03   2.4400432e-02  -4.4092255e-02  -4.4092255e-02  -4.4092255e-02  -4.4092255e-02  -4.4092255e-02  -4.4092255e-02  -1.0103366e-02  -8.7473332e-03  -1.0310704e-02  -1.4497317e-02  -1.7025691e-02  -1.5045498e-02  -4.1037091e-02
   4.3879363e+00   2.6194385e-02   2.6194385e-02   2.6194385e-02   2.6194385e-02   2.6194385e-02   2.6194385e-02   5.7251174e-03   4.7429782e-03   5.6040935e-03   8.1389938e-03   9.6623420e-03   8.4067060e-03   2.4480019e-02  -4.4054193e-02  -4.4054193e-02  -4.4054193e-02  -4.4054193e-02  -4.4054193e-02  -4.4054193e-02  -9.6286065e-03  -7.9768269e-03  -9.4250663e-03  -1.3688308e-02  -1.6250302e-02  -1.4138551e-02  -4.1170941e-02
   4.4545454e+00   2.6185616e-02   2.6185616e-02   2.6185616e-02   2.6185616e-02   2.6185616e-02   2.6185616e-02   5.6155780e-03   4.5657757e-03   5.4001346e-03   7.9527840e-03   9.4838247e-03   8.1980581e-03   2.4508830e-02  -4.4039446e-02  -4.4039446e-02  -4.4039446e-02  -4.4039446e-02  -4.4039446e-02  -4.4039446e-02  -9.4443812e-03  -7.6788047e-03  -9.0820445e-03  -1.3375137e-02  -1.5950069e-02  -1.3787643e-02  -4.1219396e-02
   4.4993202e+00   2.6176438e-02   2.6176438e-02   2.6176438e-02   2.6176438e-02   2.6176438e-02   2.6176438e-02   5.5008155e-03   4.3804589e-03   5.1866721e-03   7.7579573e-03   9.2970230e-03   7.9798182e-03   2.4537806e-02  -4.4024009e-02  -4.4024009e-02  -4.4024009e-02  -4.4024009e-02  -4.4024009e-02  -4.4024009e-02  -9.2513715e-03  -7.3671353e-03  -8.7230395e-03  -1.3047474e-02  -1.5635902e-02  -1.3420603e-02  -4.1268128e-02
   4.6019328e+00   2.6157608e-02   2.6157608e-02   2.6157608e-02   2.6157608e-02   2.6157608e-02   2.6157608e-02   5.2653922e-03   4.0003005e-03   4.7487761e-03   7.3582907e-03   8.9138188e-03   7.5321217e-03   2.4597246e-02  -4.3992341e-02  -4.3992341e-02  -4.3992341e-02  -4.3992341e-02  -4.3992341e-02  -4.3992341e-02  -8.8554323e-03  -6.7277781e-03  -7.9865780e-03  -1.2375307e-02  -1.4991423e-02  -1.2667659e-02  -4.1368096e-02
   4.6121888e+00   2.6148456e-02   2.6148456e-02   2.6148456e-02   2.6148456e-02   2.6148456e-02   2.6148456e-02   5.1507919e-03   3.8158092e-03   4.5359876e-03   7.1641797e-03   8.7276693e-03   7.3147931e-03   2.4624148e-02  -4.3976948e-02  -4.3976948e-02  -4.3976948e-02  -4.3976948e-02  -4.3976948e-02  -4.3976948e-02  -8.6626954e-03  -6.4174973e-03  -7.6287065e-03  -1.2048848e-02  -1.4678353e-02  -1.2302152e-02  -4.1413340e-02
   4.6362708e+00   2.6129455e-02   2.6129455e-02   2.6129455e-02   2.6129455e-02   2.6129455e-02   2.6129455e-02   4.9128784e-03   3.4328002e-03   4.0942328e-03   6.7611998e-03   8.3412178e-03   6.8636127e-03   2.4679998e-02  -4.3944992e-02  -4.3944992e-02  -4.3944992e-02  -4.3944992e-02  -4.3944992e-02  -4.3944992e-02  -8.2625683e-03  -5.7733458e-03  -6.8857552e-03  -1.1371109e-02  -1.4028412e-02  -1.1543349e-02  -4.1507269e-02
   4.6619177e+00   2.6112553e-02   2.6112553e-02   2.6112553e-02   2.6112553e-02   2.6112553e-02   2.6112553e-02   4.7012422e-03   3.0920940e-03   3.7012692e-03   6.4027286e-03   7.9974494e-03   6.4622647e-03   2.4729679e-02  -4.3916566e-02  -4.3916566e-02  -4.3916566e-02  -4.3916566e-02  -4.3916566e-02  -4.3916566e-02  -7.9066347e-03  -5.2003400e-03  -6.2248619e-03  -1.0768225e-02  -1.3450256e-02  -1.0868354e-02  -4.1590824e-02
   4.7327546e+00   2.6104367e-02   2.6104367e-02   2.6104367e-02   2.6104367e-02   2.6104367e-02   2.6104367e-02   4.5986088e-03   2.9273300e-03   3.5110051e-03   6.2292474e-03   7.8310603e-03   6.2681262e-03   2.4752109e-02  -4.3902799e-02  -4.3902799e-02  -4.3902799e-02  -4.3902799e-02  -4.3902799e-02  -4.3902799e-02  -7.7340239e-03  -4.9232368e-03  -5.9048722e-03  -1.0476462e-02  -1.3170420e-02  -1.0541849e-02  -4.1628547e-02
   4.7890308e+00   2.6095315e-02   2.6095315e-02   2.6095315e-02   2.6095315e-02   2.6095315e-02   2.6095315e-02   4.4850235e-03   2.7452897e-03   3.3006388e-03   6.0374920e-03   7.6471318e-03   6.0536007e-03   2.4775834e-02  -4.3887575e-02  -4.3887575e-02  -4.3887575e-02  -4.3887575e-02  -4.3887575e-02  -4.3887575e-02  -7.5429940e-03  -4.6170781e-03  -5.5510744e-03  -1.0153964e-02  -1.2861085e-02  -1.0181056e-02  -4.1668448e-02
   4.8616483e+00   2.6087930e-02   2.6087930e-02   2.6087930e-02   2.6087930e-02   2.6087930e-02   2.6087930e-02   4.3922898e-03   2.5969018e-03   3.1290444e-03   5.8811203e-03   7.4971348e-03   5.8787100e-03   2.4794365e-02  -4.3875156e-02  -4.3875156e-02  -4.3875156e-02  -4.3875156e-02  -4.3875156e-02  -4.3875156e-02  -7.3870329e-03  -4.3675166e-03  -5.2624838e-03  -9.8909750e-03  -1.2608818e-02  -9.8869214e-03  -4.1699614e-02
   4.9145693e+00   2.6079039e-02   2.6079039e-02   2.6079039e-02   2.6079039e-02   2.6079039e-02   2.6079039e-02   4.2805495e-03   2.4183755e-03   2.9224603e-03   5.6929121e-03   7.3165920e-03   5.6682719e-03   2.4815707e-02  -4.3860202e-02  -4.3860202e-02  -4.3860202e-02  -4.3860202e-02  -4.3860202e-02  -4.3860202e-02  -7.1991059e-03  -4.0672679e-03  -4.9150468e-03  -9.5744431e-03  -1.2305177e-02  -9.5330028e-03  -4.1735508e-02
   4.9888223e+00   2.6072419e-02   2.6072419e-02   2.6072419e-02   2.6072419e-02   2.6072419e-02   2.6072419e-02   4.1972925e-03   2.2855503e-03   2.7686624e-03   5.5528294e-03   7.1822107e-03   5.5116861e-03   2.4830918e-02  -4.3849069e-02  -4.3849069e-02  -4.3849069e-02  -4.3849069e-02  -4.3849069e-02  -4.3849069e-02  -7.0590828e-03  -3.8438800e-03  -4.6563868e-03  -9.3388494e-03  -1.2079173e-02  -9.2696539e-03  -4.1761089e-02
   5.0401726e+00   2.6063525e-02   2.6063525e-02   2.6063525e-02   2.6063525e-02   2.6063525e-02   2.6063525e-02   4.0853558e-03   2.1072249e-03   2.5620517e-03   5.3646889e-03   7.0017242e-03   5.3014378e-03   2.4850459e-02  -4.3834111e-02  -4.3834111e-02  -4.3834111e-02  -4.3834111e-02  -4.3834111e-02  -4.3834111e-02  -6.8708256e-03  -3.5439691e-03  -4.3089051e-03  -9.0224313e-03  -1.1775627e-02  -8.9160545e-03  -4.1793953e-02
   5.1159357e+00   2.6057280e-02   2.6057280e-02   2.6057280e-02   2.6057280e-02   2.6057280e-02   2.6057280e-02   4.0066977e-03   1.9820867e-03   2.4169779e-03   5.2326147e-03   6.8750219e-03   5.1538830e-03   2.4863580e-02  -4.3823607e-02  -4.3823607e-02  -4.3823607e-02  -4.3823607e-02  -4.3823607e-02  -4.3823607e-02  -6.7385371e-03  -3.3335094e-03  -4.0649174e-03  -8.8003066e-03  -1.1562537e-02  -8.6678942e-03  -4.1816021e-02
   5.1664230e+00   2.6048388e-02   2.6048388e-02   2.6048388e-02   2.6048388e-02   2.6048388e-02   2.6048388e-02   3.8946311e-03   1.8040372e-03   2.2104428e-03   5.0446289e-03   6.6946817e-03   4.9439186e-03   2.4881424e-02  -4.3808652e-02  -4.3808652e-02  -4.3808652e-02  -4.3808652e-02  -4.3808652e-02  -4.3808652e-02  -6.5500614e-03  -3.0340626e-03  -3.7175629e-03  -8.4841485e-03  -1.1259237e-02  -8.3147722e-03  -4.1846031e-02
   5.2435754e+00   2.6042407e-02   2.6042407e-02   2.6042407e-02   2.6042407e-02   2.6042407e-02   2.6042407e-02   3.8191991e-03   1.6843473e-03   2.0715254e-03   4.9182153e-03   6.5734104e-03   4.8027618e-03   2.4892883e-02  -4.3798593e-02  -4.3798593e-02  -4.3798593e-02  -4.3798593e-02  -4.3798593e-02  -4.3798593e-02  -6.4231984e-03  -2.8327660e-03  -3.4839290e-03  -8.2715439e-03  -1.1055281e-02  -8.0773722e-03  -4.1865303e-02
   5.2938408e+00   2.6033521e-02   2.6033521e-02   2.6033521e-02   2.6033521e-02   2.6033521e-02   2.6033521e-02   3.7070686e-03   1.5066532e-03   1.8651710e-03   4.7304744e-03   6.3933088e-03   4.5931796e-03   2.4909115e-02  -4.3783649e-02  -4.3783649e-02  -4.3783649e-02  -4.3783649e-02  -4.3783649e-02  -4.3783649e-02  -6.2346154e-03  -2.5339168e-03  -3.1368785e-03  -7.9557979e-03  -1.0752383e-02  -7.7248930e-03  -4.1892603e-02
   5.3722653e+00   2.6027713e-02   2.6027713e-02   2.6027713e-02   2.6027713e-02   2.6027713e-02   2.6027713e-02   3.6337190e-03   1.3905591e-03   1.7302792e-03   4.6077752e-03   6.2756047e-03   4.4562409e-03   2.4919225e-02  -4.3773881e-02  -4.3773881e-02  -4.3773881e-02  -4.3773881e-02  -4.3773881e-02  -4.3773881e-02  -6.1112547e-03  -2.3386676e-03  -2.9100150e-03  -7.7494402e-03  -1.0554426e-02  -7.4945869e-03  -4.1909605e-02
   5.4229332e+00   2.6018839e-02   2.6018839e-02   2.6018839e-02   2.6018839e-02   2.6018839e-02   2.6018839e-02   3.5215949e-03   1.2133099e-03   1.5242210e-03   4.4203795e-03   6.0958425e-03   4.2471506e-03   2.4933917e-02  -4.3758957e-02  -4.3758957e-02  -4.3758957e-02  -4.3758957e-02  -4.3758957e-02  -4.3758957e-02  -5.9226823e-03  -2.0405666e-03  -2.5634626e-03  -7.4342746e-03  -1.0252099e-02  -7.1429351e-03  -4.1934316e-02
   5.5025161e+00   2.6013123e-02   2.6013123e-02   2.6013123e-02   2.6013123e-02   2.6013123e-02   2.6013123e-02   3.4493145e-03   1.0991826e-03   1.3914756e-03   4.2996800e-03   5.9800633e-03   4.1125120e-03   2.4942910e-02  -4.3749343e-02  -4.3749343e-02  -4.3749343e-02  -4.3749343e-02  -4.3749343e-02  -4.3749343e-02  -5.8011199e-03  -1.8486253e-03  -2.3402090e-03  -7.2312800e-03  -1.0057379e-02  -6.9164974e-03  -4.1949440e-02
   5.5542412e+00   2.6004268e-02   2.6004268e-02   2.6004268e-02   2.6004268e-02   2.6004268e-02   2.6004268e-02   3.3372754e-03   9.2248426e-04   1.1858473e-03   4.1127464e-03   5.8007567e-03   3.9040426e-03   2.4956123e-02  -4.3734450e-02  -4.3734450e-02  -4.3734450e-02  -4.3734450e-02  -4.3734450e-02  -4.3734450e-02  -5.6126904e-03  -1.5514508e-03  -1.9943795e-03  -6.9168917e-03  -9.7558181e-03  -6.5658899e-03  -4.1971661e-02
   5.6348721e+00   2.5998567e-02   2.5998567e-02   2.5998567e-02   2.5998567e-02   2.5998567e-02   2.5998567e-02   3.2651073e-03   8.0879780e-04   1.0534816e-03   3.9924368e-03   5.6853605e-03   3.7699064e-03   2.4964174e-02  -4.3724863e-02  -4.3724863e-02  -4.3724863e-02  -4.3724863e-02  -4.3724863e-02  -4.3724863e-02  -5.4913168e-03  -1.3602508e-03  -1.7717645e-03  -6.7145528e-03  -9.5617427e-03  -6.3402971e-03  -4.1985202e-02
   5.6883910e+00   2.5989737e-02   2.5989737e-02   2.5989737e-02   2.5989737e-02   2.5989737e-02   2.5989737e-02   3.1532465e-03   6.3278209e-04   8.4844581e-04   3.8061090e-03   5.5066507e-03   3.5622168e-03   2.4975955e-02  -4.3710011e-02  -4.3710011e-02  -4.3710011e-02  -4.3710011e-02  -4.3710011e-02  -4.3710011e-02  -5.3031873e-03  -1.0642244e-03  -1.4269316e-03  -6.4011833e-03  -9.2611852e-03  -5.9910010e-03  -4.2005016e-02
   5.7699630e+00   2.5983976e-02   2.5983976e-02   2.5983976e-02   2.5983976e-02   2.5983976e-02   2.5983976e-02   3.0802248e-03   5.1800900e-04   7.1468555e-04   3.6845744e-03   5.3900908e-03   3.4267828e-03   2.4983196e-02  -4.3700323e-02  -4.3700323e-02  -4.3700323e-02  -4.3700323e-02  -4.3700323e-02  -4.3700323e-02  -5.1803780e-03  -8.7119695e-04  -1.2019711e-03  -6.1967842e-03  -9.0651527e-03  -5.7632256e-03  -4.2017193e-02
   5.8261633e+00   2.5975179e-02   2.5975179e-02   2.5975179e-02   2.5975179e-02   2.5975179e-02   2.5975179e-02   2.9686591e-03   3.4284644e-04   5.1044952e-04   3.4990366e-03   5.2121572e-03   3.2200774e-03   2.4993583e-02  -4.3685529e-02  -4.3685529e-02  -4.3685529e-02  -4.3685529e-02  -4.3685529e-02  -4.3685529e-02  -4.9927448e-03  -5.7660538e-04  -8.5848328e-04  -5.8847433e-03  -8.7659007e-03  -5.4155847e-03  -4.2034663e-02
   5.9085736e+00   2.5969276e-02   2.5969276e-02   2.5969276e-02   2.5969276e-02   2.5969276e-02   2.5969276e-02   2.8937414e-03   2.2535157e-04   3.7338894e-04   3.3745446e-03   5.0927744e-03   3.0814175e-03   2.5000108e-02  -4.3675600e-02  -4.3675600e-02  -4.3675600e-02  -4.3675600e-02  -4.3675600e-02  -4.3675600e-02  -4.8667468e-03  -3.7900036e-04  -6.2797230e-04  -5.6753705e-03  -8.5651206e-03  -5.1823839e-03  -4.2045636e-02
   5.9685993e+00   2.5960525e-02   2.5960525e-02   2.5960525e-02   2.5960525e-02   2.5960525e-02   2.5960525e-02   2.7826245e-03   5.1272572e-05   1.7022920e-04   3.1900441e-03   4.9158566e-03   2.8759711e-03   2.5009130e-02  -4.3660884e-02  -4.3660884e-02  -4.3660884e-02  -4.3660884e-02  -4.3660884e-02  -4.3660884e-02  -4.6798684e-03  -8.6231143e-05  -2.8629457e-04  -5.3650742e-03  -8.2675770e-03  -4.8368606e-03  -4.2060809e-02
   6.0517488e+00   2.5954386e-02   2.5954386e-02   2.5954386e-02   2.5954386e-02   2.5954386e-02   2.5954386e-02   2.7046106e-03  -7.0813783e-05   2.7682921e-05   3.0606102e-03   4.7917503e-03   2.7318798e-03   2.5015002e-02  -4.3650557e-02  -4.3650557e-02  -4.3650557e-02  -4.3650557e-02  -4.3650557e-02  -4.3650557e-02  -4.5486632e-03   1.1909591e-04  -4.6557640e-05  -5.1473899e-03  -8.0588528e-03  -4.5945251e-03  -4.2070685e-02
   6.1171788e+00   2.5945698e-02   2.5945698e-02   2.5945698e-02   2.5945698e-02   2.5945698e-02   2.5945698e-02   2.5941562e-03  -2.4348302e-04  -1.7401254e-04   2.8774955e-03   4.6161846e-03   2.5280804e-03   2.5022675e-02  -4.3635946e-02  -4.3635946e-02  -4.3635946e-02  -4.3635946e-02  -4.3635946e-02  -4.3635946e-02  -4.3628991e-03   4.0949417e-04   2.9265746e-04  -4.8394243e-03  -7.7635831e-03  -4.2517716e-03  -4.2083589e-02
   6.2017491e+00   2.5939150e-02   2.5939150e-02   2.5939150e-02   2.5939150e-02   2.5939150e-02   2.5939150e-02   2.5108616e-03  -3.7355337e-04  -3.2601596e-04   2.7395157e-03   4.4839023e-03   2.3745543e-03   2.5027970e-02  -4.3624934e-02  -4.3624934e-02  -4.3624934e-02  -4.3624934e-02  -4.3624934e-02  -4.3624934e-02  -4.2228128e-03   6.2824885e-04   5.4829957e-04  -4.6073672e-03  -7.5411085e-03  -3.9935686e-03  -4.2092495e-02
   6.2736589e+00   2.5930550e-02   2.5930550e-02   2.5930550e-02   2.5930550e-02   2.5930550e-02   2.5930550e-02   2.4013925e-03  -5.4431413e-04  -5.2565830e-04   2.5583178e-03   4.3101995e-03   2.1729932e-03   2.5034294e-02  -4.3610471e-02  -4.3610471e-02  -4.3610471e-02  -4.3610471e-02  -4.3610471e-02  -4.3610471e-02  -4.0387056e-03   9.1543741e-04   8.8406169e-04  -4.3026254e-03  -7.2489719e-03  -3.6545795e-03  -4.2103131e-02
   6.3648773e+00   2.5923281e-02   2.5923281e-02   2.5923281e-02   2.5923281e-02   2.5923281e-02   2.5923281e-02   2.3088083e-03  -6.8857817e-04  -6.9439684e-04   2.4051903e-03   4.1634173e-03   2.0027029e-03   2.5039094e-02  -4.3598245e-02  -4.3598245e-02  -4.3598245e-02  -4.3598245e-02  -4.3598245e-02  -4.3598245e-02  -3.8829957e-03   1.1580633e-03   1.1678492e-03  -4.0450928e-03  -7.0021109e-03  -3.3681821e-03  -4.2111203e-02
   6.4378002e+00   2.5914811e-02   2.5914811e-02   2.5914811e-02   2.5914811e-02   2.5914811e-02   2.5914811e-02   2.2008609e-03  -8.5659313e-04  -8.9100301e-04   2.2267984e-03   3.9924314e-03   1.8043712e-03   2.5044039e-02  -4.3584001e-02  -4.3584001e-02  -4.3584001e-02  -4.3584001e-02  -4.3584001e-02  -4.3584001e-02  -3.7014479e-03   1.4406339e-03   1.4985051e-03  -3.7450700e-03  -6.7145437e-03  -3.0346243e-03  -4.2119520e-02
   6.5363625e+00   2.5908128e-02   2.5908128e-02   2.5908128e-02   2.5908128e-02   2.5908128e-02   2.5908128e-02   2.1156343e-03  -9.8909835e-04  -1.0461238e-03   2.0860672e-03   3.8575539e-03   1.6479528e-03   2.5047437e-02  -4.3572761e-02  -4.3572761e-02  -4.3572761e-02  -4.3572761e-02  -4.3572761e-02  -4.3572761e-02  -3.5581122e-03   1.6634836e-03   1.7593901e-03  -3.5083857e-03  -6.4877042e-03  -2.7715570e-03  -4.2125236e-02
   6.6114926e+00   2.5899828e-02   2.5899828e-02   2.5899828e-02   2.5899828e-02   2.5899828e-02   2.5899828e-02   2.0097212e-03  -1.1535801e-03  -1.2387627e-03   1.9113211e-03   3.6900906e-03   1.4537831e-03   2.5051019e-02  -4.3558802e-02  -4.3558802e-02  -4.3558802e-02  -4.3558802e-02  -4.3558802e-02  -4.3558802e-02  -3.3799857e-03   1.9401119e-03   2.0833736e-03  -3.2144945e-03  -6.2060614e-03  -2.4449989e-03  -4.2131258e-02
   6.7182759e+00   2.5893642e-02   2.5893642e-02   2.5893642e-02   2.5893642e-02   2.5893642e-02   2.5893642e-02   1.9307346e-03  -1.2761081e-03  -1.3823270e-03   1.7811075e-03   3.5653147e-03   1.3091371e-03   2.5053214e-02  -4.3548398e-02  -4.3548398e-02  -4.3548398e-02  -4.3548398e-02  -4.3548398e-02  -4.3548398e-02  -3.2471445e-03   2.1461818e-03   2.3248227e-03  -2.9954989e-03  -5.9962110e-03  -2.2017305e-03  -4.2134952e-02
   6.7971775e+00   2.5885569e-02   2.5885569e-02   2.5885569e-02   2.5885569e-02   2.5885569e-02   2.5885569e-02   1.8275852e-03  -1.4359350e-03  -1.5696744e-03   1.6112031e-03   3.4025200e-03   1.1204565e-03   2.5055447e-02  -4.3534821e-02  -4.3534821e-02  -4.3534821e-02  -4.3534821e-02  -4.3534821e-02  -4.3534821e-02  -3.0736660e-03   2.4149816e-03   2.6399069e-03  -2.7097506e-03  -5.7224201e-03  -1.8844041e-03  -4.2138707e-02
   6.9133103e+00   2.5879810e-02   2.5879810e-02   2.5879810e-02   2.5879810e-02   2.5879810e-02   2.5879810e-02   1.7539505e-03  -1.5498987e-03  -1.7033176e-03   1.4900165e-03   3.2864152e-03   9.8591762e-04   2.5056588e-02  -4.3525135e-02  -4.3525135e-02  -4.3525135e-02  -4.3525135e-02  -4.3525135e-02  -4.3525135e-02  -2.9498259e-03   2.6066478e-03   2.8646706e-03  -2.5059369e-03  -5.5271529e-03  -1.6581342e-03  -4.2140625e-02
   6.9981038e+00   2.5872044e-02   2.5872044e-02   2.5872044e-02   2.5872044e-02   2.5872044e-02   2.5872044e-02   1.6546018e-03  -1.7034780e-03  -1.8834940e-03   1.3266524e-03   3.1299161e-03   8.0460982e-04   2.5057499e-02  -4.3512074e-02  -4.3512074e-02  -4.3512074e-02  -4.3512074e-02  -4.3512074e-02  -4.3512074e-02  -2.7827394e-03   2.8649403e-03   3.1676945e-03  -2.2311882e-03  -5.2639498e-03  -1.3532074e-03  -4.2142158e-02
   7.0020100e+00   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   1.6540480e-03  -1.7043330e-03  -1.8844975e-03   1.3257427e-03   3.1290446e-03   8.0360044e-04   2.5057501e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -2.7818081e-03   2.8663782e-03   3.1693822e-03  -2.2296581e-03  -5.2624841e-03  -1.3515098e-03  -4.2142160e-02
   7.0059163e+00   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   1.6540480e-03  -1.7043330e-03  -1.8844975e-03   1.3257427e-03   3.1290446e-03   8.0360044e-04   2.5057501e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -2.7818081e-03   2.8663782e-03   3.1693822e-03  -2.2296581e-03  -5.2624841e-03  -1.3515098e-03  -4.2142160e-02
   7.0254475e+00   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   1.6540480e-03  -1.7043330e-03  -1.8844975e-03   1.3257427e-03   3.1290446e-03   8.0360044e-04   2.5057501e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -2.7818081e-03   2.8663782e-03   3.1693822e-03  -2.2296581e-03  -5.2624841e-03  -1.3515098e-03  -4.2142160e-02
   7.1231038e+00   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   2.5872001e-02   1.6540480e-03  -1.7043330e-03  -1.8844975e-03   1.3257427e-03   3.1290446e-03   8.0360044e-04   2.5057501e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -4.3512001e-02  -2.7818081e-03   2.8663782e-03   3.1693822e-03  -2.2296581e-03  -5.2624841e-03  -1.3515098e-03  -4.2142160e-02
   7.1361451e+00   2.5879807e-02   2.5879807e-02   2.5879807e-02   2.5879807e-02   2.5879807e-02   2.5879807e-02   1.7477063e-03  -1.5168172e-03  -1.6720843e-03   1.5174519e-03   3.2815622e-03   1.0104271e-03   2.4940495e-02  -4.3525130e-02  -4.3525130e-02  -4.3525130e-02  -4.3525130e-02  -4.3525130e-02  -4.3525130e-02  -2.9393243e-03   2.5510108e-03   2.8121418e-03  -2.5520782e-03  -5.5189910e-03  -1.6993547e-03  -4.1945378e-02
   7.1658599e+00   2.5895482e-02   2.5895482e-02   2.5895482e-02   2.5895482e-02   2.5895482e-02   2.5895482e-02   1.9357677e-03  -1.1402945e-03  -1.2455688e-03   1.9023949e-03   3.5878103e-03   1.4257252e-03   2.4705554e-02  -4.3551492e-02  -4.3551492e-02  -4.3551492e-02  -4.3551492e-02  -4.3551492e-02  -4.3551492e-02  -3.2556093e-03   1.9177679e-03   2.0948202e-03  -3.1994824e-03  -6.0340447e-03  -2.3978106e-03  -4.1550249e-02
   7.1975406e+00   2.5909396e-02   2.5909396e-02   2.5909396e-02   2.5909396e-02   2.5909396e-02   2.5909396e-02   2.1027119e-03  -8.0605086e-04  -8.6694603e-04   2.2441133e-03   3.8596703e-03   1.7943901e-03   2.4496993e-02  -4.3574894e-02  -4.3574894e-02  -4.3574894e-02  -4.3574894e-02  -4.3574894e-02  -4.3574894e-02  -3.5363792e-03   1.3556310e-03   1.4580456e-03  -3.7741905e-03  -6.4912637e-03  -3.0178379e-03  -4.1199489e-02
   7.2551150e+00   2.5917024e-02   2.5917024e-02   2.5917024e-02   2.5917024e-02   2.5917024e-02   2.5917024e-02   2.1941831e-03  -6.2292843e-04  -6.5934829e-04   2.4314208e-03   4.0086484e-03   1.9964338e-03   2.4382083e-02  -4.3587723e-02  -4.3587723e-02  -4.3587723e-02  -4.3587723e-02  -4.3587723e-02  -4.3587723e-02  -3.6902171e-03   1.0476524e-03   1.1089039e-03  -4.0892078e-03  -6.7418178e-03  -3.3576387e-03  -4.1006230e-02
   7.2965987e+00   2.5924588e-02   2.5924588e-02   2.5924588e-02   2.5924588e-02   2.5924588e-02   2.5924588e-02   2.2848775e-03  -4.4144943e-04  -4.5356407e-04   2.6170807e-03   4.1563561e-03   2.1967011e-03   2.4268227e-02  -4.3600443e-02  -4.3600443e-02  -4.3600443e-02  -4.3600443e-02  -4.3600443e-02  -4.3600443e-02  -3.8427485e-03   7.4243768e-04   7.6281230e-04  -4.4014539e-03  -6.9902353e-03  -3.6944518e-03  -4.0814746e-02
   7.3612809e+00   2.5934427e-02   2.5934427e-02   2.5934427e-02   2.5934427e-02   2.5934427e-02   2.5934427e-02   2.4028707e-03  -2.0534505e-04  -1.8583881e-04   2.8586242e-03   4.3485237e-03   2.4572488e-03   2.4120101e-02  -4.3616991e-02  -4.3616991e-02  -4.3616991e-02  -4.3616991e-02  -4.3616991e-02  -4.3616991e-02  -4.0411917e-03   3.4535305e-04   3.1254709e-04  -4.8076861e-03  -7.3134263e-03  -4.1326458e-03  -4.0565625e-02
   7.4003639e+00   2.5941724e-02   2.5941724e-02   2.5941724e-02   2.5941724e-02   2.5941724e-02   2.5941724e-02   2.4903758e-03  -3.0609744e-05   1.2500607e-05   3.0375214e-03   4.4910160e-03   2.6502249e-03   2.4010573e-02  -4.3629264e-02  -4.3629264e-02  -4.3629264e-02  -4.3629264e-02  -4.3629264e-02  -4.3629264e-02  -4.1883593e-03   5.1480023e-05  -2.1023748e-05  -5.1085587e-03  -7.5530723e-03  -4.4571965e-03  -4.0381418e-02
   7.4475631e+00   2.5948650e-02   2.5948650e-02   2.5948650e-02   2.5948650e-02   2.5948650e-02   2.5948650e-02   2.5734196e-03   1.3521763e-04   2.0072834e-04   3.2072982e-03   4.6262434e-03   2.8333629e-03   2.3906628e-02  -4.3640911e-02  -4.3640911e-02  -4.3640911e-02  -4.3640911e-02  -4.3640911e-02  -4.3640911e-02  -4.3280238e-03  -2.2741146e-04  -3.3758858e-04  -5.3940925e-03  -7.7805003e-03  -4.7652012e-03  -4.0206602e-02
   7.5003824e+00   2.5955435e-02   2.5955435e-02   2.5955435e-02   2.5955435e-02   2.5955435e-02   2.5955435e-02   2.6547896e-03   2.9752757e-04   3.8506025e-04   3.3735399e-03   4.7587348e-03   3.0126888e-03   2.3804935e-02  -4.3652323e-02  -4.3652323e-02  -4.3652323e-02  -4.3652323e-02  -4.3652323e-02  -4.3652323e-02  -4.4648735e-03  -5.0038728e-04  -6.4760132e-04  -5.6736807e-03  -8.0033267e-03  -5.0667948e-03  -4.0035573e-02
   7.5850780e+00   2.5959165e-02   2.5959165e-02   2.5959165e-02   2.5959165e-02   2.5959165e-02   2.5959165e-02   2.6995192e-03   3.8661578e-04   4.8630960e-04   3.4648367e-03   4.8315578e-03   3.1111722e-03   2.3749154e-02  -4.3658596e-02  -4.3658596e-02  -4.3658596e-02  -4.3658596e-02  -4.3658596e-02  -4.3658596e-02  -4.5401005e-03  -6.5021744e-04  -8.1788433e-04  -5.8272253e-03  -8.1258018e-03  -5.2324260e-03  -3.9941759e-02
   7.6666766e+00   2.5961103e-02   2.5961103e-02   2.5961103e-02   2.5961103e-02   2.5961103e-02   2.5961103e-02   2.7227553e-03   4.3280823e-04   5.3885473e-04   3.5122070e-03   4.8693824e-03   3.1622718e-03   2.3720255e-02  -4.3661855e-02  -4.3661855e-02  -4.3661855e-02  -4.3661855e-02  -4.3661855e-02  -4.3661855e-02  -4.5791794e-03  -7.2790475e-04  -9.0625568e-04  -5.9068935e-03  -8.1894158e-03  -5.3183662e-03  -3.9893156e-02
   7.7452896e+00   2.5962827e-02   2.5962827e-02   2.5962827e-02   2.5962827e-02   2.5962827e-02   2.5962827e-02   2.7434258e-03   4.7388056e-04   5.8558608e-04   3.5543339e-03   4.9030291e-03   3.2077153e-03   2.3694564e-02  -4.3664755e-02  -4.3664755e-02  -4.3664755e-02  -4.3664755e-02  -4.3664755e-02  -4.3664755e-02  -4.6139433e-03  -7.9698094e-04  -9.8484931e-04  -5.9777434e-03  -8.2460035e-03  -5.3947940e-03  -3.9849949e-02
   7.8210243e+00   2.5963720e-02   2.5963720e-02   2.5963720e-02   2.5963720e-02   2.5963720e-02   2.5963720e-02   2.7541301e-03   4.9516476e-04   6.0979509e-04   3.5761592e-03   4.9204543e-03   3.2312588e-03   2.3681247e-02  -4.3666256e-02  -4.3666256e-02  -4.3666256e-02  -4.3666256e-02  -4.3666256e-02  -4.3666256e-02  -4.6319461e-03  -8.3277709e-04  -1.0255645e-03  -6.0144496e-03  -8.2753095e-03  -5.4343898e-03  -3.9827552e-02
   7.8939846e+00   2.5963835e-02   2.5963835e-02   2.5963835e-02   2.5963835e-02   2.5963835e-02   2.5963835e-02   2.7555100e-03   4.9797341e-04   6.1295548e-04   3.5790151e-03   4.9227050e-03   3.2343394e-03   2.3679472e-02  -4.3666449e-02  -4.3666449e-02  -4.3666449e-02  -4.3666449e-02  -4.3666449e-02  -4.3666449e-02  -4.6342669e-03  -8.3750074e-04  -1.0308797e-03  -6.0192526e-03  -8.2790947e-03  -5.4395707e-03  -3.9824567e-02
   7.9642706e+00   2.5963476e-02   2.5963476e-02   2.5963476e-02   2.5963476e-02   2.5963476e-02   2.5963476e-02   2.7512140e-03   4.8957348e-04   6.0332657e-04   3.5703486e-03   4.9157212e-03   3.2249904e-03   2.3684689e-02  -4.3665846e-02  -4.3665846e-02  -4.3665846e-02  -4.3665846e-02  -4.3665846e-02  -4.3665846e-02  -4.6270418e-03  -8.2337358e-04  -1.0146856e-03  -6.0046772e-03  -8.2673492e-03  -5.4238475e-03  -3.9833341e-02
   8.0319791e+00   2.5962913e-02   2.5962913e-02   2.5962913e-02   2.5962913e-02   2.5962913e-02   2.5962913e-02   2.7444681e-03   4.7637837e-04   5.8820403e-04   3.5567368e-03   4.9047544e-03   3.2103068e-03   2.3692886e-02  -4.3664900e-02  -4.3664900e-02  -4.3664900e-02  -4.3664900e-02  -4.3664900e-02  -4.3664900e-02  -4.6156964e-03  -8.0118180e-04  -9.8925223e-04  -5.9817846e-03  -8.2489052e-03  -5.3991523e-03  -3.9847126e-02
   8.0972034e+00   2.5962301e-02   2.5962301e-02   2.5962301e-02   2.5962301e-02   2.5962301e-02   2.5962301e-02   2.7371315e-03   4.6208147e-04   5.7179098e-04   3.5419683e-03   4.8928312e-03   3.1943754e-03   2.3701752e-02  -4.3663870e-02  -4.3663870e-02  -4.3663870e-02  -4.3663870e-02  -4.3663870e-02  -4.3663870e-02  -4.6033575e-03  -7.7713702e-04  -9.6164847e-04  -5.9569467e-03  -8.2288524e-03  -5.3723587e-03  -3.9862037e-02
   8.1600334e+00   2.5961706e-02   2.5961706e-02   2.5961706e-02   2.5961706e-02   2.5961706e-02   2.5961706e-02   2.7300018e-03   4.4826703e-04   5.5589061e-04   3.5276683e-03   4.8812498e-03   3.1789497e-03   2.3710296e-02  -4.3662869e-02  -4.3662869e-02  -4.3662869e-02  -4.3662869e-02  -4.3662869e-02  -4.3662869e-02  -4.5913667e-03  -7.5390365e-04  -9.3490694e-04  -5.9328967e-03  -8.2093746e-03  -5.3464153e-03  -3.9876407e-02
   8.2205562e+00   2.5961149e-02   2.5961149e-02   2.5961149e-02   2.5961149e-02   2.5961149e-02   2.5961149e-02   2.7233244e-03   4.3542252e-04   5.4105785e-04   3.5143369e-03   4.8704097e-03   3.1645689e-03   2.3718214e-02  -4.3661932e-02  -4.3661932e-02  -4.3661932e-02  -4.3661932e-02  -4.3661932e-02  -4.3661932e-02  -4.5801366e-03  -7.3230151e-04  -9.0996094e-04  -5.9104756e-03  -8.1911435e-03  -5.3222295e-03  -3.9889724e-02
   8.2788554e+00   2.5960631e-02   2.5960631e-02   2.5960631e-02   2.5960631e-02   2.5960631e-02   2.5960631e-02   2.7171269e-03   4.2360258e-04   5.2735524e-04   3.5020302e-03   4.8603557e-03   3.1512939e-03   2.3725472e-02  -4.3661061e-02  -4.3661061e-02  -4.3661061e-02  -4.3661061e-02  -4.3661061e-02  -4.3661061e-02  -4.5697134e-03  -7.1242251e-04  -8.8691564e-04  -5.8897780e-03  -8.1742346e-03  -5.2999033e-03  -3.9901930e-02
   8.3350120e+00   2.5960150e-02   2.5960150e-02   2.5960150e-02   2.5960150e-02   2.5960150e-02   2.5960150e-02   2.7113727e-03   4.1273385e-04   5.1470005e-04   3.4906734e-03   4.8510287e-03   3.1390438e-03   2.3732115e-02  -4.3660252e-02  -4.3660252e-02  -4.3660252e-02  -4.3660252e-02  -4.3660252e-02  -4.3660252e-02  -4.5600360e-03  -6.9414329e-04  -8.6563190e-04  -5.8706780e-03  -8.1585482e-03  -5.2793009e-03  -3.9913102e-02
   8.3891039e+00   2.5959702e-02   2.5959702e-02   2.5959702e-02   2.5959702e-02   2.5959702e-02   2.5959702e-02   2.7060158e-03   4.0272273e-04   5.0298696e-04   3.4801712e-03   4.8423532e-03   3.1277160e-03   2.3738202e-02  -4.3659499e-02  -4.3659499e-02  -4.3659499e-02  -4.3659499e-02  -4.3659499e-02  -4.3659499e-02  -4.5510266e-03  -6.7730642e-04  -8.4593261e-04  -5.8530152e-03  -8.1439577e-03  -5.2602497e-03  -3.9923340e-02
   8.4412063e+00   2.5959284e-02   2.5959284e-02   2.5959284e-02   2.5959284e-02   2.5959284e-02   2.5959284e-02   2.7010147e-03   3.9348405e-04   4.9212069e-04   3.4704374e-03   4.8342618e-03   3.1172175e-03   2.3743788e-02  -4.3658796e-02  -4.3658796e-02  -4.3658796e-02  -4.3658796e-02  -4.3658796e-02  -4.3658796e-02  -4.5426157e-03  -6.6176863e-04  -8.2765753e-04  -5.8366448e-03  -8.1303494e-03  -5.2425931e-03  -3.9932734e-02
   8.4913916e+00   2.5958892e-02   2.5958892e-02   2.5958892e-02   2.5958892e-02   2.5958892e-02   2.5958892e-02   2.6963346e-03   3.8494498e-04   4.8202040e-04   3.4613987e-03   4.8266975e-03   3.1074692e-03   2.3748918e-02  -4.3658137e-02  -4.3658137e-02  -4.3658137e-02  -4.3658137e-02  -4.3658137e-02  -4.3658137e-02  -4.5347446e-03  -6.4740747e-04  -8.1067068e-04  -5.8214432e-03  -8.1176275e-03  -5.2261983e-03  -3.9941363e-02
   8.5397299e+00   2.5958524e-02   2.5958524e-02   2.5958524e-02   2.5958524e-02   2.5958524e-02   2.5958524e-02   2.6919462e-03   3.7704332e-04   4.7261755e-04   3.4529927e-03   4.8196124e-03   3.0984040e-03   2.3753634e-02  -4.3657518e-02  -4.3657518e-02  -4.3657518e-02  -4.3657518e-02  -4.3657518e-02  -4.3657518e-02  -4.5273641e-03  -6.3411831e-04  -7.9485678e-04  -5.8073059e-03  -8.1057117e-03  -5.2109522e-03  -3.9949293e-02
   8.6152687e+00   2.5958360e-02   2.5958360e-02   2.5958360e-02   2.5958360e-02   2.5958360e-02   2.5958360e-02   2.6900037e-03   3.7439419e-04   4.6899353e-04   3.4498297e-03   4.8165366e-03   3.0949957e-03   2.3754955e-02  -4.3657242e-02  -4.3657242e-02  -4.3657242e-02  -4.3657242e-02  -4.3657242e-02  -4.3657242e-02  -4.5240971e-03  -6.2966295e-04  -7.8876184e-04  -5.8019862e-03  -8.1005389e-03  -5.2052201e-03  -3.9951514e-02
   8.6501718e+00   2.5957087e-02   2.5957087e-02   2.5957087e-02   2.5957087e-02   2.5957087e-02   2.5957087e-02   2.6747727e-03   3.4531807e-04   4.3531889e-04   3.4195708e-03   4.7918300e-03   3.0623597e-03   2.3772809e-02  -4.3655101e-02  -4.3655101e-02  -4.3655101e-02  -4.3655101e-02  -4.3655101e-02  -4.3655101e-02  -4.4984814e-03  -5.8076221e-04  -7.3212722e-04  -5.7510963e-03  -8.0589868e-03  -5.1503321e-03  -3.9981543e-02
   8.6850749e+00   2.5956657e-02   2.5956657e-02   2.5956657e-02   2.5956657e-02   2.5956657e-02   2.5956657e-02   2.6696365e-03   3.3612291e-04   4.2435430e-04   3.4097688e-03   4.7835427e-03   3.0517905e-03   2.3778278e-02  -4.3654377e-02  -4.3654377e-02  -4.3654377e-02  -4.3654377e-02  -4.3654377e-02  -4.3654377e-02  -4.4898432e-03  -5.6529762e-04  -7.1368678e-04  -5.7346112e-03  -8.0450491e-03  -5.1325568e-03  -3.9990740e-02
   8.7262787e+00   2.5956039e-02   2.5956039e-02   2.5956039e-02   2.5956039e-02   2.5956039e-02   2.5956039e-02   2.6622654e-03   3.2284407e-04   4.0856806e-04   3.3956477e-03   4.7716438e-03   3.0365644e-03   2.3786200e-02  -4.3653338e-02  -4.3653338e-02  -4.3653338e-02  -4.3653338e-02  -4.3653338e-02  -4.3653338e-02  -4.4774463e-03  -5.4296503e-04  -6.8713720e-04  -5.7108621e-03  -8.0250372e-03  -5.1069493e-03  -4.0004064e-02
   8.7725993e+00   2.5955869e-02   2.5955869e-02   2.5955869e-02   2.5955869e-02   2.5955869e-02   2.5955869e-02   2.6602694e-03   3.2029823e-04   4.0496878e-04   3.3925163e-03   4.7684985e-03   3.0331936e-03   2.3787394e-02  -4.3653052e-02  -4.3653052e-02  -4.3653052e-02  -4.3653052e-02  -4.3653052e-02  -4.3653052e-02  -4.4740894e-03  -5.3868339e-04  -6.8108386e-04  -5.7055956e-03  -8.0197474e-03  -5.1012802e-03  -4.0006071e-02
   8.8105762e+00   2.5955170e-02   2.5955170e-02   2.5955170e-02   2.5955170e-02   2.5955170e-02   2.5955170e-02   2.6519293e-03   3.0525502e-04   3.8709964e-04   3.3765276e-03   4.7550350e-03   3.0159545e-03   2.3796373e-02  -4.3651876e-02  -4.3651876e-02  -4.3651876e-02  -4.3651876e-02  -4.3651876e-02  -4.3651876e-02  -4.4600630e-03  -5.1338345e-04  -6.5103121e-04  -5.6787056e-03  -7.9971043e-03  -5.0722871e-03  -4.0021172e-02
   8.8527515e+00   2.5954975e-02   2.5954975e-02   2.5954975e-02   2.5954975e-02   2.5954975e-02   2.5954975e-02   2.6496363e-03   3.0225438e-04   3.8292039e-04   3.3728811e-03   4.7514169e-03   3.0120297e-03   2.3797811e-02  -4.3651548e-02  -4.3651548e-02  -4.3651548e-02  -4.3651548e-02  -4.3651548e-02  -4.3651548e-02  -4.4562065e-03  -5.0833692e-04  -6.4400248e-04  -5.6725728e-03  -7.9910193e-03  -5.0656863e-03  -4.0023591e-02
   8.8877715e+00   2.5954403e-02   2.5954403e-02   2.5954403e-02   2.5954403e-02   2.5954403e-02   2.5954403e-02   2.6428258e-03   2.9030942e-04   3.6855157e-04   3.3600497e-03   4.7404484e-03   2.9981976e-03   2.3804833e-02  -4.3650586e-02  -4.3650586e-02  -4.3650586e-02  -4.3650586e-02  -4.3650586e-02  -4.3650586e-02  -4.4447525e-03  -4.8824767e-04  -6.1983672e-04  -5.6509927e-03  -7.9725723e-03  -5.0424232e-03  -4.0035402e-02
   8.9326437e+00   2.5954197e-02   2.5954197e-02   2.5954197e-02   2.5954197e-02   2.5954197e-02   2.5954197e-02   2.6404244e-03   2.8743424e-04   3.6435218e-04   3.3564084e-03   4.7366799e-03   2.9942813e-03   2.3806095e-02  -4.3650241e-02  -4.3650241e-02  -4.3650241e-02  -4.3650241e-02  -4.3650241e-02  -4.3650241e-02  -4.4407138e-03  -4.8341213e-04  -6.1277412e-04  -5.6448686e-03  -7.9662344e-03  -5.0358367e-03  -4.0037524e-02
   8.9647150e+00   2.5953685e-02   2.5953685e-02   2.5953685e-02   2.5953685e-02   2.5953685e-02   2.5953685e-02   2.6343275e-03   2.7696952e-04   3.5164127e-04   3.3450734e-03   4.7268784e-03   2.9820647e-03   2.3812173e-02  -4.3649379e-02  -4.3649379e-02  -4.3649379e-02  -4.3649379e-02  -4.3649379e-02  -4.3649379e-02  -4.4304599e-03  -4.6581238e-04  -5.9139668e-04  -5.6258052e-03  -7.9497500e-03  -5.0152906e-03  -4.0047745e-02
   9.0170575e+00   2.5953408e-02   2.5953408e-02   2.5953408e-02   2.5953408e-02   2.5953408e-02   2.5953408e-02   2.6310932e-03   2.7308033e-04   3.4598090e-04   3.3401595e-03   4.7218029e-03   2.9767809e-03   2.3813885e-02  -4.3648914e-02  -4.3648914e-02  -4.3648914e-02  -4.3648914e-02  -4.3648914e-02  -4.3648914e-02  -4.4250204e-03  -4.5927146e-04  -5.8187697e-04  -5.6175410e-03  -7.9412140e-03  -5.0064043e-03  -4.0050624e-02
   9.0460115e+00   2.5952896e-02   2.5952896e-02   2.5952896e-02   2.5952896e-02   2.5952896e-02   2.5952896e-02   2.6250098e-03   2.6270881e-04   3.3334837e-04   3.3288970e-03   4.7120292e-03   2.9646440e-03   2.3819883e-02  -4.3648053e-02  -4.3648053e-02  -4.3648053e-02  -4.3648053e-02  -4.3648053e-02  -4.3648053e-02  -4.4147892e-03  -4.4182845e-04  -5.6063134e-04  -5.5985995e-03  -7.9247764e-03  -4.9859921e-03  -4.0060712e-02
   9.0799240e+00   2.5952679e-02   2.5952679e-02   2.5952679e-02   2.5952679e-02   2.5952679e-02   2.5952679e-02   2.6224712e-03   2.5956167e-04   3.2884924e-04   3.3249788e-03   4.7080394e-03   2.9604311e-03   2.3821311e-02  -4.3647688e-02  -4.3647688e-02  -4.3647688e-02  -4.3647688e-02  -4.3647688e-02  -4.3647688e-02  -4.4105197e-03  -4.3653554e-04  -5.5306463e-04  -5.5920098e-03  -7.9180663e-03  -4.9789069e-03  -4.0063113e-02
   9.1065552e+00   2.5952358e-02   2.5952358e-02   2.5952358e-02   2.5952358e-02   2.5952358e-02   2.5952358e-02   2.6186768e-03   2.5367352e-04   3.2135249e-04   3.3183392e-03   4.7019874e-03   2.9532812e-03   2.3824522e-02  -4.3647148e-02  -4.3647148e-02  -4.3647148e-02  -4.3647148e-02  -4.3647148e-02  -4.3647148e-02  -4.4041382e-03  -4.2663274e-04  -5.4045647e-04  -5.5808432e-03  -7.9078880e-03  -4.9668820e-03  -4.0068514e-02
   9.1577427e+00   2.5952091e-02   2.5952091e-02   2.5952091e-02   2.5952091e-02   2.5952091e-02   2.5952091e-02   2.6155816e-03   2.5059037e-04   3.1636502e-04   3.3140622e-03   4.6971805e-03   2.9486908e-03   2.3825573e-02  -4.3646699e-02  -4.3646699e-02  -4.3646699e-02  -4.3646699e-02  -4.3646699e-02  -4.3646699e-02  -4.3989326e-03  -4.2144745e-04  -5.3206844e-04  -5.5736501e-03  -7.8998037e-03  -4.9591619e-03  -4.0070283e-02
   9.1814973e+00   2.5951700e-02   2.5951700e-02   2.5951700e-02   2.5951700e-02   2.5951700e-02   2.5951700e-02   2.6109471e-03   2.4305431e-04   3.0698683e-04   3.3057255e-03   4.6897635e-03   2.9397112e-03   2.3829808e-02  -4.3646040e-02  -4.3646040e-02  -4.3646040e-02  -4.3646040e-02  -4.3646040e-02  -4.3646040e-02  -4.3911383e-03  -4.0877315e-04  -5.1629603e-04  -5.5596293e-03  -7.8873296e-03  -4.9440597e-03  -4.0077404e-02
   9.2169038e+00   2.5951446e-02   2.5951446e-02   2.5951446e-02   2.5951446e-02   2.5951446e-02   2.5951446e-02   2.6079938e-03   2.3957301e-04   3.0188009e-04   3.3012887e-03   4.6851374e-03   2.9349444e-03   2.3831300e-02  -4.3645614e-02  -4.3645614e-02  -4.3645614e-02  -4.3645614e-02  -4.3645614e-02  -4.3645614e-02  -4.3861714e-03  -4.0291825e-04  -5.0770743e-04  -5.5521674e-03  -7.8795493e-03  -4.9360429e-03  -4.0079914e-02
   9.2384706e+00   2.5951194e-02   2.5951194e-02   2.5951194e-02   2.5951194e-02   2.5951194e-02   2.5951194e-02   2.6050235e-03   2.3525025e-04   2.9620562e-04   3.2962824e-03   4.6804227e-03   2.9295571e-03   2.3833550e-02  -4.3645190e-02  -4.3645190e-02  -4.3645190e-02  -4.3645190e-02  -4.3645190e-02  -4.3645190e-02  -4.3811758e-03  -3.9564816e-04  -4.9816399e-04  -5.5437476e-03  -7.8716199e-03  -4.9269824e-03  -4.0083698e-02
   9.2787679e+00   2.5950961e-02   2.5950961e-02   2.5950961e-02   2.5950961e-02   2.5950961e-02   2.5950961e-02   2.6023379e-03   2.3278596e-04   2.9202780e-04   3.2927138e-03   4.6762701e-03   2.9257318e-03   2.3834266e-02  -4.3644799e-02  -4.3644799e-02  -4.3644799e-02  -4.3644799e-02  -4.3644799e-02  -4.3644799e-02  -4.3766592e-03  -3.9150366e-04  -4.9113767e-04  -5.5377460e-03  -7.8646361e-03  -4.9205490e-03  -4.0084901e-02
   9.2980459e+00   2.5950721e-02   2.5950721e-02   2.5950721e-02   2.5950721e-02   2.5950721e-02   2.5950721e-02   2.5995128e-03   2.2868514e-04   2.8664029e-04   3.2879599e-03   4.6717872e-03   2.9206168e-03   2.3836395e-02  -4.3644395e-02  -4.3644395e-02  -4.3644395e-02  -4.3644395e-02  -4.3644395e-02  -4.3644395e-02  -4.3719079e-03  -3.8460683e-04  -4.8207685e-04  -5.5297507e-03  -7.8570967e-03  -4.9119464e-03  -4.0088482e-02
   9.3444956e+00   2.5950419e-02   2.5950419e-02   2.5950419e-02   2.5950419e-02   2.5950419e-02   2.5950419e-02   2.5960234e-03   2.2530201e-04   2.8109835e-04   3.2832044e-03   4.6663790e-03   2.9155181e-03   2.3837487e-02  -4.3643887e-02  -4.3643887e-02  -4.3643887e-02  -4.3643887e-02  -4.3643887e-02  -4.3643887e-02  -4.3660393e-03  -3.7891701e-04  -4.7275631e-04  -5.5217528e-03  -7.8480011e-03  -4.9033713e-03  -4.0090319e-02
   9.3613409e+00   2.5950253e-02   2.5950253e-02   2.5950253e-02   2.5950253e-02   2.5950253e-02   2.5950253e-02   2.5940791e-03   2.2283891e-04   2.7763105e-04   3.2801717e-03   4.6633219e-03   2.9122595e-03   2.3838622e-02  -4.3643607e-02  -4.3643607e-02  -4.3643607e-02  -4.3643607e-02  -4.3643607e-02  -4.3643607e-02  -4.3627694e-03  -3.7477453e-04  -4.6692495e-04  -5.5166525e-03  -7.8428595e-03  -4.8978910e-03  -4.0092229e-02
   9.4086254e+00   2.5949979e-02   2.5949979e-02   2.5949979e-02   2.5949979e-02   2.5949979e-02   2.5949979e-02   2.5909511e-03   2.2048600e-04   2.7312092e-04   3.2763619e-03   4.6585275e-03   2.9081854e-03   2.3838976e-02  -4.3643147e-02  -4.3643147e-02  -4.3643147e-02  -4.3643147e-02  -4.3643147e-02  -4.3643147e-02  -4.3575086e-03  -3.7081736e-04  -4.5933973e-04  -5.5102451e-03  -7.8347963e-03  -4.8910391e-03  -4.0092824e-02
   9.4230961e+00   2.5949922e-02   2.5949922e-02   2.5949922e-02   2.5949922e-02   2.5949922e-02   2.5949922e-02   2.5903185e-03   2.2050344e-04   2.7253948e-04   3.2759199e-03   4.6575966e-03   2.9077211e-03   2.3838595e-02  -4.3643051e-02  -4.3643051e-02  -4.3643051e-02  -4.3643051e-02  -4.3643051e-02  -4.3643051e-02  -4.3564447e-03  -3.7084670e-04  -4.5836185e-04  -5.5095017e-03  -7.8332307e-03  -4.8902582e-03  -4.0092183e-02
   9.4954497e+00   2.5949673e-02   2.5949673e-02   2.5949673e-02   2.5949673e-02   2.5949673e-02   2.5949673e-02   2.5875741e-03   2.2140974e-04   2.7057026e-04   3.2745546e-03   4.6536224e-03   2.9063105e-03   2.3836180e-02  -4.3642631e-02  -4.3642631e-02  -4.3642631e-02  -4.3642631e-02  -4.3642631e-02  -4.3642631e-02  -4.3518292e-03  -3.7237093e-04  -4.5504998e-04  -5.5072054e-03  -7.8265468e-03  -4.8878858e-03  -4.0088121e-02
   9.5067038e+00   2.5949275e-02   2.5949275e-02   2.5949275e-02   2.5949275e-02   2.5949275e-02   2.5949275e-02   2.5828613e-03   2.1329794e-04   2.6075120e-04   3.2657829e-03   4.6460484e-03   2.8968607e-03   2.3840889e-02  -4.3641963e-02  -4.3641963e-02  -4.3641963e-02  -4.3641963e-02  -4.3641963e-02  -4.3641963e-02  -4.3439031e-03  -3.5872836e-04  -4.3853611e-04  -5.4924530e-03  -7.8138087e-03  -4.8719930e-03  -4.0096040e-02
   9.5329859e+00   2.5948732e-02   2.5948732e-02   2.5948732e-02   2.5948732e-02   2.5948732e-02   2.5948732e-02   2.5764561e-03   2.0334861e-04   2.4812518e-04   3.2545768e-03   4.6358385e-03   2.8848006e-03   2.3846302e-02  -4.3641049e-02  -4.3641049e-02  -4.3641049e-02  -4.3641049e-02  -4.3641049e-02  -4.3641049e-02  -4.3331307e-03  -3.4199539e-04  -4.1730144e-04  -5.4736065e-03  -7.7966375e-03  -4.8517101e-03  -4.0105145e-02
   9.5659940e+00   2.5948431e-02   2.5948431e-02   2.5948431e-02   2.5948431e-02   2.5948431e-02   2.5948431e-02   2.5729886e-03   1.9980094e-04   2.4251937e-04   3.2497338e-03   4.6304549e-03   2.8796106e-03   2.3847546e-02  -4.3640544e-02  -4.3640544e-02  -4.3640544e-02  -4.3640544e-02  -4.3640544e-02  -4.3640544e-02  -4.3272991e-03  -3.3602885e-04  -4.0787348e-04  -5.4654614e-03  -7.7875832e-03  -4.8429815e-03  -4.0107237e-02
   9.5746333e+00   2.5948299e-02   2.5948299e-02   2.5948299e-02   2.5948299e-02   2.5948299e-02   2.5948299e-02   2.5714386e-03   1.9768506e-04   2.3966131e-04   3.2472168e-03   4.6280073e-03   2.8769057e-03   2.3848587e-02  -4.3640321e-02  -4.3640321e-02  -4.3640321e-02  -4.3640321e-02  -4.3640321e-02  -4.3640321e-02  -4.3246922e-03  -3.3247033e-04  -4.0306676e-04  -5.4612282e-03  -7.7834669e-03  -4.8384323e-03  -4.0108988e-02
   9.6103094e+00   2.5947947e-02   2.5947947e-02   2.5947947e-02   2.5947947e-02   2.5947947e-02   2.5947947e-02   2.5673891e-03   1.9354224e-04   2.3312394e-04   3.2415634e-03   4.6217219e-03   2.8708491e-03   2.3850035e-02  -4.3639730e-02  -4.3639730e-02  -4.3639730e-02  -4.3639730e-02  -4.3639730e-02  -4.3639730e-02  -4.3178817e-03  -3.2550285e-04  -3.9207208e-04  -5.4517202e-03  -7.7728959e-03  -4.8282462e-03  -4.0111423e-02
   9.6654844e+00   2.5947688e-02   2.5947688e-02   2.5947688e-02   2.5947688e-02   2.5947688e-02   2.5947688e-02   2.5645313e-03   1.9378854e-04   2.3063753e-04   3.2396850e-03   4.6175351e-03   2.8688868e-03   2.3848145e-02  -4.3639294e-02  -4.3639294e-02  -4.3639294e-02  -4.3639294e-02  -4.3639294e-02  -4.3639294e-02  -4.3130754e-03  -3.2591708e-04  -3.8789039e-04  -5.4485611e-03  -7.7658544e-03  -4.8249459e-03  -4.0108244e-02
   9.6704339e+00   2.5947508e-02   2.5947508e-02   2.5947508e-02   2.5947508e-02   2.5947508e-02   2.5947508e-02   2.5623984e-03   1.9022490e-04   2.2626956e-04   3.2357877e-03   4.6141164e-03   2.8646902e-03   2.3850176e-02  -4.3638991e-02  -4.3638991e-02  -4.3638991e-02  -4.3638991e-02  -4.3638991e-02  -4.3638991e-02  -4.3094882e-03  -3.1992370e-04  -3.8054426e-04  -5.4420066e-03  -7.7601049e-03  -4.8178881e-03  -4.0111659e-02
   9.6946940e+00   2.5946917e-02   2.5946917e-02   2.5946917e-02   2.5946917e-02   2.5946917e-02   2.5946917e-02   2.5554511e-03   1.7960267e-04   2.1270701e-04   3.2237505e-03   4.6030593e-03   2.8517416e-03   2.3855883e-02  -4.3637997e-02  -4.3637997e-02  -4.3637997e-02  -4.3637997e-02  -4.3637997e-02  -4.3637997e-02  -4.2978041e-03  -3.0205903e-04  -3.5773452e-04  -5.4217622e-03  -7.7415088e-03  -4.7961108e-03  -4.0121258e-02
   9.7308022e+00   2.5946510e-02   2.5946510e-02   2.5946510e-02   2.5946510e-02   2.5946510e-02   2.5946510e-02   2.5507750e-03   1.7484736e-04   2.0519391e-04   3.2172455e-03   4.5958069e-03   2.8447765e-03   2.3857520e-02  -4.3637313e-02  -4.3637313e-02  -4.3637313e-02  -4.3637313e-02  -4.3637313e-02  -4.3637313e-02  -4.2899398e-03  -2.9406146e-04  -3.4509884e-04  -5.4108220e-03  -7.7293115e-03  -4.7843969e-03  -4.0124012e-02
   9.7333279e+00   2.5946473e-02   2.5946473e-02   2.5946473e-02   2.5946473e-02   2.5946473e-02   2.5946473e-02   2.5503464e-03   1.7433413e-04   2.0445366e-04   3.2165978e-03   4.5951361e-03   2.8440819e-03   2.3857741e-02  -4.3637251e-02  -4.3637251e-02  -4.3637251e-02  -4.3637251e-02  -4.3637251e-02  -4.3637251e-02  -4.2892189e-03  -2.9319830e-04  -3.4385389e-04  -5.4097326e-03  -7.7281834e-03  -4.7832286e-03  -4.0124383e-02
   9.7459564e+00   2.5946319e-02   2.5946319e-02   2.5946319e-02   2.5946319e-02   2.5946319e-02   2.5946319e-02   2.5485664e-03   1.7247633e-04   2.0156464e-04   3.2140906e-03   4.5923722e-03   2.8413972e-03   2.3858407e-02  -4.3636990e-02  -4.3636990e-02  -4.3636990e-02  -4.3636990e-02  -4.3636990e-02  -4.3636990e-02  -4.2862253e-03  -2.9007383e-04  -3.3899508e-04  -5.4055160e-03  -7.7235350e-03  -4.7787134e-03  -4.0125503e-02
   9.7885648e+00   2.5945974e-02   2.5945974e-02   2.5945974e-02   2.5945974e-02   2.5945974e-02   2.5945974e-02   2.5446823e-03   1.7034717e-04   1.9656276e-04   3.2099043e-03   4.5864944e-03   2.8369477e-03   2.3858086e-02  -4.3636410e-02  -4.3636410e-02  -4.3636410e-02  -4.3636410e-02  -4.3636410e-02  -4.3636410e-02  -4.2796930e-03  -2.8649297e-04  -3.3058282e-04  -5.3984754e-03  -7.7136496e-03  -4.7712303e-03  -4.0124963e-02
   9.7892985e+00   2.5945965e-02   2.5945965e-02   2.5945965e-02   2.5945965e-02   2.5945965e-02   2.5945965e-02   2.5445855e-03   1.7025581e-04   1.9641230e-04   3.2097744e-03   4.5863448e-03   2.8368089e-03   2.3858113e-02  -4.3636396e-02  -4.3636396e-02  -4.3636396e-02  -4.3636396e-02  -4.3636396e-02  -4.3636396e-02  -4.2795301e-03  -2.8633932e-04  -3.3032977e-04  -5.3982569e-03  -7.7133981e-03  -4.7709967e-03  -4.0125009e-02
   9.7929674e+00   2.5945925e-02   2.5945925e-02   2.5945925e-02   2.5945925e-02   2.5945925e-02   2.5945925e-02   2.5441251e-03   1.6984542e-04   1.9571321e-04   3.2091729e-03   4.5856357e-03   2.8361661e-03   2.3858221e-02  -4.3636328e-02  -4.3636328e-02  -4.3636328e-02  -4.3636328e-02  -4.3636328e-02  -4.3636328e-02  -4.2787559e-03  -2.8564911e-04  -3.2915404e-04  -5.3972453e-03  -7.7122055e-03  -4.7699158e-03  -4.0125189e-02
   9.8113117e+00   2.5945761e-02   2.5945761e-02   2.5945761e-02   2.5945761e-02   2.5945761e-02   2.5945761e-02   2.5422707e-03   1.6866626e-04   1.9321862e-04   3.2070666e-03   4.5828172e-03   2.8339245e-03   2.3858216e-02  -4.3636052e-02  -4.3636052e-02  -4.3636052e-02  -4.3636052e-02  -4.3636052e-02  -4.3636052e-02  -4.2756372e-03  -2.8366599e-04  -3.2495858e-04  -5.3937029e-03  -7.7074654e-03  -4.7661457e-03  -4.0125181e-02
   9.8694601e+00   2.5945386e-02   2.5945386e-02   2.5945386e-02   2.5945386e-02   2.5945386e-02   2.5945386e-02   2.5381355e-03   1.6832743e-04   1.8920868e-04   3.2038992e-03   4.5767152e-03   2.8306038e-03   2.3856092e-02  -4.3635422e-02  -4.3635422e-02  -4.3635422e-02  -4.3635422e-02  -4.3635422e-02  -4.3635422e-02  -4.2686825e-03  -2.8309614e-04  -3.1821459e-04  -5.3883759e-03  -7.6972028e-03  -4.7605609e-03  -4.0121610e-02
   9.8720832e+00   2.5945330e-02   2.5945330e-02   2.5945330e-02   2.5945330e-02   2.5945330e-02   2.5945330e-02   2.5374801e-03   1.6742847e-04   1.8800107e-04   3.2028329e-03   4.5756806e-03   2.8294587e-03   2.3856534e-02  -4.3635327e-02  -4.3635327e-02  -4.3635327e-02  -4.3635327e-02  -4.3635327e-02  -4.3635327e-02  -4.2675801e-03  -2.8158424e-04  -3.1618362e-04  -5.3865827e-03  -7.6954628e-03  -4.7586351e-03  -4.0122353e-02
   9.8851987e+00   2.5945100e-02   2.5945100e-02   2.5945100e-02   2.5945100e-02   2.5945100e-02   2.5945100e-02   2.5348160e-03   1.6412892e-04   1.8333400e-04   3.1987361e-03   4.5715043e-03   2.8250645e-03   2.3858005e-02  -4.3634940e-02  -4.3634940e-02  -4.3634940e-02  -4.3634940e-02  -4.3634940e-02  -4.3634940e-02  -4.2630997e-03  -2.7603500e-04  -3.0833445e-04  -5.3796925e-03  -7.6884390e-03  -4.7512449e-03  -4.0124826e-02
   9.9222558e+00   2.5944692e-02   2.5944692e-02   2.5944692e-02   2.5944692e-02   2.5944692e-02   2.5944692e-02   2.5301932e-03   1.6046639e-04   1.7663948e-04   3.1930060e-03   4.5644231e-03   2.8189535e-03   2.3858651e-02  -4.3634256e-02  -4.3634256e-02  -4.3634256e-02  -4.3634256e-02  -4.3634256e-02  -4.3634256e-02  -4.2553249e-03  -2.6987529e-04  -2.9707549e-04  -5.3700556e-03  -7.6765297e-03  -4.7409672e-03  -4.0125914e-02
   9.9268406e+00   2.5944643e-02   2.5944643e-02   2.5944643e-02   2.5944643e-02   2.5944643e-02   2.5944643e-02   2.5296273e-03   1.6004475e-04   1.7583896e-04   3.1923226e-03   4.5635586e-03   2.8182254e-03   2.3858705e-02  -4.3634171e-02  -4.3634171e-02  -4.3634171e-02  -4.3634171e-02  -4.3634171e-02  -4.3634171e-02  -4.2543732e-03  -2.6916617e-04  -2.9572917e-04  -5.3689063e-03  -7.6750757e-03  -4.7397427e-03  -4.0126004e-02
   9.9497647e+00   2.5944442e-02   2.5944442e-02   2.5944442e-02   2.5944442e-02   2.5944442e-02   2.5944442e-02   2.5273855e-03   1.5908189e-04   1.7315013e-04   3.1900886e-03   4.5601909e-03   2.8158607e-03   2.3858266e-02  -4.3633834e-02  -4.3633834e-02  -4.3633834e-02  -4.3633834e-02  -4.3633834e-02  -4.3633834e-02  -4.2506029e-03  -2.6754682e-04  -2.9120703e-04  -5.3651490e-03  -7.6694120e-03  -4.7357657e-03  -4.0125265e-02
   9.9982983e+00   2.5944135e-02   2.5944135e-02   2.5944135e-02   2.5944135e-02   2.5944135e-02   2.5944135e-02   2.5240572e-03   1.5980598e-04   1.7062640e-04   3.1882120e-03   4.5553648e-03   2.8139316e-03   2.3855623e-02  -4.3633318e-02  -4.3633318e-02  -4.3633318e-02  -4.3633318e-02  -4.3633318e-02  -4.3633318e-02  -4.2450054e-03  -2.6876459e-04  -2.8696258e-04  -5.3619929e-03  -7.6612953e-03  -4.7325213e-03  -4.0120821e-02
   1.0005710e+01   2.5943993e-02   2.5943993e-02   2.5943993e-02   2.5943993e-02   2.5943993e-02   2.5943993e-02   2.5224210e-03   1.5779815e-04   1.6777704e-04   3.1857094e-03   4.5528021e-03   2.8112486e-03   2.3856507e-02  -4.3633080e-02  -4.3633080e-02  -4.3633080e-02  -4.3633080e-02  -4.3633080e-02  -4.3633080e-02  -4.2422536e-03  -2.6538780e-04  -2.8217047e-04  -5.3577840e-03  -7.6569854e-03  -4.7280089e-03  -4.0122307e-02
   1.0039325e+01   2.5943557e-02   2.5943557e-02   2.5943557e-02   2.5943557e-02   2.5943557e-02   2.5943557e-02   2.5174594e-03   1.5348065e-04   1.6034818e-04   3.1793059e-03   4.5451747e-03   2.8044152e-03   2.3857547e-02  -4.3632346e-02  -4.3632346e-02  -4.3632346e-02  -4.3632346e-02  -4.3632346e-02  -4.3632346e-02  -4.2339089e-03  -2.5812654e-04  -2.6967648e-04  -5.3470145e-03  -7.6441575e-03  -4.7165165e-03  -4.0124057e-02
   1.0098315e+01   2.5943135e-02   2.5943135e-02   2.5943135e-02   2.5943135e-02   2.5943135e-02   2.5943135e-02   2.5128648e-03   1.5391181e-04   1.5649916e-04   3.1763410e-03   4.5384711e-03   2.8013455e-03   2.3854412e-02  -4.3631635e-02  -4.3631635e-02  -4.3631635e-02  -4.3631635e-02  -4.3631635e-02  -4.3631635e-02  -4.2261817e-03  -2.5885168e-04  -2.6320314e-04  -5.3420280e-03  -7.6328833e-03  -4.7113538e-03  -4.0118785e-02
   1.0109447e+01   2.5942694e-02   2.5942694e-02   2.5942694e-02   2.5942694e-02   2.5942694e-02   2.5942694e-02   2.5076933e-03   1.4582578e-04   1.4630952e-04   3.1672682e-03   4.5302316e-03   2.7915887e-03   2.3858811e-02  -4.3630895e-02  -4.3630895e-02  -4.3630895e-02  -4.3630895e-02  -4.3630895e-02  -4.3630895e-02  -4.2174843e-03  -2.4525244e-04  -2.4606602e-04  -5.3267692e-03  -7.6190259e-03  -4.6949447e-03  -4.0126183e-02
   1.0135004e+01   2.5942075e-02   2.5942075e-02   2.5942075e-02   2.5942075e-02   2.5942075e-02   2.5942075e-02   2.5005186e-03   1.3639689e-04   1.3340242e-04   3.1558800e-03   4.5189467e-03   2.7793714e-03   2.3863256e-02  -4.3629854e-02  -4.3629854e-02  -4.3629854e-02  -4.3629854e-02  -4.3629854e-02  -4.3629854e-02  -4.2054176e-03  -2.2939477e-04  -2.2435862e-04  -5.3076163e-03  -7.6000467e-03  -4.6743973e-03  -4.0133657e-02
   1.0166581e+01   2.5941692e-02   2.5941692e-02   2.5941692e-02   2.5941692e-02   2.5941692e-02   2.5941692e-02   2.4962134e-03   1.3361295e-04   1.2763252e-04   3.1509725e-03   4.5124102e-03   2.7741585e-03   2.3863259e-02  -4.3629209e-02  -4.3629209e-02  -4.3629209e-02  -4.3629209e-02  -4.3629209e-02  -4.3629209e-02  -4.1981771e-03  -2.2471268e-04  -2.1465469e-04  -5.2993628e-03  -7.5890535e-03  -4.6656303e-03  -4.0133662e-02
   1.0180253e+01   2.5941442e-02   2.5941442e-02   2.5941442e-02   2.5941442e-02   2.5941442e-02   2.5941442e-02   2.4933493e-03   1.3057578e-04   1.2298382e-04   3.1469145e-03   4.5079656e-03   2.7698192e-03   2.3864357e-02  -4.3628788e-02  -4.3628788e-02  -4.3628788e-02  -4.3628788e-02  -4.3628788e-02  -4.3628788e-02  -4.1933602e-03  -2.1960472e-04  -2.0683643e-04  -5.2925381e-03  -7.5815785e-03  -4.6583323e-03  -4.0135509e-02
   1.0217663e+01   2.5940996e-02   2.5940996e-02   2.5940996e-02   2.5940996e-02   2.5940996e-02   2.5940996e-02   2.4883789e-03   1.2783652e-04   1.1666031e-04   3.1415700e-03   4.5004604e-03   2.7641565e-03   2.3863914e-02  -4.3628039e-02  -4.3628039e-02  -4.3628039e-02  -4.3628039e-02  -4.3628039e-02  -4.3628039e-02  -4.1850010e-03  -2.1499779e-04  -1.9620143e-04  -5.2835495e-03  -7.5689561e-03  -4.6488087e-03  -4.0134764e-02
   1.0233237e+01   2.5940852e-02   2.5940852e-02   2.5940852e-02   2.5940852e-02   2.5940852e-02   2.5940852e-02   2.4868056e-03   1.2772795e-04   1.1518450e-04   3.1403877e-03   4.4981476e-03   2.7629253e-03   2.3863068e-02  -4.3627796e-02  -4.3627796e-02  -4.3627796e-02  -4.3627796e-02  -4.3627796e-02  -4.3627796e-02  -4.1823549e-03  -2.1481518e-04  -1.9371939e-04  -5.2815612e-03  -7.5650664e-03  -4.6467381e-03  -4.0133341e-02
   1.0295297e+01   2.5940367e-02   2.5940367e-02   2.5940367e-02   2.5940367e-02   2.5940367e-02   2.5940367e-02   2.4816125e-03   1.2938637e-04   1.1170472e-04   3.1378384e-03   4.4906798e-03   2.7603506e-03   2.3858404e-02  -4.3626980e-02  -4.3626980e-02  -4.3626980e-02  -4.3626980e-02  -4.3626980e-02  -4.3626980e-02  -4.1736210e-03  -2.1760436e-04  -1.8786703e-04  -5.2772736e-03  -7.5525069e-03  -4.6424079e-03  -4.0125497e-02
   1.0313763e+01   2.5940042e-02   2.5940042e-02   2.5940042e-02   2.5940042e-02   2.5940042e-02   2.5940042e-02   2.4779227e-03   1.2590504e-04   1.0602521e-04   3.1329031e-03   4.4849918e-03   2.7550845e-03   2.3859411e-02  -4.3626434e-02  -4.3626434e-02  -4.3626434e-02  -4.3626434e-02  -4.3626434e-02  -4.3626434e-02  -4.1674155e-03  -2.1174938e-04  -1.7831513e-04  -5.2689734e-03  -7.5429408e-03  -4.6335513e-03  -4.0127192e-02
   1.0357620e+01   2.5939548e-02   2.5939548e-02   2.5939548e-02   2.5939548e-02   2.5939548e-02   2.5939548e-02   2.4724881e-03   1.2410092e-04   9.9959846e-05   3.1278654e-03   4.4768891e-03   2.7497855e-03   2.3857806e-02  -4.3625604e-02  -4.3625604e-02  -4.3625604e-02  -4.3625604e-02  -4.3625604e-02  -4.3625604e-02  -4.1582755e-03  -2.0871518e-04  -1.6811429e-04  -5.2605009e-03  -7.5293135e-03  -4.6246392e-03  -4.0124492e-02
   1.0378408e+01   2.5939402e-02   2.5939402e-02   2.5939402e-02   2.5939402e-02   2.5939402e-02   2.5939402e-02   2.4709666e-03   1.2543617e-04   9.9543453e-05   3.1276928e-03   4.4747745e-03   2.7496666e-03   2.3855641e-02  -4.3625357e-02  -4.3625357e-02  -4.3625357e-02  -4.3625357e-02  -4.3625357e-02  -4.3625357e-02  -4.1557165e-03  -2.1096084e-04  -1.6741399e-04  -5.2602105e-03  -7.5257572e-03  -4.6244392e-03  -4.0120851e-02
   1.0482346e+01   2.5938669e-02   2.5938669e-02   2.5938669e-02   2.5938669e-02   2.5938669e-02   2.5938669e-02   2.4633804e-03   1.3215251e-04   9.7508275e-05   3.1268716e-03   4.4642365e-03   2.7491174e-03   2.3844794e-02  -4.3624126e-02  -4.3624126e-02  -4.3624126e-02  -4.3624126e-02  -4.3624126e-02  -4.3624126e-02  -4.1429580e-03  -2.2225650e-04  -1.6399119e-04  -5.2588295e-03  -7.5080341e-03  -4.6235156e-03  -4.0102608e-02
   1.0507784e+01   2.5937242e-02   2.5937242e-02   2.5937242e-02   2.5937242e-02   2.5937242e-02   2.5937242e-02   2.4466494e-03   1.0572671e-04   6.4429933e-05   3.0973591e-03   4.4375722e-03   2.7173902e-03   2.3859232e-02  -4.3621726e-02  -4.3621726e-02  -4.3621726e-02  -4.3621726e-02  -4.3621726e-02  -4.3621726e-02  -4.1148194e-03  -1.7781310e-04  -1.0835943e-04  -5.2091949e-03  -7.4631896e-03  -4.5701563e-03  -4.0126891e-02
   1.0531835e+01   2.5936658e-02   2.5936658e-02   2.5936658e-02   2.5936658e-02   2.5936658e-02   2.5936658e-02   2.4399814e-03   9.8467428e-05   5.3530321e-05   3.0877994e-03   4.4272201e-03   2.7071744e-03   2.3861934e-02  -4.3620743e-02  -4.3620743e-02  -4.3620743e-02  -4.3620743e-02  -4.3620743e-02  -4.3620743e-02  -4.1036051e-03  -1.6560431e-04  -9.0028268e-05  -5.1931171e-03  -7.4457793e-03  -4.5529752e-03  -4.0131434e-02
   1.0555886e+01   2.5936325e-02   2.5936325e-02   2.5936325e-02   2.5936325e-02   2.5936325e-02   2.5936325e-02   2.4363281e-03   9.7047591e-05   4.9343051e-05   3.0842827e-03   4.4217630e-03   2.7034754e-03   2.3861029e-02  -4.3620184e-02  -4.3620184e-02  -4.3620184e-02  -4.3620184e-02  -4.3620184e-02  -4.3620184e-02  -4.0974610e-03  -1.6321640e-04  -8.2986040e-05  -5.1872027e-03  -7.4366015e-03  -4.5467541e-03  -4.0129912e-02
   1.0584067e+01   2.5935753e-02   2.5935753e-02   2.5935753e-02   2.5935753e-02   2.5935753e-02   2.5935753e-02   2.4298776e-03   9.1446243e-05   3.9801586e-05   3.0759939e-03   4.4118701e-03   2.6946530e-03   2.3862310e-02  -4.3619221e-02  -4.3619221e-02  -4.3619221e-02  -4.3619221e-02  -4.3619221e-02  -4.3619221e-02  -4.0866123e-03  -1.5379595e-04  -6.6939031e-05  -5.1732625e-03  -7.4199633e-03  -4.5319164e-03  -4.0132067e-02
   1.0622625e+01   2.5935313e-02   2.5935313e-02   2.5935313e-02   2.5935313e-02   2.5935313e-02   2.5935313e-02   2.4251575e-03   9.1729913e-05   3.5884341e-05   3.0728796e-03   4.4050002e-03   2.6914531e-03   2.3859156e-02  -4.3618480e-02  -4.3618480e-02  -4.3618480e-02  -4.3618480e-02  -4.3618480e-02  -4.3618480e-02  -4.0786740e-03  -1.5427304e-04  -6.0350938e-05  -5.1680247e-03  -7.4084095e-03  -4.5265347e-03  -4.0126762e-02
   1.0653298e+01   2.5934783e-02   2.5934783e-02   2.5934783e-02   2.5934783e-02   2.5934783e-02   2.5934783e-02   2.4192735e-03   8.8058731e-05   2.8195977e-05   3.0662897e-03   4.3960993e-03   2.6844786e-03   2.3858977e-02  -4.3617589e-02  -4.3617589e-02  -4.3617589e-02  -4.3617589e-02  -4.3617589e-02  -4.3617589e-02  -4.0687782e-03  -1.4809877e-04  -4.7420507e-05  -5.1569418e-03  -7.3934398e-03  -4.5148049e-03  -4.0126461e-02
   1.0701533e+01   2.5934280e-02   2.5934280e-02   2.5934280e-02   2.5934280e-02   2.5934280e-02   2.5934280e-02   2.4139654e-03   8.9918329e-05   2.4882585e-05   3.0638285e-03   4.3885065e-03   2.6820318e-03   2.3853983e-02  -4.3616743e-02  -4.3616743e-02  -4.3616743e-02  -4.3616743e-02  -4.3616743e-02  -4.3616743e-02  -4.0598509e-03  -1.5122628e-04  -4.1847984e-05  -5.1528025e-03  -7.3806700e-03  -4.5106898e-03  -4.0118062e-02
   1.0735152e+01   2.5933801e-02   2.5933801e-02   2.5933801e-02   2.5933801e-02   2.5933801e-02   2.5933801e-02   2.4087710e-03   8.8755677e-05   1.9572744e-05   3.0594168e-03   4.3808289e-03   2.6774305e-03   2.3851870e-02  -4.3615937e-02  -4.3615937e-02  -4.3615937e-02  -4.3615937e-02  -4.3615937e-02  -4.3615937e-02  -4.0511149e-03  -1.4927091e-04  -3.2917796e-05  -5.1453828e-03  -7.3677576e-03  -4.5029513e-03  -4.0114509e-02
   1.0787008e+01   2.5933288e-02   2.5933288e-02   2.5933288e-02   2.5933288e-02   2.5933288e-02   2.5933288e-02   2.4034564e-03   9.2178477e-05   1.7381785e-05   3.0580129e-03   4.3733656e-03   2.6761575e-03   2.3845393e-02  -4.3615074e-02  -4.3615074e-02  -4.3615074e-02  -4.3615074e-02  -4.3615074e-02  -4.3615074e-02  -4.0421767e-03  -1.5502744e-04  -2.9233002e-05  -5.1430218e-03  -7.3552057e-03  -4.5008103e-03  -4.0103615e-02
   1.0823821e+01   2.5932502e-02   2.5932502e-02   2.5932502e-02   2.5932502e-02   2.5932502e-02   2.5932502e-02   2.3946859e-03   8.5454121e-05   5.0930940e-06   3.0473597e-03   4.3600024e-03   2.6648543e-03   2.3846267e-02  -4.3613753e-02  -4.3613753e-02  -4.3613753e-02  -4.3613753e-02  -4.3613753e-02  -4.3613753e-02  -4.0274263e-03  -1.4371829e-04  -8.5656580e-06  -5.1251050e-03  -7.3327314e-03  -4.4818005e-03  -4.0105086e-02
   1.0858790e+01   2.5932131e-02   2.5932131e-02   2.5932131e-02   2.5932131e-02   2.5932131e-02   2.5932131e-02   2.3908509e-03   8.7755241e-05   3.4150146e-06   3.0462387e-03   4.3546071e-03   2.6638207e-03   2.3841738e-02  -4.3613129e-02  -4.3613129e-02  -4.3613129e-02  -4.3613129e-02  -4.3613129e-02  -4.3613129e-02  -4.0209766e-03  -1.4758836e-04  -5.7434337e-06  -5.1232196e-03  -7.3236574e-03  -4.4800620e-03  -4.0097469e-02
   1.0898287e+01   2.5931310e-02   2.5931310e-02   2.5931310e-02   2.5931310e-02   2.5931310e-02   2.5931310e-02   2.3817352e-03   8.1455998e-05  -8.8570381e-06   3.0356354e-03   4.3407799e-03   2.6525940e-03   2.3841992e-02  -4.3611748e-02  -4.3611748e-02  -4.3611748e-02  -4.3611748e-02  -4.3611748e-02  -4.3611748e-02  -4.0056456e-03  -1.3699418e-04   1.4895928e-05  -5.1053869e-03  -7.3004026e-03  -4.4611807e-03  -4.0097896e-02
   1.0930787e+01   2.5930988e-02   2.5930988e-02   2.5930988e-02   2.5930988e-02   2.5930988e-02   2.5930988e-02   2.3784638e-03   8.4441063e-05  -9.5566074e-06   3.0353720e-03   4.3362672e-03   2.6524800e-03   2.3837165e-02  -4.3611207e-02  -4.3611207e-02  -4.3611207e-02  -4.3611207e-02  -4.3611207e-02  -4.3611207e-02  -4.0001436e-03  -1.4201452e-04   1.6072476e-05  -5.1049438e-03  -7.2928130e-03  -4.4609891e-03  -4.0089777e-02
   1.0972976e+01   2.5930291e-02   2.5930291e-02   2.5930291e-02   2.5930291e-02   2.5930291e-02   2.5930291e-02   2.3709133e-03   8.2344192e-05  -1.7496191e-05   3.0287022e-03   4.3250862e-03   2.6455207e-03   2.3834436e-02  -4.3610034e-02  -4.3610034e-02  -4.3610034e-02  -4.3610034e-02  -4.3610034e-02  -4.3610034e-02  -3.9874450e-03  -1.3848796e-04   2.9425413e-05  -5.0937265e-03  -7.2740085e-03  -4.4492848e-03  -4.0085188e-02
   1.1010015e+01   2.5929930e-02   2.5929930e-02   2.5929930e-02   2.5929930e-02   2.5929930e-02   2.5929930e-02   2.3672915e-03   8.6307715e-05  -1.7786943e-05   3.0288603e-03   4.3201505e-03   2.6458954e-03   2.3828462e-02  -4.3609427e-02  -4.3609427e-02  -4.3609427e-02  -4.3609427e-02  -4.3609427e-02  -4.3609427e-02  -3.9813538e-03  -1.4515388e-04   2.9914404e-05  -5.0939924e-03  -7.2657077e-03  -4.4499149e-03  -4.0075141e-02
   1.1038720e+01   2.5929297e-02   2.5929297e-02   2.5929297e-02   2.5929297e-02   2.5929297e-02   2.5929297e-02   2.3602944e-03   8.1622268e-05  -2.7070139e-05   3.0208309e-03   4.3095564e-03   2.6374050e-03   2.3828499e-02  -4.3608363e-02  -4.3608363e-02  -4.3608363e-02  -4.3608363e-02  -4.3608363e-02  -4.3608363e-02  -3.9695860e-03  -1.3727381e-04   4.5527051e-05  -5.0804884e-03  -7.2478903e-03  -4.4356357e-03  -4.0075202e-02
   1.1067425e+01   2.5928910e-02   2.5928910e-02   2.5928910e-02   2.5928910e-02   2.5928910e-02   2.5928910e-02   2.3562357e-03   8.2605074e-05  -2.9828996e-05   3.0186754e-03   4.3037309e-03   2.6352482e-03   2.3825042e-02  -4.3607713e-02  -4.3607713e-02  -4.3607713e-02  -4.3607713e-02  -4.3607713e-02  -4.3607713e-02  -3.9627600e-03  -1.3892671e-04   5.0166948e-05  -5.0768632e-03  -7.2380930e-03  -4.4320084e-03  -4.0069389e-02
   1.1114727e+01   2.5928273e-02   2.5928273e-02   2.5928273e-02   2.5928273e-02   2.5928273e-02   2.5928273e-02   2.3495691e-03   8.4484692e-05  -3.4158028e-05   3.0153181e-03   4.2941885e-03   2.6319112e-03   2.3819106e-02  -4.3606641e-02  -4.3606641e-02  -4.3606641e-02  -4.3606641e-02  -4.3606641e-02  -4.3606641e-02  -3.9515481e-03  -1.4208789e-04   5.7447593e-05  -5.0712169e-03  -7.2220443e-03  -4.4263961e-03  -4.0059406e-02
   1.1159610e+01   2.5927821e-02   2.5927821e-02   2.5927821e-02   2.5927821e-02   2.5927821e-02   2.5927821e-02   2.3450774e-03   8.9804431e-05  -3.4194786e-05   3.0157976e-03   4.2881102e-03   2.6326966e-03   2.3811295e-02  -4.3605881e-02  -4.3605881e-02  -4.3605881e-02  -4.3605881e-02  -4.3605881e-02  -4.3605881e-02  -3.9439938e-03  -1.5103472e-04   5.7509413e-05  -5.0720232e-03  -7.2118218e-03  -4.4277170e-03  -4.0046270e-02
   1.1187016e+01   2.5927206e-02   2.5927206e-02   2.5927206e-02   2.5927206e-02   2.5927206e-02   2.5927206e-02   2.3383252e-03   8.5811124e-05  -4.2742629e-05   3.0084160e-03   4.2779402e-03   2.6249162e-03   2.3810812e-02  -4.3604847e-02  -4.3604847e-02  -4.3604847e-02  -4.3604847e-02  -4.3604847e-02  -4.3604847e-02  -3.9326378e-03  -1.4431871e-04   7.1885331e-05  -5.0596088e-03  -7.1947176e-03  -4.4146318e-03  -4.0045457e-02
   1.1214423e+01   2.5926806e-02   2.5926806e-02   2.5926806e-02   2.5926806e-02   2.5926806e-02   2.5926806e-02   2.3341473e-03   8.6778959e-05  -4.5578415e-05   3.0061772e-03   4.2719475e-03   2.6226808e-03   2.3807274e-02  -4.3604174e-02  -4.3604174e-02  -4.3604174e-02  -4.3604174e-02  -4.3604174e-02  -4.3604174e-02  -3.9256114e-03  -1.4594643e-04   7.6654606e-05  -5.0558434e-03  -7.1846390e-03  -4.4108723e-03  -4.0039507e-02
   1.1267230e+01   2.5926291e-02   2.5926291e-02   2.5926291e-02   2.5926291e-02   2.5926291e-02   2.5926291e-02   2.3291728e-03   9.4820659e-05  -4.4018170e-05   3.0081824e-03   4.2654178e-03   2.6251965e-03   2.3796558e-02  -4.3603308e-02  -4.3603308e-02  -4.3603308e-02  -4.3603308e-02  -4.3603308e-02  -4.3603308e-02  -3.9172452e-03  -1.5947111e-04   7.4030558e-05  -5.0592159e-03  -7.1736573e-03  -4.4151032e-03  -4.0021483e-02
   1.1322016e+01   2.5925739e-02   2.5925739e-02   2.5925739e-02   2.5925739e-02   2.5925739e-02   2.5925739e-02   2.3238246e-03   1.0293499e-04  -4.2705376e-05   3.0099824e-03   4.2583544e-03   2.6275098e-03   2.3785527e-02  -4.3602379e-02  -4.3602379e-02  -4.3602379e-02  -4.3602379e-02  -4.3602379e-02  -4.3602379e-02  -3.9082504e-03  -1.7311794e-04   7.1822678e-05  -5.0622431e-03  -7.1617779e-03  -4.4189938e-03  -4.0002933e-02
   1.1365654e+01   2.5925337e-02   2.5925337e-02   2.5925337e-02   2.5925337e-02   2.5925337e-02   2.5925337e-02   2.3200292e-03   1.1043185e-04  -4.0513572e-05   3.0124425e-03   4.2534978e-03   2.6304652e-03   2.3776050e-02  -4.3601702e-02  -4.3601702e-02  -4.3601702e-02  -4.3601702e-02  -4.3601702e-02  -4.3601702e-02  -3.9018672e-03  -1.8572630e-04   6.8136463e-05  -5.0663805e-03  -7.1536100e-03  -4.4239642e-03  -3.9986993e-02
   1.1409292e+01   2.5924818e-02   2.5924818e-02   2.5924818e-02   2.5924818e-02   2.5924818e-02   2.5924818e-02   2.3148489e-03   1.1525787e-04  -4.1395737e-05   3.0121347e-03   4.2463940e-03   2.6304363e-03   2.3768218e-02  -4.3600831e-02  -4.3600831e-02  -4.3600831e-02  -4.3600831e-02  -4.3600831e-02  -4.3600831e-02  -3.8931550e-03  -1.9384279e-04   6.9620103e-05  -5.0658630e-03  -7.1416626e-03  -4.4239156e-03  -3.9973820e-02
   1.1439348e+01   2.5923909e-02   2.5923909e-02   2.5923909e-02   2.5923909e-02   2.5923909e-02   2.5923909e-02   2.3047210e-03   1.0636535e-04  -5.6236797e-05   2.9991113e-03   4.2308974e-03   2.6166150e-03   2.3770196e-02  -4.3599301e-02  -4.3599301e-02  -4.3599301e-02  -4.3599301e-02  -4.3599301e-02  -4.3599301e-02  -3.8761217e-03  -1.7888718e-04   9.4580067e-05  -5.0439599e-03  -7.1156001e-03  -4.4006706e-03  -3.9977148e-02
   1.1469405e+01   2.5923405e-02   2.5923405e-02   2.5923405e-02   2.5923405e-02   2.5923405e-02   2.5923405e-02   2.2994354e-03   1.0679669e-04  -6.0340358e-05   2.9957556e-03   4.2232575e-03   2.6132172e-03   2.3766436e-02  -4.3598454e-02  -4.3598454e-02  -4.3598454e-02  -4.3598454e-02  -4.3598454e-02  -4.3598454e-02  -3.8672323e-03  -1.7961262e-04   1.0148151e-04  -5.0383162e-03  -7.1027513e-03  -4.3949562e-03  -3.9970824e-02
   1.1501518e+01   2.5922851e-02   2.5922851e-02   2.5922851e-02   2.5922851e-02   2.5922851e-02   2.5922851e-02   2.2936119e-03   1.0702921e-04  -6.5030461e-05   2.9918952e-03   4.2148199e-03   2.6092937e-03   2.3762519e-02  -4.3597521e-02  -4.3597521e-02  -4.3597521e-02  -4.3597521e-02  -4.3597521e-02  -4.3597521e-02  -3.8574381e-03  -1.8000367e-04   1.0936941e-04  -5.0318237e-03  -7.0885607e-03  -4.3883576e-03  -3.9964237e-02
   1.1533632e+01   2.5922420e-02   2.5922420e-02   2.5922420e-02   2.5922420e-02   2.5922420e-02   2.5922420e-02   2.2892617e-03   1.1009742e-04  -6.6454407e-05   2.9909755e-03   4.2087727e-03   2.6085408e-03   2.3756857e-02  -4.3596797e-02  -4.3596797e-02  -4.3596797e-02  -4.3596797e-02  -4.3596797e-02  -4.3596797e-02  -3.8501219e-03  -1.8516385e-04   1.1176423e-04  -5.0302769e-03  -7.0783904e-03  -4.3870914e-03  -3.9954714e-02
   1.1566021e+01   2.5921832e-02   2.5921832e-02   2.5921832e-02   2.5921832e-02   2.5921832e-02   2.5921832e-02   2.2830678e-03   1.0988264e-04  -7.1766150e-05   2.9865584e-03   4.1997595e-03   2.6040245e-03   2.3753122e-02  -4.3595809e-02  -4.3595809e-02  -4.3595809e-02  -4.3595809e-02  -4.3595809e-02  -4.3595809e-02  -3.8397049e-03  -1.8480262e-04   1.2069762e-04  -5.0228482e-03  -7.0632319e-03  -4.3794957e-03  -3.9948433e-02
   1.1598411e+01   2.5921389e-02   2.5921389e-02   2.5921389e-02   2.5921389e-02   2.5921389e-02   2.5921389e-02   2.2785913e-03   1.1297236e-04  -7.3271399e-05   2.9855685e-03   4.1935327e-03   2.6032033e-03   2.3747355e-02  -4.3595063e-02  -4.3595063e-02  -4.3595063e-02  -4.3595063e-02  -4.3595063e-02  -4.3595063e-02  -3.8321763e-03  -1.8999898e-04   1.2322917e-04  -5.0211834e-03  -7.0527596e-03  -4.3781146e-03  -3.9938733e-02
   1.1665621e+01   2.5920556e-02   2.5920556e-02   2.5920556e-02   2.5920556e-02   2.5920556e-02   2.5920556e-02   2.2704032e-03   1.2194557e-04  -7.3596668e-05   2.9860234e-03   4.1824456e-03   2.6042214e-03   2.3733639e-02  -4.3593663e-02  -4.3593663e-02  -4.3593663e-02  -4.3593663e-02  -4.3593663e-02  -4.3593663e-02  -3.8184054e-03  -2.0509028e-04   1.2377621e-04  -5.0219484e-03  -7.0341131e-03  -4.3798270e-03  -3.9915665e-02
   1.1701150e+01   2.5919979e-02   2.5919979e-02   2.5919979e-02   2.5919979e-02   2.5919979e-02   2.5919979e-02   2.2644685e-03   1.2386218e-04  -7.7118656e-05   2.9832432e-03   4.1740066e-03   2.6015126e-03   2.3728027e-02  -4.3592692e-02  -4.3592692e-02  -4.3592692e-02  -4.3592692e-02  -4.3592692e-02  -4.3592692e-02  -3.8084243e-03  -2.0831366e-04   1.2969956e-04  -5.0172726e-03  -7.0199203e-03  -4.3752713e-03  -3.9906228e-02
   1.1736679e+01   2.5919495e-02   2.5919495e-02   2.5919495e-02   2.5919495e-02   2.5919495e-02   2.5919495e-02   2.2596473e-03   1.2791972e-04  -7.8174046e-05   2.9826838e-03   4.1673739e-03   2.6011983e-03   2.3721099e-02  -4.3591877e-02  -4.3591877e-02  -4.3591877e-02  -4.3591877e-02  -4.3591877e-02  -4.3591877e-02  -3.8003159e-03  -2.1513770e-04   1.3147453e-04  -5.0163319e-03  -7.0087652e-03  -4.3747425e-03  -3.9894576e-02
   1.1772881e+01   2.5918668e-02   2.5918668e-02   2.5918668e-02   2.5918668e-02   2.5918668e-02   2.5918668e-02   2.2507859e-03   1.2477977e-04  -8.7751810e-05   2.9744583e-03   4.1542416e-03   2.5926342e-03   2.3718398e-02  -4.3590487e-02  -4.3590487e-02  -4.3590487e-02  -4.3590487e-02  -4.3590487e-02  -4.3590487e-02  -3.7854126e-03  -2.0985689e-04   1.4758259e-04  -5.0024981e-03  -6.9866790e-03  -4.3603393e-03  -3.9890033e-02
   1.1809083e+01   2.5918140e-02   2.5918140e-02   2.5918140e-02   2.5918140e-02   2.5918140e-02   2.5918140e-02   2.2454965e-03   1.2850671e-04  -8.9417793e-05   2.9733565e-03   4.1469036e-03   2.5917504e-03   2.3711474e-02  -4.3589599e-02  -4.3589599e-02  -4.3589599e-02  -4.3589599e-02  -4.3589599e-02  -4.3589599e-02  -3.7765168e-03  -2.1612492e-04   1.5038447e-04  -5.0006451e-03  -6.9743379e-03  -4.3588529e-03  -3.9878388e-02
   1.1846646e+01   2.5917406e-02   2.5917406e-02   2.5917406e-02   2.5917406e-02   2.5917406e-02   2.5917406e-02   2.2378219e-03   1.2855056e-04  -9.5688652e-05   2.9681185e-03   4.1357829e-03   2.5864322e-03   2.3706498e-02  -4.3588364e-02  -4.3588364e-02  -4.3588364e-02  -4.3588364e-02  -4.3588364e-02  -4.3588364e-02  -3.7636095e-03  -2.1619868e-04   1.6093091e-04  -4.9918357e-03  -6.9556349e-03  -4.3499086e-03  -3.9870019e-02
   1.1884210e+01   2.5916865e-02   2.5916865e-02   2.5916865e-02   2.5916865e-02   2.5916865e-02   2.5916865e-02   2.2324620e-03   1.3304177e-04  -9.6834512e-05   2.9674950e-03   4.1284168e-03   2.5860890e-03   2.3698788e-02  -4.3587456e-02  -4.3587456e-02  -4.3587456e-02  -4.3587456e-02  -4.3587456e-02  -4.3587456e-02  -3.7545952e-03  -2.2375207e-04   1.6285804e-04  -4.9907871e-03  -6.9432464e-03  -4.3493314e-03  -3.9857052e-02
   1.1923185e+01   2.5916184e-02   2.5916184e-02   2.5916184e-02   2.5916184e-02   2.5916184e-02   2.5916184e-02   2.2255171e-03   1.3551469e-04  -1.0070952e-04   2.9644205e-03   4.1185799e-03   2.5831333e-03   2.3691952e-02  -4.3586309e-02  -4.3586309e-02  -4.3586309e-02  -4.3586309e-02  -4.3586309e-02  -4.3586309e-02  -3.7429151e-03  -2.2791107e-04   1.6937509e-04  -4.9856163e-03  -6.9267025e-03  -4.3443606e-03  -3.9845556e-02
   1.1962161e+01   2.5915615e-02   2.5915615e-02   2.5915615e-02   2.5915615e-02   2.5915615e-02   2.5915615e-02   2.2199112e-03   1.4055840e-04  -1.0162139e-04   2.9640140e-03   4.1109147e-03   2.5830541e-03   2.3683537e-02  -4.3585352e-02  -4.3585352e-02  -4.3585352e-02  -4.3585352e-02  -4.3585352e-02  -4.3585352e-02  -3.7334870e-03  -2.3639367e-04   1.7090871e-04  -4.9849326e-03  -6.9138111e-03  -4.3442274e-03  -3.9831403e-02
   1.2002602e+01   2.5915351e-02   2.5915351e-02   2.5915351e-02   2.5915351e-02   2.5915351e-02   2.5915351e-02   2.2180964e-03   1.5420207e-04  -9.3116475e-05   2.9720799e-03   4.1095324e-03   2.5921524e-03   2.3669351e-02  -4.3584908e-02  -4.3584908e-02  -4.3584908e-02  -4.3584908e-02  -4.3584908e-02  -4.3584908e-02  -3.7304348e-03  -2.5933984e-04   1.5660498e-04  -4.9984980e-03  -6.9114864e-03  -4.3595290e-03  -3.9807546e-02
   1.2043044e+01   2.5914765e-02   2.5914765e-02   2.5914765e-02   2.5914765e-02   2.5914765e-02   2.5914765e-02   2.2124389e-03   1.6046133e-04  -9.3118906e-05   2.9724847e-03   4.1019174e-03   2.5929915e-03   2.3659705e-02  -4.3583923e-02  -4.3583923e-02  -4.3583923e-02  -4.3583923e-02  -4.3583923e-02  -4.3583923e-02  -3.7209200e-03  -2.6986679e-04   1.5660907e-04  -4.9991789e-03  -6.8986793e-03  -4.3609403e-03  -3.9791321e-02
   1.2085008e+01   2.5913752e-02   2.5913752e-02   2.5913752e-02   2.5913752e-02   2.5913752e-02   2.5913752e-02   2.2018121e-03   1.5846582e-04  -1.0313769e-04   2.9638763e-03   4.0863689e-03   2.5841521e-03   2.3654668e-02  -4.3582220e-02  -4.3582220e-02  -4.3582220e-02  -4.3582220e-02  -4.3582220e-02  -4.3582220e-02  -3.7030476e-03  -2.6651069e-04   1.7345885e-04  -4.9847010e-03  -6.8725296e-03  -4.3460740e-03  -3.9782850e-02
   1.2126971e+01   2.5913073e-02   2.5913073e-02   2.5913073e-02   2.5913073e-02   2.5913073e-02   2.5913073e-02   2.1951583e-03   1.6409530e-04  -1.0436823e-04   2.9631819e-03   4.0772638e-03   2.5838443e-03   2.3644948e-02  -4.3581076e-02  -4.3581076e-02  -4.3581076e-02  -4.3581076e-02  -4.3581076e-02  -4.3581076e-02  -3.6918572e-03  -2.7597847e-04   1.7552838e-04  -4.9835332e-03  -6.8572164e-03  -4.3455563e-03  -3.9766504e-02
   1.2148743e+01   2.5912308e-02   2.5912308e-02   2.5912308e-02   2.5912308e-02   2.5912308e-02   2.5912308e-02   2.1868364e-03   1.5803115e-04  -1.1549960e-04   2.9533718e-03   4.0646786e-03   2.5735090e-03   2.3645291e-02  -4.3579792e-02  -4.3579792e-02  -4.3579792e-02  -4.3579792e-02  -4.3579792e-02  -4.3579792e-02  -3.6778612e-03  -2.6577965e-04   1.9424933e-04  -4.9670344e-03  -6.8360503e-03  -4.3281742e-03  -3.9767080e-02
   1.2170514e+01   2.5911777e-02   2.5911777e-02   2.5911777e-02   2.5911777e-02   2.5911777e-02   2.5911777e-02   2.1812840e-03   1.5727758e-04  -1.2050847e-04   2.9490753e-03   4.0565844e-03   2.5691173e-03   2.3642374e-02  -4.3578897e-02  -4.3578897e-02  -4.3578897e-02  -4.3578897e-02  -4.3578897e-02  -4.3578897e-02  -3.6685231e-03  -2.6451229e-04   2.0267334e-04  -4.9598084e-03  -6.8224374e-03  -4.3207882e-03  -3.9762174e-02
   1.2212149e+01   2.5910965e-02   2.5910965e-02   2.5910965e-02   2.5910965e-02   2.5910965e-02   2.5910965e-02   2.1731228e-03   1.6054590e-04  -1.2465709e-04   2.9457487e-03   4.0450893e-03   2.5659901e-03   2.3633906e-02  -4.3577533e-02  -4.3577533e-02  -4.3577533e-02  -4.3577533e-02  -4.3577533e-02  -4.3577533e-02  -3.6547974e-03  -2.7000902e-04   2.0965057e-04  -4.9542138e-03  -6.8031048e-03  -4.3155289e-03  -3.9747933e-02
   1.2234723e+01   2.5910194e-02   2.5910194e-02   2.5910194e-02   2.5910194e-02   2.5910194e-02   2.5910194e-02   2.1647780e-03   1.5516050e-04  -1.3529281e-04   2.9363911e-03   4.0325371e-03   2.5561633e-03   2.3633575e-02  -4.3576235e-02  -4.3576235e-02  -4.3576235e-02  -4.3576235e-02  -4.3576235e-02  -4.3576235e-02  -3.6407630e-03  -2.6095175e-04   2.2753791e-04  -4.9384760e-03  -6.7819943e-03  -4.2990019e-03  -3.9747377e-02
   1.2257297e+01   2.5909653e-02   2.5909653e-02   2.5909653e-02   2.5909653e-02   2.5909653e-02   2.5909653e-02   2.1591880e-03   1.5505188e-04  -1.3984298e-04   2.9325138e-03   4.0244514e-03   2.5522440e-03   2.3630008e-02  -4.3575326e-02  -4.3575326e-02  -4.3575326e-02  -4.3575326e-02  -4.3575326e-02  -4.3575326e-02  -3.6313616e-03  -2.6076907e-04   2.3519047e-04  -4.9319550e-03  -6.7683955e-03  -4.2924104e-03  -3.9741377e-02
   1.2297228e+01   2.5908872e-02   2.5908872e-02   2.5908872e-02   2.5908872e-02   2.5908872e-02   2.5908872e-02   2.1513918e-03   1.5886616e-04  -1.4327090e-04   2.9298165e-03   4.0135404e-03   2.5497969e-03   2.3621240e-02  -4.3574012e-02  -4.3574012e-02  -4.3574012e-02  -4.3574012e-02  -4.3574012e-02  -4.3574012e-02  -3.6182498e-03  -2.6718400e-04   2.4095560e-04  -4.9274186e-03  -6.7500452e-03  -4.2882948e-03  -3.9726631e-02
   1.2320603e+01   2.5908078e-02   2.5908078e-02   2.5908078e-02   2.5908078e-02   2.5908078e-02   2.5908078e-02   2.1428524e-03   1.5384013e-04  -1.5378167e-04   2.9205766e-03   4.0007439e-03   2.5401184e-03   2.3620427e-02  -4.3572677e-02  -4.3572677e-02  -4.3572677e-02  -4.3572677e-02  -4.3572677e-02  -4.3572677e-02  -3.6038881e-03  -2.5873113e-04   2.5863280e-04  -4.9118789e-03  -6.7285239e-03  -4.2720173e-03  -3.9725264e-02
   1.2343979e+01   2.5907522e-02   2.5907522e-02   2.5907522e-02   2.5907522e-02   2.5907522e-02   2.5907522e-02   2.1371454e-03   1.5423454e-04  -1.5803925e-04   2.9169681e-03   3.9925394e-03   2.5365100e-03   2.3616291e-02  -4.3571741e-02  -4.3571741e-02  -4.3571741e-02  -4.3571741e-02  -4.3571741e-02  -4.3571741e-02  -3.5942900e-03  -2.5939445e-04   2.6579329e-04  -4.9058100e-03  -6.7147254e-03  -4.2659486e-03  -3.9718308e-02
   1.2382578e+01   2.5906758e-02   2.5906758e-02   2.5906758e-02   2.5906758e-02   2.5906758e-02   2.5906758e-02   2.1295772e-03   1.5843562e-04  -1.6097408e-04   2.9146977e-03   3.9819996e-03   2.5345273e-03   2.3607286e-02  -4.3570457e-02  -4.3570457e-02  -4.3570457e-02  -4.3570457e-02  -4.3570457e-02  -4.3570457e-02  -3.5815617e-03  -2.6645991e-04   2.7072913e-04  -4.9019916e-03  -6.6969992e-03  -4.2626140e-03  -3.9703163e-02
   1.2406758e+01   2.5906155e-02   2.5906155e-02   2.5906155e-02   2.5906155e-02   2.5906155e-02   2.5906155e-02   2.1233984e-03   1.5872087e-04  -1.6565950e-04   2.9107021e-03   3.9731102e-03   2.5305272e-03   2.3602925e-02  -4.3569443e-02  -4.3569443e-02  -4.3569443e-02  -4.3569443e-02  -4.3569443e-02  -4.3569443e-02  -3.5711700e-03  -2.6693964e-04   2.7860915e-04  -4.8952717e-03  -6.6820489e-03  -4.2558867e-03  -3.9695829e-02
   1.2430937e+01   2.5905653e-02   2.5905653e-02   2.5905653e-02   2.5905653e-02   2.5905653e-02   2.5905653e-02   2.1184279e-03   1.6131631e-04  -1.6767910e-04   2.9091072e-03   3.9661795e-03   2.5291150e-03   2.3597149e-02  -4.3568599e-02  -4.3568599e-02  -4.3568599e-02  -4.3568599e-02  -4.3568599e-02  -4.3568599e-02  -3.5628105e-03  -2.7130470e-04   2.8200576e-04  -4.8925894e-03  -6.6703928e-03  -4.2535115e-03  -3.9686114e-02
   1.2481347e+01   2.5904686e-02   2.5904686e-02   2.5904686e-02   2.5904686e-02   2.5904686e-02   2.5904686e-02   2.1090013e-03   1.6851445e-04  -1.6982639e-04   2.9076403e-03   3.9532473e-03   2.5281734e-03   2.3584013e-02  -4.3566972e-02  -4.3566972e-02  -4.3566972e-02  -4.3566972e-02  -4.3566972e-02  -4.3566972e-02  -3.5469568e-03  -2.8341067e-04   2.8561711e-04  -4.8901222e-03  -6.6486432e-03  -4.2519280e-03  -3.9664021e-02
   1.2506458e+01   2.5903575e-02   2.5903575e-02   2.5903575e-02   2.5903575e-02   2.5903575e-02   2.5903575e-02   2.0968662e-03   1.5843199e-04  -1.8687517e-04   2.8925151e-03   3.9348033e-03   2.5122076e-03   2.3585635e-02  -4.3565103e-02  -4.3565103e-02  -4.3565103e-02  -4.3565103e-02  -4.3565103e-02  -4.3565103e-02  -3.5265477e-03  -2.6645380e-04   3.1429006e-04  -4.8646845e-03  -6.6176238e-03  -4.2250764e-03  -3.9666750e-02
   1.2531569e+01   2.5902885e-02   2.5902885e-02   2.5902885e-02   2.5902885e-02   2.5902885e-02   2.5902885e-02   2.0897615e-03   1.5795624e-04  -1.9283450e-04   2.8873771e-03   3.9245124e-03   2.5070064e-03   2.3581377e-02  -4.3563944e-02  -4.3563944e-02  -4.3563944e-02  -4.3563944e-02  -4.3563944e-02  -4.3563944e-02  -3.5145989e-03  -2.6565367e-04   3.2431257e-04  -4.8560433e-03  -6.6003163e-03  -4.2163290e-03  -3.9659588e-02
   1.2557153e+01   2.5902624e-02   2.5902624e-02   2.5902624e-02   2.5902624e-02   2.5902624e-02   2.5902624e-02   2.0877948e-03   1.6759717e-04  -1.8722373e-04   2.8926534e-03   3.9225816e-03   2.5130419e-03   2.3570807e-02  -4.3563504e-02  -4.3563504e-02  -4.3563504e-02  -4.3563504e-02  -4.3563504e-02  -4.3563504e-02  -3.5112913e-03  -2.8186796e-04   3.1487628e-04  -4.8649171e-03  -6.5970690e-03  -4.2264796e-03  -3.9641811e-02
   1.2582737e+01   2.5902208e-02   2.5902208e-02   2.5902208e-02   2.5902208e-02   2.5902208e-02   2.5902208e-02   2.0839877e-03   1.7372012e-04  -1.8567239e-04   2.8942737e-03   3.9176676e-03   2.5151366e-03   2.3562392e-02  -4.3562805e-02  -4.3562805e-02  -4.3562805e-02  -4.3562805e-02  -4.3562805e-02  -4.3562805e-02  -3.5048884e-03  -2.9216565e-04   3.1226719e-04  -4.8676422e-03  -6.5888045e-03  -4.2300025e-03  -3.9627658e-02
   1.2608804e+01   2.5901887e-02   2.5901887e-02   2.5901887e-02   2.5901887e-02   2.5901887e-02   2.5901887e-02   2.0813393e-03   1.8234203e-04  -1.8134305e-04   2.8983938e-03   3.9146611e-03   2.5199355e-03   2.3552339e-02  -4.3562264e-02  -4.3562264e-02  -4.3562264e-02  -4.3562264e-02  -4.3562264e-02  -4.3562264e-02  -3.5004343e-03  -3.0666614e-04   3.0498604e-04  -4.8745714e-03  -6.5837482e-03  -4.2380733e-03  -3.9610753e-02
   1.2634871e+01   2.5901443e-02   2.5901443e-02   2.5901443e-02   2.5901443e-02   2.5901443e-02   2.5901443e-02   2.0772324e-03   1.8817492e-04  -1.8023152e-04   2.8996157e-03   3.9092903e-03   2.5216105e-03   2.3543996e-02  -4.3561518e-02  -4.3561518e-02  -4.3561518e-02  -4.3561518e-02  -4.3561518e-02  -4.3561518e-02  -3.4935272e-03  -3.1647600e-04   3.0311665e-04  -4.8766264e-03  -6.5747155e-03  -4.2408904e-03  -3.9596720e-02
   1.2703251e+01   2.5900092e-02   2.5900092e-02   2.5900092e-02   2.5900092e-02   2.5900092e-02   2.5900092e-02   2.0642270e-03   1.9928271e-04  -1.8218005e-04   2.8984387e-03   3.8915919e-03   2.5212837e-03   2.3524649e-02  -4.3559245e-02  -4.3559245e-02  -4.3559245e-02  -4.3559245e-02  -4.3559245e-02  -4.3559245e-02  -3.4716544e-03  -3.3515729e-04   3.0639372e-04  -4.8746469e-03  -6.5449499e-03  -4.2403408e-03  -3.9564182e-02
   1.2730455e+01   2.5899317e-02   2.5899317e-02   2.5899317e-02   2.5899317e-02   2.5899317e-02   2.5899317e-02   2.0562580e-03   1.9855528e-04  -1.8896804e-04   2.8925544e-03   3.8800404e-03   2.5153224e-03   2.3520031e-02  -4.3557943e-02  -4.3557943e-02  -4.3557943e-02  -4.3557943e-02  -4.3557943e-02  -4.3557943e-02  -3.4582521e-03  -3.3393388e-04   3.1780988e-04  -4.8647505e-03  -6.5255225e-03  -4.2303149e-03  -3.9556416e-02
   1.2757659e+01   2.5898708e-02   2.5898708e-02   2.5898708e-02   2.5898708e-02   2.5898708e-02   2.5898708e-02   2.0502533e-03   2.0157815e-04  -1.9142686e-04   2.8905691e-03   3.8716724e-03   2.5135636e-03   2.3513119e-02  -4.3556918e-02  -4.3556918e-02  -4.3556918e-02  -4.3556918e-02  -4.3556918e-02  -4.3556918e-02  -3.4481533e-03  -3.3901780e-04   3.2194517e-04  -4.8614117e-03  -6.5114490e-03  -4.2273569e-03  -3.9544791e-02
   1.2785377e+01   2.5898277e-02   2.5898277e-02   2.5898277e-02   2.5898277e-02   2.5898277e-02   2.5898277e-02   2.0464095e-03   2.0907030e-04  -1.8885316e-04   2.8931129e-03   3.8668422e-03   2.5166983e-03   2.3503341e-02  -4.3556193e-02  -4.3556193e-02  -4.3556193e-02  -4.3556193e-02  -4.3556193e-02  -4.3556193e-02  -3.4416887e-03  -3.5161823e-04   3.1761668e-04  -4.8656899e-03  -6.5033256e-03  -4.2326289e-03  -3.9528346e-02
   1.2813095e+01   2.5897763e-02   2.5897763e-02   2.5897763e-02   2.5897763e-02   2.5897763e-02   2.5897763e-02   2.0415808e-03   2.1467936e-04  -1.8845201e-04   2.8937000e-03   3.8604157e-03   2.5177239e-03   2.3494716e-02  -4.3555329e-02  -4.3555329e-02  -4.3555329e-02  -4.3555329e-02  -4.3555329e-02  -4.3555329e-02  -3.4335677e-03  -3.6105165e-04   3.1694201e-04  -4.8666772e-03  -6.4925173e-03  -4.2343538e-03  -3.9513841e-02
   1.2869578e+01   2.5896545e-02   2.5896545e-02   2.5896545e-02   2.5896545e-02   2.5896545e-02   2.5896545e-02   2.0297265e-03   2.2237951e-04  -1.9198090e-04   2.8909793e-03   3.8440677e-03   2.5155966e-03   2.3479379e-02  -4.3553281e-02  -4.3553281e-02  -4.3553281e-02  -4.3553281e-02  -4.3553281e-02  -4.3553281e-02  -3.4136310e-03  -3.7400190e-04   3.2287696e-04  -4.8621016e-03  -6.4650229e-03  -4.2307761e-03  -3.9488046e-02
   1.2898352e+01   2.5896153e-02   2.5896153e-02   2.5896153e-02   2.5896153e-02   2.5896153e-02   2.5896153e-02   2.0264229e-03   2.3160176e-04  -1.8767562e-04   2.8950807e-03   3.8401839e-03   2.5204330e-03   2.3468283e-02  -4.3552621e-02  -4.3552621e-02  -4.3552621e-02  -4.3552621e-02  -4.3552621e-02  -4.3552621e-02  -3.4080749e-03  -3.8951204e-04   3.1563628e-04  -4.8689994e-03  -6.4584911e-03  -4.2389100e-03  -3.9469386e-02
   1.2927127e+01   2.5895630e-02   2.5895630e-02   2.5895630e-02   2.5895630e-02   2.5895630e-02   2.5895630e-02   2.0215571e-03   2.3783765e-04  -1.8681589e-04   2.8960787e-03   3.8337680e-03   2.5219243e-03   2.3459017e-02  -4.3551741e-02  -4.3551741e-02  -4.3551741e-02  -4.3551741e-02  -4.3551741e-02  -4.3551741e-02  -3.3998915e-03  -3.9999969e-04   3.1419035e-04  -4.8706779e-03  -6.4477008e-03  -4.2414181e-03  -3.9453801e-02
   1.2985764e+01   2.5894358e-02   2.5894358e-02   2.5894358e-02   2.5894358e-02   2.5894358e-02   2.5894358e-02   2.0092175e-03   2.4604466e-04  -1.9030325e-04   2.8933908e-03   3.8167793e-03   2.5198792e-03   2.3442838e-02  -4.3549602e-02  -4.3549602e-02  -4.3549602e-02  -4.3549602e-02  -4.3549602e-02  -4.3549602e-02  -3.3791385e-03  -4.1380239e-04   3.2005547e-04  -4.8661572e-03  -6.4191288e-03  -4.2379787e-03  -3.9426591e-02
   1.3045509e+01   2.5893065e-02   2.5893065e-02   2.5893065e-02   2.5893065e-02   2.5893065e-02   2.5893065e-02   1.9966954e-03   2.5464221e-04  -1.9363310e-04   2.8908502e-03   3.7995668e-03   2.5180145e-03   2.3426155e-02  -4.3547428e-02  -4.3547428e-02  -4.3547428e-02  -4.3547428e-02  -4.3547428e-02  -4.3547428e-02  -3.3580785e-03  -4.2826191e-04   3.2565567e-04  -4.8618844e-03  -6.3901805e-03  -4.2348426e-03  -3.9398534e-02
   1.3075946e+01   2.5892634e-02   2.5892634e-02   2.5892634e-02   2.5892634e-02   2.5892634e-02   2.5892634e-02   1.9930545e-03   2.6436513e-04  -1.8918652e-04   2.8950767e-03   3.7952523e-03   2.5230227e-03   2.3414331e-02  -4.3546703e-02  -4.3546703e-02  -4.3546703e-02  -4.3546703e-02  -4.3546703e-02  -4.3546703e-02  -3.3519553e-03  -4.4461408e-04   3.1817733e-04  -4.8689927e-03  -6.3829243e-03  -4.2432654e-03  -3.9378647e-02
   1.3106383e+01   2.5892063e-02   2.5892063e-02   2.5892063e-02   2.5892063e-02   2.5892063e-02   2.5892063e-02   1.9877424e-03   2.7089363e-04  -1.8842543e-04   2.8959836e-03   3.7882292e-03   2.5244528e-03   2.3404463e-02  -4.3545742e-02  -4.3545742e-02  -4.3545742e-02  -4.3545742e-02  -4.3545742e-02  -4.3545742e-02  -3.3430214e-03  -4.5559384e-04   3.1689732e-04  -4.8705179e-03  -6.3711127e-03  -4.2456707e-03  -3.9362051e-02
   1.3137396e+01   2.5891348e-02   2.5891348e-02   2.5891348e-02   2.5891348e-02   2.5891348e-02   2.5891348e-02   1.9807630e-03   2.7466289e-04  -1.9101522e-04   2.8938741e-03   3.7785457e-03   2.5226448e-03   2.3396129e-02  -4.3544540e-02  -4.3544540e-02  -4.3544540e-02  -4.3544540e-02  -4.3544540e-02  -4.3544540e-02  -3.3312831e-03  -4.6193303e-04   3.2125286e-04  -4.8669701e-03  -6.3548268e-03  -4.2426298e-03  -3.9348036e-02
   1.3168409e+01   2.5890690e-02   2.5890690e-02   2.5890690e-02   2.5890690e-02   2.5890690e-02   2.5890690e-02   1.9744543e-03   2.7971106e-04  -1.9212811e-04   2.8930948e-03   3.7699492e-03   2.5222704e-03   2.3387014e-02  -4.3543432e-02  -4.3543432e-02  -4.3543432e-02  -4.3543432e-02  -4.3543432e-02  -4.3543432e-02  -3.3206732e-03  -4.7042314e-04   3.2312454e-04  -4.8656595e-03  -6.3403691e-03  -4.2420002e-03  -3.9332705e-02
   1.3199659e+01   2.5890228e-02   2.5890228e-02   2.5890228e-02   2.5890228e-02   2.5890228e-02   2.5890228e-02   1.9705326e-03   2.8957451e-04  -1.8776143e-04   2.8972384e-03   3.7652520e-03   2.5272143e-03   2.3374843e-02  -4.3542656e-02  -4.3542656e-02  -4.3542656e-02  -4.3542656e-02  -4.3542656e-02  -4.3542656e-02  -3.3140776e-03  -4.8701168e-04   3.1578058e-04  -4.8726282e-03  -6.3324693e-03  -4.2503150e-03  -3.9312236e-02
   1.3230909e+01   2.5889627e-02   2.5889627e-02   2.5889627e-02   2.5889627e-02   2.5889627e-02   2.5889627e-02   1.9649504e-03   2.9626398e-04  -1.8705642e-04   2.8980836e-03   3.7578636e-03   2.5286032e-03   2.3364615e-02  -4.3541645e-02  -4.3541645e-02  -4.3541645e-02  -4.3541645e-02  -4.3541645e-02  -4.3541645e-02  -3.3046893e-03  -4.9826216e-04   3.1459489e-04  -4.8740497e-03  -6.3200433e-03  -4.2526509e-03  -3.9295035e-02
   1.3262159e+01   2.5888873e-02   2.5888873e-02   2.5888873e-02   2.5888873e-02   2.5888873e-02   2.5888873e-02   1.9575761e-03   2.9967342e-04  -1.9018607e-04   2.8954715e-03   3.7475864e-03   2.5262715e-03   2.3356339e-02  -4.3540378e-02  -4.3540378e-02  -4.3540378e-02  -4.3540378e-02  -4.3540378e-02  -4.3540378e-02  -3.2922870e-03  -5.0399621e-04   3.1985839e-04  -4.8696566e-03  -6.3027590e-03  -4.2487293e-03  -3.9281116e-02
   1.3293409e+01   2.5888192e-02   2.5888192e-02   2.5888192e-02   2.5888192e-02   2.5888192e-02   2.5888192e-02   1.9510510e-03   3.0470225e-04  -1.9144592e-04   2.8945436e-03   3.7386854e-03   2.5257549e-03   2.3347073e-02  -4.3539231e-02  -4.3539231e-02  -4.3539231e-02  -4.3539231e-02  -4.3539231e-02  -4.3539231e-02  -3.2813130e-03  -5.1245378e-04   3.2197723e-04  -4.8680960e-03  -6.2877891e-03  -4.2478605e-03  -3.9265532e-02
   1.3324659e+01   2.5887431e-02   2.5887431e-02   2.5887431e-02   2.5887431e-02   2.5887431e-02   2.5887431e-02   1.9436067e-03   3.0810526e-04  -1.9462620e-04   2.8918824e-03   3.7283091e-03   2.5233755e-03   2.3338750e-02  -4.3537952e-02  -4.3537952e-02  -4.3537952e-02  -4.3537952e-02  -4.3537952e-02  -4.3537952e-02  -3.2687930e-03  -5.1817702e-04   3.2732588e-04  -4.8636204e-03  -6.2703380e-03  -4.2438588e-03  -3.9251534e-02
   1.3355909e+01   2.5886743e-02   2.5886743e-02   2.5886743e-02   2.5886743e-02   2.5886743e-02   2.5886743e-02   1.9370313e-03   3.1316486e-04  -1.9589360e-04   2.8909443e-03   3.7193407e-03   2.5228531e-03   2.3329415e-02  -4.3536796e-02  -4.3536796e-02  -4.3536796e-02  -4.3536796e-02  -4.3536796e-02  -4.3536796e-02  -3.2577345e-03  -5.2668635e-04   3.2945741e-04  -4.8620427e-03  -6.2552549e-03  -4.2429802e-03  -3.9235834e-02
   1.3387159e+01   2.5886314e-02   2.5886314e-02   2.5886314e-02   2.5886314e-02   2.5886314e-02   2.5886314e-02   1.9335645e-03   3.2428099e-04  -1.9018920e-04   2.8962687e-03   3.7154292e-03   2.5290902e-03   2.3316309e-02  -4.3536073e-02  -4.3536073e-02  -4.3536073e-02  -4.3536073e-02  -4.3536073e-02  -4.3536073e-02  -3.2519040e-03  -5.4538166e-04   3.1986365e-04  -4.8709974e-03  -6.2486763e-03  -4.2534698e-03  -3.9213792e-02
   1.3418409e+01   2.5885710e-02   2.5885710e-02   2.5885710e-02   2.5885710e-02   2.5885710e-02   2.5885710e-02   1.9280189e-03   3.3142495e-04  -1.8906751e-04   2.8974650e-03   3.7081486e-03   2.5308779e-03   2.3305635e-02  -4.3535057e-02  -4.3535057e-02  -4.3535057e-02  -4.3535057e-02  -4.3535057e-02  -4.3535057e-02  -3.2425773e-03  -5.5739651e-04   3.1797718e-04  -4.8730094e-03  -6.2364317e-03  -4.2564765e-03  -3.9195840e-02
   1.3449659e+01   2.5884973e-02   2.5884973e-02   2.5884973e-02   2.5884973e-02   2.5884973e-02   2.5884973e-02   1.9209075e-03   3.3571244e-04  -1.9128645e-04   2.8956478e-03   3.6983457e-03   2.5294235e-03   2.3296654e-02  -4.3533818e-02  -4.3533818e-02  -4.3533818e-02  -4.3533818e-02  -4.3533818e-02  -4.3533818e-02  -3.2306171e-03  -5.6460728e-04   3.2170903e-04  -4.8699531e-03  -6.2199451e-03  -4.2540305e-03  -3.9180737e-02
   1.3480909e+01   2.5884281e-02   2.5884281e-02   2.5884281e-02   2.5884281e-02   2.5884281e-02   2.5884281e-02   1.9143363e-03   3.4102880e-04  -1.9231701e-04   2.8949011e-03   3.6894181e-03   2.5291228e-03   2.3287046e-02  -4.3532654e-02  -4.3532654e-02  -4.3532654e-02  -4.3532654e-02  -4.3532654e-02  -4.3532654e-02  -3.2195655e-03  -5.7354844e-04   3.2344225e-04  -4.8686973e-03  -6.2049304e-03  -4.2535247e-03  -3.9164577e-02
   1.3543409e+01   2.5882986e-02   2.5882986e-02   2.5882986e-02   2.5882986e-02   2.5882986e-02   2.5882986e-02   1.9023000e-03   3.5401416e-04  -1.9172493e-04   2.8957791e-03   3.6733872e-03   2.5310912e-03   2.3266279e-02  -4.3530476e-02  -4.3530476e-02  -4.3530476e-02  -4.3530476e-02  -4.3530476e-02  -4.3530476e-02  -3.1993227e-03  -5.9538746e-04   3.2244648e-04  -4.8701739e-03  -6.1779694e-03  -4.2568352e-03  -3.9129651e-02
   1.3574659e+01   2.5882216e-02   2.5882216e-02   2.5882216e-02   2.5882216e-02   2.5882216e-02   2.5882216e-02   1.8948395e-03   3.5788536e-04  -1.9449641e-04   2.8934496e-03   3.6630500e-03   2.5290977e-03   2.3257445e-02  -4.3529181e-02  -4.3529181e-02  -4.3529181e-02  -4.3529181e-02  -4.3529181e-02  -4.3529181e-02  -3.1867755e-03  -6.0189811e-04   3.2710759e-04  -4.8662562e-03  -6.1605841e-03  -4.2534825e-03  -3.9114794e-02
   1.3605909e+01   2.5881506e-02   2.5881506e-02   2.5881506e-02   2.5881506e-02   2.5881506e-02   2.5881506e-02   1.8881020e-03   3.6313398e-04  -1.9567720e-04   2.8925531e-03   3.6538841e-03   2.5286484e-03   2.3247770e-02  -4.3527988e-02  -4.3527988e-02  -4.3527988e-02  -4.3527988e-02  -4.3527988e-02  -4.3527988e-02  -3.1754443e-03  -6.1072532e-04   3.2909347e-04  -4.8647484e-03  -6.1451687e-03  -4.2527269e-03  -3.9098521e-02
   1.3637159e+01   2.5881082e-02   2.5881082e-02   2.5881082e-02   2.5881082e-02   2.5881082e-02   2.5881082e-02   1.8848065e-03   3.7509054e-04  -1.8913456e-04   2.8985929e-03   3.6503182e-03   2.5356864e-03   2.3233916e-02  -4.3527274e-02  -4.3527274e-02  -4.3527274e-02  -4.3527274e-02  -4.3527274e-02  -4.3527274e-02  -3.1699018e-03  -6.3083410e-04   3.1808993e-04  -4.8749063e-03  -6.1391715e-03  -4.2645634e-03  -3.9075222e-02
   1.3668409e+01   2.5880465e-02   2.5880465e-02   2.5880465e-02   2.5880465e-02   2.5880465e-02   2.5880465e-02   1.8792122e-03   3.8265565e-04  -1.8765811e-04   2.9000687e-03   3.6430272e-03   2.5378054e-03   2.3222750e-02  -4.3526237e-02  -4.3526237e-02  -4.3526237e-02  -4.3526237e-02  -4.3526237e-02  -4.3526237e-02  -3.1604933e-03  -6.4355723e-04   3.1560682e-04  -4.8773882e-03  -6.1269093e-03  -4.2681272e-03  -3.9056442e-02
   1.3730909e+01   2.5879005e-02   2.5879005e-02   2.5879005e-02   2.5879005e-02   2.5879005e-02   2.5879005e-02   1.8653734e-03   3.9299054e-04  -1.9032020e-04   2.8979496e-03   3.6241821e-03   2.5365913e-03   2.3203239e-02  -4.3523781e-02  -4.3523781e-02  -4.3523781e-02  -4.3523781e-02  -4.3523781e-02  -4.3523781e-02  -3.1372188e-03  -6.6093863e-04   3.2008398e-04  -4.8738243e-03  -6.0952153e-03  -4.2660854e-03  -3.9023630e-02
   1.3762159e+01   2.5878604e-02   2.5878604e-02   2.5878604e-02   2.5878604e-02   2.5878604e-02   2.5878604e-02   1.8624200e-03   4.0585839e-04  -1.8277701e-04   2.9048617e-03   3.6212088e-03   2.5445875e-03   2.3188700e-02  -4.3523107e-02  -4.3523107e-02  -4.3523107e-02  -4.3523107e-02  -4.3523107e-02  -4.3523107e-02  -3.1322519e-03  -6.8258003e-04   3.0739771e-04  -4.8854492e-03  -6.0902148e-03  -4.2795335e-03  -3.8999178e-02
   1.3793409e+01   2.5877988e-02   2.5877988e-02   2.5877988e-02   2.5877988e-02   2.5877988e-02   2.5877988e-02   1.8569036e-03   4.1382925e-04  -1.8088257e-04   2.9066846e-03   3.6140820e-03   2.5470989e-03   2.3177158e-02  -4.3522071e-02  -4.3522071e-02  -4.3522071e-02  -4.3522071e-02  -4.3522071e-02  -4.3522071e-02  -3.1229743e-03  -6.9598556e-04   3.0421159e-04  -4.8885150e-03  -6.0782289e-03  -4.2837573e-03  -3.8979766e-02
   1.3855909e+01   2.5876521e-02   2.5876521e-02   2.5876521e-02   2.5876521e-02   2.5876521e-02   2.5876521e-02   1.8431196e-03   4.2480321e-04  -1.8291145e-04   2.9050748e-03   3.5954052e-03   2.5464717e-03   2.3156991e-02  -4.3519604e-02  -4.3519604e-02  -4.3519604e-02  -4.3519604e-02  -4.3519604e-02  -4.3519604e-02  -3.0997921e-03  -7.1444176e-04   3.0762379e-04  -4.8858077e-03  -6.0468178e-03  -4.2827024e-03  -3.8945848e-02
   1.3918409e+01   2.5875000e-02   2.5875000e-02   2.5875000e-02   2.5875000e-02   2.5875000e-02   2.5875000e-02   1.8287402e-03   4.3492110e-04  -1.8601221e-04   2.9024851e-03   3.5757978e-03   2.5448022e-03   2.3137228e-02  -4.3517045e-02  -4.3517045e-02  -4.3517045e-02  -4.3517045e-02  -4.3517045e-02  -4.3517045e-02  -3.0756085e-03  -7.3145821e-04   3.1283871e-04  -4.8814522e-03  -6.0138418e-03  -4.2798946e-03  -3.8912610e-02
   1.3949659e+01   2.5874601e-02   2.5874601e-02   2.5874601e-02   2.5874601e-02   2.5874601e-02   2.5874601e-02   1.8259010e-03   4.4841917e-04  -1.7783361e-04   2.9099294e-03   3.5730680e-03   2.5533990e-03   2.3122105e-02  -4.3516374e-02  -4.3516374e-02  -4.3516374e-02  -4.3516374e-02  -4.3516374e-02  -4.3516374e-02  -3.0708335e-03  -7.5415951e-04   2.9908380e-04  -4.8939722e-03  -6.0092507e-03  -4.2943528e-03  -3.8887177e-02
   1.3980909e+01   2.5873975e-02   2.5873975e-02   2.5873975e-02   2.5873975e-02   2.5873975e-02   2.5873975e-02   1.8203641e-03   4.5676318e-04  -1.7559963e-04   2.9120175e-03   3.5659667e-03   2.5562233e-03   2.3110137e-02  -4.3515322e-02  -4.3515322e-02  -4.3515322e-02  -4.3515322e-02  -4.3515322e-02  -4.3515322e-02  -3.0615215e-03  -7.6819262e-04   2.9532665e-04  -4.8974840e-03  -5.9973076e-03  -4.2991029e-03  -3.8867048e-02
   1.4043409e+01   2.5872467e-02   2.5872467e-02   2.5872467e-02   2.5872467e-02   2.5872467e-02   2.5872467e-02   1.8062916e-03   4.6804539e-04  -1.7746372e-04   2.9104723e-03   3.5469442e-03   2.5557219e-03   2.3089369e-02  -4.3512785e-02  -4.3512785e-02  -4.3512785e-02  -4.3512785e-02  -4.3512785e-02  -4.3512785e-02  -3.0378541e-03  -7.8716725e-04   2.9846172e-04  -4.8948852e-03  -5.9653153e-03  -4.2982595e-03  -3.8832121e-02
   1.4105909e+01   2.5870890e-02   2.5870890e-02   2.5870890e-02   2.5870890e-02   2.5870890e-02   2.5870890e-02   1.7914513e-03   4.7817654e-04  -1.8074926e-04   2.9076298e-03   3.5267165e-03   2.5538381e-03   2.3069170e-02  -4.3510132e-02  -4.3510132e-02  -4.3510132e-02  -4.3510132e-02  -4.3510132e-02  -4.3510132e-02  -3.0128953e-03  -8.0420600e-04   3.0398739e-04  -4.8901046e-03  -5.9312959e-03  -4.2950914e-03  -3.8798150e-02
   1.4168409e+01   2.5869321e-02   2.5869321e-02   2.5869321e-02   2.5869321e-02   2.5869321e-02   2.5869321e-02   1.7767723e-03   4.8892770e-04  -1.8341171e-04   2.9053321e-03   3.5067889e-03   2.5525572e-03   2.3048458e-02  -4.3507495e-02  -4.3507495e-02  -4.3507495e-02  -4.3507495e-02  -4.3507495e-02  -4.3507495e-02  -2.9882080e-03  -8.2228749e-04   3.0846515e-04  -4.8862403e-03  -5.8977813e-03  -4.2929371e-03  -3.8763316e-02
   1.4230909e+01   2.5867730e-02   2.5867730e-02   2.5867730e-02   2.5867730e-02   2.5867730e-02   2.5867730e-02   1.7618841e-03   4.9958882e-04  -1.8626906e-04   2.9028421e-03   3.4865607e-03   2.5510846e-03   2.3027668e-02  -4.3504819e-02  -4.3504819e-02  -4.3504819e-02  -4.3504819e-02  -4.3504819e-02  -4.3504819e-02  -2.9631687e-03  -8.4021757e-04   3.1327069e-04  -4.8820526e-03  -5.8637611e-03  -4.2904605e-03  -3.8728351e-02
   1.4262159e+01   2.5865724e-02   2.5865724e-02   2.5865724e-02   2.5865724e-02   2.5865724e-02   2.5865724e-02   1.7400600e-03   4.7776084e-04  -2.1914187e-04   2.8732655e-03   3.4531771e-03   2.5198255e-03   2.3033771e-02  -4.3501445e-02  -4.3501445e-02  -4.3501445e-02  -4.3501445e-02  -4.3501445e-02  -4.3501445e-02  -2.9264645e-03  -8.0350687e-04   3.6855678e-04  -4.8323101e-03  -5.8076161e-03  -4.2378883e-03  -3.8738615e-02
   1.4293409e+01   2.5864563e-02   2.5864563e-02   2.5864563e-02   2.5864563e-02   2.5864563e-02   2.5864563e-02   1.7282859e-03   4.7504782e-04  -2.2993755e-04   2.8635823e-03   3.4360697e-03   2.5100023e-03   2.3028212e-02  -4.3499492e-02  -4.3499492e-02  -4.3499492e-02  -4.3499492e-02  -4.3499492e-02  -4.3499492e-02  -2.9066626e-03  -7.9894406e-04   3.8671315e-04  -4.8160247e-03  -5.7788446e-03  -4.2213674e-03  -3.8729266e-02
   1.4324659e+01   2.5863613e-02   2.5863613e-02   2.5863613e-02   2.5863613e-02   2.5863613e-02   2.5863613e-02   1.7190575e-03   4.7733599e-04  -2.3500406e-04   2.8590530e-03   3.4231051e-03   2.5057406e-03   2.3019533e-02  -4.3497895e-02  -4.3497895e-02  -4.3497895e-02  -4.3497895e-02  -4.3497895e-02  -4.3497895e-02  -2.8911422e-03  -8.0279235e-04   3.9523410e-04  -4.8084073e-03  -5.7570404e-03  -4.2142002e-03  -3.8714670e-02
   1.4355909e+01   2.5862783e-02   2.5862783e-02   2.5862783e-02   2.5862783e-02   2.5862783e-02   2.5862783e-02   1.7112455e-03   4.8231469e-04  -2.3696184e-04   2.8573250e-03   3.4124339e-03   2.5044974e-03   2.3009214e-02  -4.3496498e-02  -4.3496498e-02  -4.3496498e-02  -4.3496498e-02  -4.3496498e-02  -4.3496498e-02  -2.8780039e-03  -8.1116561e-04   3.9852673e-04  -4.8055011e-03  -5.7390934e-03  -4.2121093e-03  -3.8697315e-02
   1.4387159e+01   2.5862568e-02   2.5862568e-02   2.5862568e-02   2.5862568e-02   2.5862568e-02   2.5862568e-02   1.7108220e-03   5.0145505e-04  -2.2254104e-04   2.8703167e-03   3.4137559e-03   2.5191321e-03   2.2990170e-02  -4.3496138e-02  -4.3496138e-02  -4.3496138e-02  -4.3496138e-02  -4.3496138e-02  -4.3496138e-02  -2.8772915e-03  -8.4335622e-04   3.7427357e-04  -4.8273509e-03  -5.7413168e-03  -4.2367223e-03  -3.8665287e-02
   1.4418409e+01   2.5861980e-02   2.5861980e-02   2.5861980e-02   2.5861980e-02   2.5861980e-02   2.5861980e-02   1.7059536e-03   5.1213210e-04  -2.1788994e-04   2.8745042e-03   3.4078789e-03   2.5242799e-03   2.2976292e-02  -4.3495149e-02  -4.3495149e-02  -4.3495149e-02  -4.3495149e-02  -4.3495149e-02  -4.3495149e-02  -2.8691037e-03  -8.6131307e-04   3.6645126e-04  -4.8343934e-03  -5.7314326e-03  -4.2453799e-03  -3.8641946e-02
   1.4484986e+01   2.5860321e-02   2.5860321e-02   2.5860321e-02   2.5860321e-02   2.5860321e-02   2.5860321e-02   1.6908203e-03   5.2619273e-04  -2.1811974e-04   2.8742677e-03   3.3876937e-03   2.5253987e-03   2.2951863e-02  -4.3492358e-02  -4.3492358e-02  -4.3492358e-02  -4.3492358e-02  -4.3492358e-02  -4.3492358e-02  -2.8436524e-03  -8.8496049e-04   3.6683774e-04  -4.8339956e-03  -5.6974849e-03  -4.2472614e-03  -3.8600861e-02
   1.4516236e+01   2.5859363e-02   2.5859363e-02   2.5859363e-02   2.5859363e-02   2.5859363e-02   2.5859363e-02   1.6816359e-03   5.2910599e-04  -2.2257165e-04   2.8702312e-03   3.3748810e-03   2.5217065e-03   2.2942532e-02  -4.3490748e-02  -4.3490748e-02  -4.3490748e-02  -4.3490748e-02  -4.3490748e-02  -4.3490748e-02  -2.8282058e-03  -8.8986008e-04   3.7432505e-04  -4.8272070e-03  -5.6759362e-03  -4.2410518e-03  -3.8585168e-02
   1.4547486e+01   2.5858506e-02   2.5858506e-02   2.5858506e-02   2.5858506e-02   2.5858506e-02   2.5858506e-02   1.6736447e-03   5.3428517e-04  -2.2440569e-04   2.8685540e-03   3.3640002e-03   2.5205563e-03   2.2931821e-02  -4.3489306e-02  -4.3489306e-02  -4.3489306e-02  -4.3489306e-02  -4.3489306e-02  -4.3489306e-02  -2.8147661e-03  -8.9857052e-04   3.7740958e-04  -4.8243862e-03  -5.6576367e-03  -4.2391174e-03  -3.8567153e-02
   1.4609986e+01   2.5856742e-02   2.5856742e-02   2.5856742e-02   2.5856742e-02   2.5856742e-02   2.5856742e-02   1.6571279e-03   5.4397310e-04  -2.2894855e-04   2.8643916e-03   3.3414167e-03   2.5174031e-03   2.2910656e-02  -4.3486338e-02  -4.3486338e-02  -4.3486338e-02  -4.3486338e-02  -4.3486338e-02  -4.3486338e-02  -2.7869878e-03  -9.1486386e-04   3.8504984e-04  -4.8173858e-03  -5.6196554e-03  -4.2338144e-03  -3.8531558e-02
   1.4672486e+01   2.5855039e-02   2.5855039e-02   2.5855039e-02   2.5855039e-02   2.5855039e-02   2.5855039e-02   1.6414132e-03   5.5552523e-04  -2.3143638e-04   2.8620616e-03   3.3201752e-03   2.5162421e-03   2.2888206e-02  -4.3483475e-02  -4.3483475e-02  -4.3483475e-02  -4.3483475e-02  -4.3483475e-02  -4.3483475e-02  -2.7605586e-03  -9.3429243e-04   3.8923391e-04  -4.8134672e-03  -5.5839310e-03  -4.2318617e-03  -3.8493800e-02
   1.4734986e+01   2.5853299e-02   2.5853299e-02   2.5853299e-02   2.5853299e-02   2.5853299e-02   2.5853299e-02   1.6253113e-03   5.6667652e-04  -2.3448343e-04   2.8592078e-03   3.2983492e-03   2.5145343e-03   2.2865852e-02  -4.3480548e-02  -4.3480548e-02  -4.3480548e-02  -4.3480548e-02  -4.3480548e-02  -4.3480548e-02  -2.7334781e-03  -9.5304687e-04   3.9435849e-04  -4.8086677e-03  -5.5472236e-03  -4.2289895e-03  -3.8456206e-02
   1.4797486e+01   2.5851550e-02   2.5851550e-02   2.5851550e-02   2.5851550e-02   2.5851550e-02   2.5851550e-02   1.6091805e-03   5.7810486e-04  -2.3730541e-04   2.8565372e-03   3.2765186e-03   2.5130413e-03   2.2843184e-02  -4.3477608e-02  -4.3477608e-02  -4.3477608e-02  -4.3477608e-02  -4.3477608e-02  -4.3477608e-02  -2.7063490e-03  -9.7226726e-04   3.9910456e-04  -4.8041761e-03  -5.5105086e-03  -4.2264786e-03  -3.8418083e-02
   1.4859986e+01   2.5849786e-02   2.5849786e-02   2.5849786e-02   2.5849786e-02   2.5849786e-02   2.5849786e-02   1.5929141e-03   5.8960430e-04  -2.4013881e-04   2.8538363e-03   3.2545107e-03   2.5115333e-03   2.2820328e-02  -4.3474639e-02  -4.3474639e-02  -4.3474639e-02  -4.3474639e-02  -4.3474639e-02  -4.3474639e-02  -2.6789919e-03  -9.9160723e-04   4.0386981e-04  -4.7996339e-03  -5.4734952e-03  -4.2239424e-03  -3.8379642e-02
   1.4922486e+01   2.5848007e-02   2.5848007e-02   2.5848007e-02   2.5848007e-02   2.5848007e-02   2.5848007e-02   1.5765454e-03   6.0123457e-04  -2.4291323e-04   2.8511688e-03   3.2323788e-03   2.5100785e-03   2.2797247e-02  -4.3471648e-02  -4.3471648e-02  -4.3471648e-02  -4.3471648e-02  -4.3471648e-02  -4.3471648e-02  -2.6514627e-03  -1.0111672e-03   4.0853588e-04  -4.7951475e-03  -5.4362734e-03  -4.2214957e-03  -3.8340825e-02
   1.4984986e+01   2.5846213e-02   2.5846213e-02   2.5846213e-02   2.5846213e-02   2.5846213e-02   2.5846213e-02   1.5600654e-03   6.1297554e-04  -2.4565059e-04   2.8485147e-03   3.2101083e-03   2.5086555e-03   2.2773957e-02  -4.3468632e-02  -4.3468632e-02  -4.3468632e-02  -4.3468632e-02  -4.3468632e-02  -4.3468632e-02  -2.6237464e-03  -1.0309134e-03   4.1313962e-04  -4.7906838e-03  -5.3988185e-03  -4.2191024e-03  -3.8301655e-02
   1.5047486e+01   2.5844406e-02   2.5844406e-02   2.5844406e-02   2.5844406e-02   2.5844406e-02   2.5844406e-02   1.5434781e-03   6.2483112e-04  -2.4834500e-04   2.8458793e-03   3.1877051e-03   2.5072699e-03   2.2750455e-02  -4.3465592e-02  -4.3465592e-02  -4.3465592e-02  -4.3465592e-02  -4.3465592e-02  -4.3465592e-02  -2.5958495e-03  -1.0508523e-03   4.1767114e-04  -4.7862516e-03  -5.3611404e-03  -4.2167721e-03  -3.8262129e-02
   1.5109986e+01   2.5842584e-02   2.5842584e-02   2.5842584e-02   2.5842584e-02   2.5842584e-02   2.5842584e-02   1.5267833e-03   6.3679801e-04  -2.5099895e-04   2.8432604e-03   3.1651689e-03   2.5059192e-03   2.2726745e-02  -4.3462527e-02  -4.3462527e-02  -4.3462527e-02  -4.3462527e-02  -4.3462527e-02  -4.3462527e-02  -2.5677719e-03  -1.0709785e-03   4.2213460e-04  -4.7818471e-03  -5.3232386e-03  -4.2145004e-03  -3.8222252e-02
   1.5172486e+01   2.5840748e-02   2.5840748e-02   2.5840748e-02   2.5840748e-02   2.5840748e-02   2.5840748e-02   1.5099822e-03   6.4887513e-04  -2.5361237e-04   2.8406580e-03   3.1425012e-03   2.5046032e-03   2.2702828e-02  -4.3459439e-02  -4.3459439e-02  -4.3459439e-02  -4.3459439e-02  -4.3459439e-02  -4.3459439e-02  -2.5395156e-03  -1.0912900e-03   4.2652990e-04  -4.7774703e-03  -5.2851157e-03  -4.2122872e-03  -3.8182028e-02
   1.5234986e+01   2.5838897e-02   2.5838897e-02   2.5838897e-02   2.5838897e-02   2.5838897e-02   2.5838897e-02   1.4930757e-03   6.6106074e-04  -2.5618597e-04   2.8380715e-03   3.1197032e-03   2.5033213e-03   2.2678706e-02  -4.3456328e-02  -4.3456328e-02  -4.3456328e-02  -4.3456328e-02  -4.3456328e-02  -4.3456328e-02  -2.5110819e-03  -1.1117840e-03   4.3085822e-04  -4.7731203e-03  -5.2467735e-03  -4.2101313e-03  -3.8141461e-02
   1.5297486e+01   2.5837043e-02   2.5837043e-02   2.5837043e-02   2.5837043e-02   2.5837043e-02   2.5837043e-02   1.4761735e-03   6.7353065e-04  -2.5850690e-04   2.8356944e-03   3.0969483e-03   2.5022803e-03   2.2654288e-02  -4.3453209e-02  -4.3453209e-02  -4.3453209e-02  -4.3453209e-02  -4.3453209e-02  -4.3453209e-02  -2.4826555e-03  -1.1327561e-03   4.3476160e-04  -4.7691224e-03  -5.2085040e-03  -4.2083806e-03  -3.8100393e-02
   1.5359986e+01   2.5835173e-02   2.5835173e-02   2.5835173e-02   2.5835173e-02   2.5835173e-02   2.5835173e-02   1.4591475e-03   6.8603884e-04  -2.6085829e-04   2.8332714e-03   3.0740290e-03   2.5012052e-03   2.2629722e-02  -4.3450064e-02  -4.3450064e-02  -4.3450064e-02  -4.3450064e-02  -4.3450064e-02  -4.3450064e-02  -2.4540207e-03  -1.1537926e-03   4.3871622e-04  -4.7650474e-03  -5.1699578e-03  -4.2065724e-03  -3.8059079e-02
   1.5422486e+01   2.5833292e-02   2.5833292e-02   2.5833292e-02   2.5833292e-02   2.5833292e-02   2.5833292e-02   1.4420373e-03   6.9865799e-04  -2.6315505e-04   2.8308794e-03   3.0510093e-03   2.5001785e-03   2.2604967e-02  -4.3446900e-02  -4.3446900e-02  -4.3446900e-02  -4.3446900e-02  -4.3446900e-02  -4.3446900e-02  -2.4252445e-03  -1.1750157e-03   4.4257894e-04  -4.7610244e-03  -5.1312430e-03  -4.2048457e-03  -3.8017445e-02
   1.5484986e+01   2.5831398e-02   2.5831398e-02   2.5831398e-02   2.5831398e-02   2.5831398e-02   2.5831398e-02   1.4248320e-03   7.1136433e-04  -2.6542350e-04   2.8284944e-03   3.0278712e-03   2.4991746e-03   2.2580038e-02  -4.3443714e-02  -4.3443714e-02  -4.3443714e-02  -4.3443714e-02  -4.3443714e-02  -4.3443714e-02  -2.3963084e-03  -1.1963855e-03   4.4639406e-04  -4.7570134e-03  -5.0923289e-03  -4.2031573e-03  -3.7975518e-02
   1.5547486e+01   2.5829628e-02   2.5829628e-02   2.5829628e-02   2.5829628e-02   2.5829628e-02   2.5829628e-02   1.4091674e-03   7.2723448e-04  -2.6408477e-04   2.8293343e-03   3.0072638e-03   2.5016621e-03   2.2553061e-02  -4.3440738e-02  -4.3440738e-02  -4.3440738e-02  -4.3440738e-02  -4.3440738e-02  -4.3440738e-02  -2.3699634e-03  -1.2230762e-03   4.4414256e-04  -4.7584259e-03  -5.0576709e-03  -4.2073407e-03  -3.7930148e-02
   1.5609986e+01   2.5827659e-02   2.5827659e-02   2.5827659e-02   2.5827659e-02   2.5827659e-02   2.5827659e-02   1.3912057e-03   7.3903994e-04  -2.6752100e-04   2.8258496e-03   2.9829769e-03   2.4995071e-03   2.2528425e-02  -4.3437427e-02  -4.3437427e-02  -4.3437427e-02  -4.3437427e-02  -4.3437427e-02  -4.3437427e-02  -2.3397550e-03  -1.2429308e-03   4.4992168e-04  -4.7525652e-03  -5.0168248e-03  -4.2037165e-03  -3.7888715e-02
   1.5672486e+01   2.5825732e-02   2.5825732e-02   2.5825732e-02   2.5825732e-02   2.5825732e-02   2.5825732e-02   1.3737907e-03   7.5216817e-04  -2.6950564e-04   2.8236534e-03   2.9596134e-03   2.4987565e-03   2.2502854e-02  -4.3434186e-02  -4.3434186e-02  -4.3434186e-02  -4.3434186e-02  -4.3434186e-02  -4.3434186e-02  -2.3104662e-03  -1.2650101e-03   4.5325949e-04  -4.7488717e-03  -4.9775316e-03  -4.2024542e-03  -3.7845709e-02
   1.5734986e+01   2.5823775e-02   2.5823775e-02   2.5823775e-02   2.5823775e-02   2.5823775e-02   2.5823775e-02   1.3560872e-03   7.6503278e-04  -2.7187072e-04   2.8210943e-03   2.9358206e-03   2.4976311e-03   2.2477314e-02  -4.3430895e-02  -4.3430895e-02  -4.3430895e-02  -4.3430895e-02  -4.3430895e-02  -4.3430895e-02  -2.2806920e-03  -1.2866460e-03   4.5723712e-04  -4.7445677e-03  -4.9375165e-03  -4.2005615e-03  -3.7802756e-02
   1.5797486e+01   2.5821810e-02   2.5821810e-02   2.5821810e-02   2.5821810e-02   2.5821810e-02   2.5821810e-02   1.3383421e-03   7.7809885e-04  -2.7407757e-04   2.8186578e-03   2.9119983e-03   2.4966540e-03   2.2451524e-02  -4.3427589e-02  -4.3427589e-02  -4.3427589e-02  -4.3427589e-02  -4.3427589e-02  -4.3427589e-02  -2.2508480e-03  -1.3086208e-03   4.6094864e-04  -4.7404700e-03  -4.8974517e-03  -4.1989180e-03  -3.7759381e-02
   1.5859986e+01   2.5819830e-02   2.5819830e-02   2.5819830e-02   2.5819830e-02   2.5819830e-02   2.5819830e-02   1.3204839e-03   7.9122762e-04  -2.7628542e-04   2.8162005e-03   2.8880303e-03   2.4956703e-03   2.2425568e-02  -4.3424260e-02  -4.3424260e-02  -4.3424260e-02  -4.3424260e-02  -4.3424260e-02  -4.3424260e-02  -2.2208138e-03  -1.3307010e-03   4.6466184e-04  -4.7363372e-03  -4.8571418e-03  -4.1972637e-03  -3.7715728e-02
   1.5922486e+01   2.5817838e-02   2.5817838e-02   2.5817838e-02   2.5817838e-02   2.5817838e-02   2.5817838e-02   1.3025348e-03   8.0445821e-04  -2.7844790e-04   2.8137641e-03   2.8639523e-03   2.4947251e-03   2.2399425e-02  -4.3420909e-02  -4.3420909e-02  -4.3420909e-02  -4.3420909e-02  -4.3420909e-02  -4.3420909e-02  -2.1906267e-03  -1.3529524e-03   4.6829873e-04  -4.7322397e-03  -4.8166470e-03  -4.1956741e-03  -3.7671760e-02
   1.5984986e+01   2.5815832e-02   2.5815832e-02   2.5815832e-02   2.5815832e-02   2.5815832e-02   2.5815832e-02   1.2844895e-03   8.1777733e-04  -2.8057922e-04   2.8113360e-03   2.8397553e-03   2.4938045e-03   2.2373103e-02  -4.3417536e-02  -4.3417536e-02  -4.3417536e-02  -4.3417536e-02  -4.3417536e-02  -4.3417536e-02  -2.1602779e-03  -1.3753528e-03   4.7188324e-04  -4.7281560e-03  -4.7759520e-03  -4.1941258e-03  -3.7627491e-02
   1.6047486e+01   2.5813814e-02   2.5813814e-02   2.5813814e-02   2.5813814e-02   2.5813814e-02   2.5813814e-02   1.2663508e-03   8.3118717e-04  -2.8267575e-04   2.8089194e-03   2.8154434e-03   2.4929120e-03   2.2346602e-02  -4.3414142e-02  -4.3414142e-02  -4.3414142e-02  -4.3414142e-02  -4.3414142e-02  -4.3414142e-02  -2.1297718e-03  -1.3979057e-03   4.7540921e-04  -4.7240917e-03  -4.7350639e-03  -4.1926248e-03  -3.7582922e-02
   1.6109986e+01   2.5811783e-02   2.5811783e-02   2.5811783e-02   2.5811783e-02   2.5811783e-02   2.5811783e-02   1.2481190e-03   8.4468540e-04  -2.8473907e-04   2.8065130e-03   2.7910170e-03   2.4920460e-03   2.2319925e-02  -4.3410726e-02  -4.3410726e-02  -4.3410726e-02  -4.3410726e-02  -4.3410726e-02  -4.3410726e-02  -2.0991092e-03  -1.4206073e-03   4.7887935e-04  -4.7200445e-03  -4.6939832e-03  -4.1911683e-03  -3.7538056e-02
   1.6171971e+01   2.5809756e-02   2.5809756e-02   2.5809756e-02   2.5809756e-02   2.5809756e-02   2.5809756e-02   1.2299483e-03   8.5816337e-04  -2.8674755e-04   2.8041409e-03   2.7666834e-03   2.4912181e-03   2.2293293e-02  -4.3407317e-02  -4.3407317e-02  -4.3407317e-02  -4.3407317e-02  -4.3407317e-02  -4.3407317e-02  -2.0685495e-03  -1.4432748e-03   4.8225725e-04  -4.7160552e-03  -4.6530585e-03  -4.1897759e-03  -3.7493265e-02
   1.6238124e+01   2.5807604e-02   2.5807604e-02   2.5807604e-02   2.5807604e-02   2.5807604e-02   2.5807604e-02   1.2107424e-03   8.7314489e-04  -2.8826092e-04   2.8021572e-03   2.7410497e-03   2.4909398e-03   2.2264391e-02  -4.3403698e-02  -4.3403698e-02  -4.3403698e-02  -4.3403698e-02  -4.3403698e-02  -4.3403698e-02  -2.0362486e-03  -1.4684710e-03   4.8480246e-04  -4.7127189e-03  -4.6099473e-03  -4.1893078e-03  -3.7444657e-02
   1.6268517e+01   2.5806507e-02   2.5806507e-02   2.5806507e-02   2.5806507e-02   2.5806507e-02   2.5806507e-02   1.2006693e-03   8.7788943e-04  -2.9149610e-04   2.7989444e-03   2.7272796e-03   2.4883442e-03   2.2252314e-02  -4.3401852e-02  -4.3401852e-02  -4.3401852e-02  -4.3401852e-02  -4.3401852e-02  -4.3401852e-02  -2.0193074e-03  -1.4764504e-03   4.9024344e-04  -4.7073156e-03  -4.5867883e-03  -4.1849425e-03  -3.7424346e-02
   1.6298910e+01   2.5805482e-02   2.5805482e-02   2.5805482e-02   2.5805482e-02   2.5805482e-02   2.5805482e-02   1.1914596e-03   8.8426120e-04  -2.9284804e-04   2.7974297e-03   2.7149057e-03   2.4875775e-03   2.2239251e-02  -4.3400129e-02  -4.3400129e-02  -4.3400129e-02  -4.3400129e-02  -4.3400129e-02  -4.3400129e-02  -2.0038185e-03  -1.4871666e-03   4.9251716e-04  -4.7047682e-03  -4.5659778e-03  -4.1836531e-03  -3.7402376e-02
   1.6379851e+01   2.5802822e-02   2.5802822e-02   2.5802822e-02   2.5802822e-02   2.5802822e-02   2.5802822e-02   1.1678071e-03   9.0309664e-04  -2.9433397e-04   2.7952793e-03   2.6833994e-03   2.4875795e-03   2.2203221e-02  -4.3395656e-02  -4.3395656e-02  -4.3395656e-02  -4.3395656e-02  -4.3395656e-02  -4.3395656e-02  -1.9640392e-03  -1.5188444e-03   4.9501623e-04  -4.7011515e-03  -4.5129899e-03  -4.1836564e-03  -3.7341781e-02
   1.6409569e+01   2.5801334e-02   2.5801334e-02   2.5801334e-02   2.5801334e-02   2.5801334e-02   2.5801334e-02   1.1531553e-03   8.9938155e-04  -3.0739004e-04   2.7831900e-03   2.6622519e-03   2.4754367e-03   2.2196180e-02  -4.3393153e-02  -4.3393153e-02  -4.3393153e-02  -4.3393153e-02  -4.3393153e-02  -4.3393153e-02  -1.9393975e-03  -1.5125962e-03   5.1697415e-04  -4.6808195e-03  -4.4774237e-03  -4.1632344e-03  -3.7329940e-02
   1.6439286e+01   2.5800165e-02   2.5800165e-02   2.5800165e-02   2.5800165e-02   2.5800165e-02   2.5800165e-02   1.1422788e-03   9.0278891e-04  -3.1220634e-04   2.7785307e-03   2.6472105e-03   2.4712963e-03   2.2184822e-02  -4.3391186e-02  -4.3391186e-02  -4.3391186e-02  -4.3391186e-02  -4.3391186e-02  -4.3391186e-02  -1.9211052e-03  -1.5183268e-03   5.2507431e-04  -4.6729834e-03  -4.4521267e-03  -4.1562711e-03  -3.7310837e-02
   1.6498147e+01   2.5798134e-02   2.5798134e-02   2.5798134e-02   2.5798134e-02   2.5798134e-02   2.5798134e-02   1.1241589e-03   9.1609392e-04  -3.1417314e-04   2.7761152e-03   2.6229717e-03   2.4704423e-03   2.2158294e-02  -4.3387771e-02  -4.3387771e-02  -4.3387771e-02  -4.3387771e-02  -4.3387771e-02  -4.3387771e-02  -1.8906308e-03  -1.5407034e-03   5.2838209e-04  -4.6689210e-03  -4.4113615e-03  -4.1548348e-03  -3.7266223e-02
   1.6556434e+01   2.5796271e-02   2.5796271e-02   2.5796271e-02   2.5796271e-02   2.5796271e-02   2.5796271e-02   1.1079949e-03   9.3268629e-04  -3.1216624e-04   2.7772745e-03   2.6018602e-03   2.4734287e-03   2.2129914e-02  -4.3384638e-02  -4.3384638e-02  -4.3384638e-02  -4.3384638e-02  -4.3384638e-02  -4.3384638e-02  -1.8634460e-03  -1.5686088e-03   5.2500686e-04  -4.6708708e-03  -4.3758558e-03  -4.1598574e-03  -3.7218491e-02
   1.6614149e+01   2.5794414e-02   2.5794414e-02   2.5794414e-02   2.5794414e-02   2.5794414e-02   2.5794414e-02   1.0918683e-03   9.4891311e-04  -3.1040012e-04   2.7782093e-03   2.5807693e-03   2.4761620e-03   2.2101907e-02  -4.3381515e-02  -4.3381515e-02  -4.3381515e-02  -4.3381515e-02  -4.3381515e-02  -4.3381515e-02  -1.8363240e-03  -1.5958993e-03   5.2203656e-04  -4.6724429e-03  -4.3403847e-03  -4.1644543e-03  -3.7171389e-02
   1.6671293e+01   2.5792600e-02   2.5792600e-02   2.5792600e-02   2.5792600e-02   2.5792600e-02   2.5792600e-02   1.0762178e-03   9.6557200e-04  -3.0794196e-04   2.7797615e-03   2.5604050e-03   2.4795479e-03   2.2073804e-02  -4.3378464e-02  -4.3378464e-02  -4.3378464e-02  -4.3378464e-02  -4.3378464e-02  -4.3378464e-02  -1.8100027e-03  -1.6239165e-03   5.1790238e-04  -4.6750535e-03  -4.3061356e-03  -4.1701488e-03  -3.7124125e-02
   1.6727867e+01   2.5790825e-02   2.5790825e-02   2.5790825e-02   2.5790825e-02   2.5790825e-02   2.5790825e-02   1.0609774e-03   9.8250762e-04  -3.0496106e-04   2.7817796e-03   2.5406570e-03   2.4834216e-03   2.2045711e-02  -4.3375478e-02  -4.3375478e-02  -4.3375478e-02  -4.3375478e-02  -4.3375478e-02  -4.3375478e-02  -1.7843710e-03  -1.6523992e-03   5.1288905e-04  -4.6784474e-03  -4.2729232e-03  -4.1766637e-03  -3.7076878e-02
   1.6783872e+01   2.5789091e-02   2.5789091e-02   2.5789091e-02   2.5789091e-02   2.5789091e-02   2.5789091e-02   1.0461797e-03   9.9975077e-04  -3.0141136e-04   2.7843058e-03   2.5215748e-03   2.4878276e-03   2.2017622e-02  -4.3372562e-02  -4.3372562e-02  -4.3372562e-02  -4.3372562e-02  -4.3372562e-02  -4.3372562e-02  -1.7594841e-03  -1.6813990e-03   5.0691910e-04  -4.6826962e-03  -4.2408304e-03  -4.1840737e-03  -3.7029637e-02
   1.6894748e+01   2.5785350e-02   2.5785350e-02   2.5785350e-02   2.5785350e-02   2.5785350e-02   2.5785350e-02   1.0132315e-03   1.0269046e-03  -3.0242564e-04   2.7820551e-03   2.4778805e-03   2.4887368e-03   2.1966280e-02  -4.3366271e-02  -4.3366271e-02  -4.3366271e-02  -4.3366271e-02  -4.3366271e-02  -4.3366271e-02  -1.7040712e-03  -1.7270668e-03   5.0862495e-04  -4.6789108e-03  -4.1673445e-03  -4.1856028e-03  -3.6943289e-02
   1.6920722e+01   2.5782942e-02   2.5782942e-02   2.5782942e-02   2.5782942e-02   2.5782942e-02   2.5782942e-02   9.8758763e-04   1.0010487e-03  -3.4049220e-04   2.7473788e-03   2.4388320e-03   2.4522346e-03   2.1973140e-02  -4.3362221e-02  -4.3362221e-02  -4.3362221e-02  -4.3362221e-02  -4.3362221e-02  -4.3362221e-02  -1.6609428e-03  -1.6835819e-03   5.7264597e-04  -4.6205916e-03  -4.1016720e-03  -4.1242128e-03  -3.6954826e-02
   1.6946697e+01   2.5781427e-02   2.5781427e-02   2.5781427e-02   2.5781427e-02   2.5781427e-02   2.5781427e-02   9.7251072e-04   9.9506679e-04  -3.5554842e-04   2.7334546e-03   2.4168662e-03   2.4380803e-03   2.1967980e-02  -4.3359672e-02  -4.3359672e-02  -4.3359672e-02  -4.3359672e-02  -4.3359672e-02  -4.3359672e-02  -1.6355862e-03  -1.6735214e-03   5.9796779e-04  -4.5971737e-03  -4.0647294e-03  -4.1004077e-03  -3.6946147e-02
   1.7000460e+01   2.5779338e-02   2.5779338e-02   2.5779338e-02   2.5779338e-02   2.5779338e-02   2.5779338e-02   9.5370967e-04   1.0058731e-03  -3.5979236e-04   2.7289022e-03   2.3914460e-03   2.4349163e-03   2.1943314e-02  -4.3356160e-02  -4.3356160e-02  -4.3356160e-02  -4.3356160e-02  -4.3356160e-02  -4.3356160e-02  -1.6039663e-03  -1.6916957e-03   6.0510533e-04  -4.5895174e-03  -4.0219774e-03  -4.0950865e-03  -3.6904665e-02
   1.7059035e+01   2.5777183e-02   2.5777183e-02   2.5777183e-02   2.5777183e-02   2.5777183e-02   2.5777183e-02   9.3465600e-04   1.0203891e-03  -3.6125818e-04   2.7267886e-03   2.3660689e-03   2.4345366e-03   2.1914761e-02  -4.3352535e-02  -4.3352535e-02  -4.3352535e-02  -4.3352535e-02  -4.3352535e-02  -4.3352535e-02  -1.5719215e-03  -1.7161090e-03   6.0757057e-04  -4.5859626e-03  -3.9792977e-03  -4.0944479e-03  -3.6856643e-02
   1.7111620e+01   2.5775133e-02   2.5775133e-02   2.5775133e-02   2.5775133e-02   2.5775133e-02   2.5775133e-02   9.1621204e-04   1.0310544e-03  -3.6536561e-04   2.7223692e-03   2.3411399e-03   2.4314863e-03   2.1890497e-02  -4.3349087e-02  -4.3349087e-02  -4.3349087e-02  -4.3349087e-02  -4.3349087e-02  -4.3349087e-02  -1.5409021e-03  -1.7340461e-03   6.1447852e-04  -4.5785301e-03  -3.9373717e-03  -4.0893179e-03  -3.6815835e-02
   1.7163647e+01   2.5773383e-02   2.5773383e-02   2.5773383e-02   2.5773383e-02   2.5773383e-02   2.5773383e-02   9.0125176e-04   1.0477096e-03  -3.6232643e-04   2.7243996e-03   2.3217844e-03   2.4353621e-03   2.1862825e-02  -4.3346144e-02  -4.3346144e-02  -4.3346144e-02  -4.3346144e-02  -4.3346144e-02  -4.3346144e-02  -1.5157416e-03  -1.7620570e-03   6.0936718e-04  -4.5819448e-03  -3.9048192e-03  -4.0958363e-03  -3.6769296e-02
   1.7266588e+01   2.5769649e-02   2.5769649e-02   2.5769649e-02   2.5769649e-02   2.5769649e-02   2.5769649e-02   8.6844121e-04   1.0745474e-03  -3.6336429e-04   2.7220581e-03   2.2782900e-03   2.4361804e-03   2.1811802e-02  -4.3339865e-02  -4.3339865e-02  -4.3339865e-02  -4.3339865e-02  -4.3339865e-02  -4.3339865e-02  -1.4605602e-03  -1.8071934e-03   6.1111267e-04  -4.5780067e-03  -3.8316696e-03  -4.0972125e-03  -3.6683485e-02
   1.7291767e+01   2.5767578e-02   2.5767578e-02   2.5767578e-02   2.5767578e-02   2.5767578e-02   2.5767578e-02   8.4687413e-04   1.0567666e-03  -3.9219337e-04   2.6956852e-03   2.2458867e-03   2.4086431e-03   2.1813592e-02  -4.3336382e-02  -4.3336382e-02  -4.3336382e-02  -4.3336382e-02  -4.3336382e-02  -4.3336382e-02  -1.4242883e-03  -1.7772894e-03   6.5959793e-04  -4.5336523e-03  -3.7771731e-03  -4.0508998e-03  -3.6686495e-02
   1.7316947e+01   2.5766198e-02   2.5766198e-02   2.5766198e-02   2.5766198e-02   2.5766198e-02   2.5766198e-02   8.3347304e-04   1.0542971e-03  -4.0327898e-04   2.6853159e-03   2.2266791e-03   2.3983380e-03   2.1806140e-02  -4.3334060e-02  -4.3334060e-02  -4.3334060e-02  -4.3334060e-02  -4.3334060e-02  -4.3334060e-02  -1.4017501e-03  -1.7731361e-03   6.7824192e-04  -4.5162131e-03  -3.7448694e-03  -4.0335684e-03  -3.6673962e-02
   1.7366754e+01   2.5764174e-02   2.5764174e-02   2.5764174e-02   2.5764174e-02   2.5764174e-02   2.5764174e-02   8.1532172e-04   1.0650055e-03  -4.0709877e-04   2.6811324e-03   2.2021846e-03   2.3955341e-03   2.1782009e-02  -4.3330656e-02  -4.3330656e-02  -4.3330656e-02  -4.3330656e-02  -4.3330656e-02  -4.3330656e-02  -1.3712229e-03  -1.7911456e-03   6.8466612e-04  -4.5091773e-03  -3.7036740e-03  -4.0288528e-03  -3.6633379e-02
   1.7416562e+01   2.5762302e-02   2.5762302e-02   2.5762302e-02   2.5762302e-02   2.5762302e-02   2.5762302e-02   7.9896606e-04   1.0790624e-03  -4.0703153e-04   2.6804552e-03   2.1805897e-03   2.3965049e-03   2.1755865e-02  -4.3327508e-02  -4.3327508e-02  -4.3327508e-02  -4.3327508e-02  -4.3327508e-02  -4.3327508e-02  -1.3437156e-03  -1.8147867e-03   6.8455302e-04  -4.5080383e-03  -3.6673553e-03  -4.0304856e-03  -3.6589410e-02
   1.7440916e+01   2.5760409e-02   2.5760409e-02   2.5760409e-02   2.5760409e-02   2.5760409e-02   2.5760409e-02   7.7953127e-04   1.0653336e-03  -4.3116312e-04   2.6583057e-03   2.1516442e-03   2.3735219e-03   2.1755172e-02  -4.3324324e-02  -4.3324324e-02  -4.3324324e-02  -4.3324324e-02  -4.3324324e-02  -4.3324324e-02  -1.3110299e-03  -1.7916974e-03   7.2513797e-04  -4.4707869e-03  -3.6186743e-03  -3.9918323e-03  -3.6588244e-02
   1.7465270e+01   2.5759103e-02   2.5759103e-02   2.5759103e-02   2.5759103e-02   2.5759103e-02   2.5759103e-02   7.6702800e-04   1.0645693e-03  -4.4025979e-04   2.6497178e-03   2.1338960e-03   2.3651401e-03   2.1746667e-02  -4.3322127e-02  -4.3322127e-02  -4.3322127e-02  -4.3322127e-02  -4.3322127e-02  -4.3322127e-02  -1.2900016e-03  -1.7904119e-03   7.4043692e-04  -4.4563435e-03  -3.5888251e-03  -3.9777357e-03  -3.6573940e-02
   1.7498635e+01   2.5757624e-02   2.5757624e-02   2.5757624e-02   2.5757624e-02   2.5757624e-02   2.5757624e-02   7.5357616e-04   1.0703952e-03  -4.4474957e-04   2.6451437e-03   2.1155213e-03   2.3613996e-03   2.1730876e-02  -4.3319640e-02  -4.3319640e-02  -4.3319640e-02  -4.3319640e-02  -4.3319640e-02  -4.3319640e-02  -1.2673781e-03  -1.8002101e-03   7.4798791e-04  -4.4486508e-03  -3.5579222e-03  -3.9714448e-03  -3.6547382e-02
   1.7522530e+01   2.5756278e-02   2.5756278e-02   2.5756278e-02   2.5756278e-02   2.5756278e-02   2.5756278e-02   7.4061347e-04   1.0687301e-03  -4.5485692e-04   2.6356338e-03   2.0970321e-03   2.3520276e-03   2.1722916e-02  -4.3317376e-02  -4.3317376e-02  -4.3317376e-02  -4.3317376e-02  -4.3317376e-02  -4.3317376e-02  -1.2455772e-03  -1.7974097e-03   7.6498664e-04  -4.4326568e-03  -3.5268267e-03  -3.9556828e-03  -3.6533995e-02
   1.7546424e+01   2.5755175e-02   2.5755175e-02   2.5755175e-02   2.5755175e-02   2.5755175e-02   2.5755175e-02   7.3053338e-04   1.0724474e-03  -4.5871925e-04   2.6317572e-03   2.0831984e-03   2.3487204e-03   2.1711717e-02  -4.3315522e-02  -4.3315522e-02  -4.3315522e-02  -4.3315522e-02  -4.3315522e-02  -4.3315522e-02  -1.2286243e-03  -1.8036616e-03   7.7148238e-04  -4.4261371e-03  -3.5035609e-03  -3.9501206e-03  -3.6515160e-02
   1.7587846e+01   2.5753429e-02   2.5753429e-02   2.5753429e-02   2.5753429e-02   2.5753429e-02   2.5753429e-02   7.1500423e-04   1.0825136e-03  -4.6120867e-04   2.6288312e-03   2.0623575e-03   2.3470717e-03   2.1690126e-02  -4.3312585e-02  -4.3312585e-02  -4.3312585e-02  -4.3312585e-02  -4.3312585e-02  -4.3312585e-02  -1.2025071e-03  -1.8205911e-03   7.7566913e-04  -4.4212161e-03  -3.4685103e-03  -3.9473478e-03  -3.6478849e-02
   1.7611235e+01   2.5751987e-02   2.5751987e-02   2.5751987e-02   2.5751987e-02   2.5751987e-02   2.5751987e-02   7.0092551e-04   1.0787379e-03  -4.7373555e-04   2.6171276e-03   2.0420688e-03   2.3353412e-03   2.1683433e-02  -4.3310160e-02  -4.3310160e-02  -4.3310160e-02  -4.3310160e-02  -4.3310160e-02  -4.3310160e-02  -1.1788293e-03  -1.8142410e-03   7.9673706e-04  -4.4015328e-03  -3.4343885e-03  -3.9276193e-03  -3.6467592e-02
   1.7634624e+01   2.5750851e-02   2.5750851e-02   2.5750851e-02   2.5750851e-02   2.5750851e-02   2.5750851e-02   6.9045961e-04   1.0816994e-03  -4.7844260e-04   2.6124783e-03   2.0276140e-03   2.3312049e-03   2.1672689e-02  -4.3308249e-02  -4.3308249e-02  -4.3308249e-02  -4.3308249e-02  -4.3308249e-02  -4.3308249e-02  -1.1612275e-03  -1.8192218e-03   8.0465346e-04  -4.3937135e-03  -3.4100780e-03  -3.9206627e-03  -3.6449522e-02
   1.7673480e+01   2.5749159e-02   2.5749159e-02   2.5749159e-02   2.5749159e-02   2.5749159e-02   2.5749159e-02   6.7538398e-04   1.0909205e-03  -4.8126695e-04   2.6092609e-03   2.0073314e-03   2.3291843e-03   2.1652256e-02  -4.3305404e-02  -4.3305404e-02  -4.3305404e-02  -4.3305404e-02  -4.3305404e-02  -4.3305404e-02  -1.1358731e-03  -1.8347299e-03   8.0940350e-04  -4.3883025e-03  -3.3759665e-03  -3.9172645e-03  -3.6415158e-02
   1.7696378e+01   2.5747799e-02   2.5747799e-02   2.5747799e-02   2.5747799e-02   2.5747799e-02   2.5747799e-02   6.6227189e-04   1.0888324e-03  -4.9177684e-04   2.5993693e-03   1.9885961e-03   2.3194035e-03   2.1644582e-02  -4.3303116e-02  -4.3303116e-02  -4.3303116e-02  -4.3303116e-02  -4.3303116e-02  -4.3303116e-02  -1.1138209e-03  -1.8312181e-03   8.2707923e-04  -4.3716665e-03  -3.3444570e-03  -3.9008149e-03  -3.6402251e-02
   1.7719276e+01   2.5746696e-02   2.5746696e-02   2.5746696e-02   2.5746696e-02   2.5746696e-02   2.5746696e-02   6.5219790e-04   1.0924020e-03  -4.9571732e-04   2.5954041e-03   1.9747656e-03   2.3160024e-03   2.1633509e-02  -4.3301261e-02  -4.3301261e-02  -4.3301261e-02  -4.3301261e-02  -4.3301261e-02  -4.3301261e-02  -1.0968783e-03  -1.8372216e-03   8.3370640e-04  -4.3649978e-03  -3.3211967e-03  -3.8950950e-03  -3.6383628e-02
   1.7760234e+01   2.5744899e-02   2.5744899e-02   2.5744899e-02   2.5744899e-02   2.5744899e-02   2.5744899e-02   6.3625293e-04   1.1026411e-03  -4.9828732e-04   2.5923519e-03   1.9533751e-03   2.3142678e-03   2.1611390e-02  -4.3298239e-02  -4.3298239e-02  -4.3298239e-02  -4.3298239e-02  -4.3298239e-02  -4.3298239e-02  -1.0700617e-03  -1.8544419e-03   8.3802868e-04  -4.3598646e-03  -3.2852217e-03  -3.8921777e-03  -3.6346429e-02
   1.7782628e+01   2.5743541e-02   2.5743541e-02   2.5743541e-02   2.5743541e-02   2.5743541e-02   2.5743541e-02   6.2315701e-04   1.1004229e-03  -5.0887523e-04   2.5823840e-03   1.9346529e-03   2.3044020e-03   2.1603847e-02  -4.3295955e-02  -4.3295955e-02  -4.3295955e-02  -4.3295955e-02  -4.3295955e-02  -4.3295955e-02  -1.0480368e-03  -1.8507113e-03   8.5583562e-04  -4.3431004e-03  -3.2537344e-03  -3.8755851e-03  -3.6333743e-02
   1.7805022e+01   2.5742443e-02   2.5742443e-02   2.5742443e-02   2.5742443e-02   2.5742443e-02   2.5742443e-02   6.1313706e-04   1.1039260e-03  -5.1281765e-04   2.5784115e-03   1.9208959e-03   2.3009897e-03   2.1592870e-02  -4.3294109e-02  -4.3294109e-02  -4.3294109e-02  -4.3294109e-02  -4.3294109e-02  -4.3294109e-02  -1.0311851e-03  -1.8566029e-03   8.6246605e-04  -4.3364193e-03  -3.2305976e-03  -3.8698463e-03  -3.6315281e-02
   1.7845669e+01   2.5740630e-02   2.5740630e-02   2.5740630e-02   2.5740630e-02   2.5740630e-02   2.5740630e-02   5.9706567e-04   1.1142105e-03  -5.1540997e-04   2.5753184e-03   1.8993398e-03   2.2992277e-03   2.1570592e-02  -4.3291060e-02  -4.3291060e-02  -4.3291060e-02  -4.3291060e-02  -4.3291060e-02  -4.3291060e-02  -1.0041559e-03  -1.8738994e-03   8.6682586e-04  -4.3312173e-03  -3.1943443e-03  -3.8668829e-03  -3.6277814e-02
   1.7867561e+01   2.5739319e-02   2.5739319e-02   2.5739319e-02   2.5739319e-02   2.5739319e-02   2.5739319e-02   5.8451785e-04   1.1127990e-03  -5.2497010e-04   2.5662737e-03   1.8814833e-03   2.2903502e-03   2.1562640e-02  -4.3288855e-02  -4.3288855e-02  -4.3288855e-02  -4.3288855e-02  -4.3288855e-02  -4.3288855e-02  -9.8305275e-04  -1.8715256e-03   8.8290426e-04  -4.3160057e-03  -3.1643128e-03  -3.8519526e-03  -3.6264440e-02
   1.7889452e+01   2.5738245e-02   2.5738245e-02   2.5738245e-02   2.5738245e-02   2.5738245e-02   2.5738245e-02   5.7475227e-04   1.1165563e-03  -5.2852453e-04   2.5626474e-03   1.8681171e-03   2.2873050e-03   2.1551588e-02  -4.3287048e-02  -4.3287048e-02  -4.3287048e-02  -4.3287048e-02  -4.3287048e-02  -4.3287048e-02  -9.6662882e-04  -1.8778446e-03   8.8888217e-04  -4.3099070e-03  -3.1418333e-03  -3.8468311e-03  -3.6245853e-02
   1.7930843e+01   2.5736381e-02   2.5736381e-02   2.5736381e-02   2.5736381e-02   2.5736381e-02   2.5736381e-02   5.5826839e-04   1.1273291e-03  -5.3097846e-04   2.5596406e-03   1.8460400e-03   2.2856904e-03   2.1528495e-02  -4.3283913e-02  -4.3283913e-02  -4.3283913e-02  -4.3283913e-02  -4.3283913e-02  -4.3283913e-02  -9.3890594e-04  -1.8959626e-03   8.9300923e-04  -4.3048502e-03  -3.1047036e-03  -3.8441157e-03  -3.6207015e-02
   1.7952227e+01   2.5735101e-02   2.5735101e-02   2.5735101e-02   2.5735101e-02   2.5735101e-02   2.5735101e-02   5.4607026e-04   1.1263120e-03  -5.3997522e-04   2.5511016e-03   1.8287238e-03   2.2773499e-03   2.1520400e-02  -4.3281761e-02  -4.3281761e-02  -4.3281761e-02  -4.3281761e-02  -4.3281761e-02  -4.3281761e-02  -9.1839089e-04  -1.8942519e-03   9.0814015e-04  -4.2904890e-03  -3.0755809e-03  -3.8300885e-03  -3.6193399e-02
   1.7973611e+01   2.5734045e-02   2.5734045e-02   2.5734045e-02   2.5734045e-02   2.5734045e-02   2.5734045e-02   5.3649348e-04   1.1301593e-03  -5.4331808e-04   2.5476638e-03   1.8156376e-03   2.2745001e-03   2.1509389e-02  -4.3279984e-02  -4.3279984e-02  -4.3279984e-02  -4.3279984e-02  -4.3279984e-02  -4.3279984e-02  -9.0228449e-04  -1.9007224e-03   9.1376223e-04  -4.2847072e-03  -3.0535723e-03  -3.8252956e-03  -3.6174882e-02
   1.8014849e+01   2.5732168e-02   2.5732168e-02   2.5732168e-02   2.5732168e-02   2.5732168e-02   2.5732168e-02   5.1992348e-04   1.1410904e-03  -5.4567890e-04   2.5447207e-03   1.7934636e-03   2.2729717e-03   2.1486056e-02  -4.3276827e-02  -4.3276827e-02  -4.3276827e-02  -4.3276827e-02  -4.3276827e-02  -4.3276827e-02  -8.7441677e-04  -1.9191065e-03   9.1773270e-04  -4.2797575e-03  -3.0162798e-03  -3.8227252e-03  -3.6135639e-02
   1.8035726e+01   2.5730998e-02   2.5730998e-02   2.5730998e-02   2.5730998e-02   2.5730998e-02   2.5730998e-02   5.0899210e-04   1.1421327e-03  -5.5216109e-04   2.5384470e-03   1.7781644e-03   2.2670614e-03   2.1476832e-02  -4.3274860e-02  -4.3274860e-02  -4.3274860e-02  -4.3274860e-02  -4.3274860e-02  -4.3274860e-02  -8.5603218e-04  -1.9208596e-03   9.2863456e-04  -4.2692063e-03  -2.9905492e-03  -3.8127851e-03  -3.6120126e-02
   1.8056603e+01   2.5729987e-02   2.5729987e-02   2.5729987e-02   2.5729987e-02   2.5729987e-02   2.5729987e-02   4.9993397e-04   1.1466469e-03  -5.5460656e-04   2.5358156e-03   1.7658874e-03   2.2650712e-03   2.1465529e-02  -4.3273160e-02  -4.3273160e-02  -4.3273160e-02  -4.3273160e-02  -4.3273160e-02  -4.3273160e-02  -8.4079804e-04  -1.9284517e-03   9.3274740e-04  -4.2647808e-03  -2.9699015e-03  -3.8094379e-03  -3.6101117e-02
   1.8099929e+01   2.5728014e-02   2.5728014e-02   2.5728014e-02   2.5728014e-02   2.5728014e-02   2.5728014e-02   4.8259613e-04   1.1587099e-03  -5.5654423e-04   2.5331859e-03   1.7427640e-03   2.2639875e-03   2.1440465e-02  -4.3269841e-02  -4.3269841e-02  -4.3269841e-02  -4.3269841e-02  -4.3269841e-02  -4.3269841e-02  -8.1163895e-04  -1.9487393e-03   9.3600621e-04  -4.2603580e-03  -2.9310122e-03  -3.8076153e-03  -3.6058963e-02
   1.8120287e+01   2.5726807e-02   2.5726807e-02   2.5726807e-02   2.5726807e-02   2.5726807e-02   2.5726807e-02   4.7119692e-04   1.1585358e-03  -5.6430510e-04   2.5257598e-03   1.7266745e-03   2.2568252e-03   2.1432103e-02  -4.3267812e-02  -4.3267812e-02  -4.3267812e-02  -4.3267812e-02  -4.3267812e-02  -4.3267812e-02  -7.9246754e-04  -1.9484465e-03   9.4905858e-04  -4.2478688e-03  -2.9039525e-03  -3.7955696e-03  -3.6044900e-02
   1.8140644e+01   2.5725792e-02   2.5725792e-02   2.5725792e-02   2.5725792e-02   2.5725792e-02   2.5725792e-02   4.6204428e-04   1.1625227e-03  -5.6722713e-04   2.5227000e-03   1.7142092e-03   2.2543619e-03   2.1421251e-02  -4.3266104e-02  -4.3266104e-02  -4.3266104e-02  -4.3266104e-02  -4.3266104e-02  -4.3266104e-02  -7.7707447e-04  -1.9551517e-03   9.5397290e-04  -4.2427227e-03  -2.8829882e-03  -3.7914269e-03  -3.6026650e-02
   1.8179814e+01   2.5723978e-02   2.5723978e-02   2.5723978e-02   2.5723978e-02   2.5723978e-02   2.5723978e-02   4.4608871e-04   1.1732492e-03  -5.6929263e-04   2.5200221e-03   1.6928937e-03   2.2530763e-03   2.1398547e-02  -4.3263054e-02  -4.3263054e-02  -4.3263054e-02  -4.3263054e-02  -4.3263054e-02  -4.3263054e-02  -7.5024011e-04  -1.9731919e-03   9.5744670e-04  -4.2382191e-03  -2.8471394e-03  -3.7892646e-03  -3.5988466e-02
   1.8219542e+01   2.5722128e-02   2.5722128e-02   2.5722128e-02   2.5722128e-02   2.5722128e-02   2.5722128e-02   4.2985168e-04   1.1843118e-03  -5.7124366e-04   2.5174108e-03   1.6712284e-03   2.2519033e-03   2.1375271e-02  -4.3259943e-02  -4.3259943e-02  -4.3259943e-02  -4.3259943e-02  -4.3259943e-02  -4.3259943e-02  -7.2293237e-04  -1.9917971e-03   9.6072797e-04  -4.2338273e-03  -2.8107023e-03  -3.7872919e-03  -3.5949319e-02
   1.8259269e+01   2.5720361e-02   2.5720361e-02   2.5720361e-02   2.5720361e-02   2.5720361e-02   2.5720361e-02   4.1458530e-04   1.1971556e-03  -5.7111735e-04   2.5166743e-03   1.6511271e-03   2.2527474e-03   2.1350936e-02  -4.3256971e-02  -4.3256971e-02  -4.3256971e-02  -4.3256971e-02  -4.3256971e-02  -4.3256971e-02  -6.9725709e-04  -2.0133980e-03   9.6051555e-04  -4.2325887e-03  -2.7768955e-03  -3.7887116e-03  -3.5908392e-02
   1.8313998e+01   2.5717933e-02   2.5717933e-02   2.5717933e-02   2.5717933e-02   2.5717933e-02   2.5717933e-02   3.9366747e-04   1.2151664e-03  -5.7059402e-04   2.5159616e-03   1.6236358e-03   2.2542435e-03   2.1317163e-02  -4.3252888e-02  -4.3252888e-02  -4.3252888e-02  -4.3252888e-02  -4.3252888e-02  -4.3252888e-02  -6.6207710e-04  -2.0436890e-03   9.5963540e-04  -4.2313899e-03  -2.7306603e-03  -3.7912277e-03  -3.5851593e-02
   1.8333019e+01   2.5717374e-02   2.5717374e-02   2.5717374e-02   2.5717374e-02   2.5717374e-02   2.5717374e-02   3.8973416e-04   1.2275044e-03  -5.6330499e-04   2.5221277e-03   1.6194536e-03   2.2616627e-03   2.1301828e-02  -4.3251947e-02  -4.3251947e-02  -4.3251947e-02  -4.3251947e-02  -4.3251947e-02  -4.3251947e-02  -6.5546200e-04  -2.0644392e-03   9.4737657e-04  -4.2417603e-03  -2.7236264e-03  -3.8037054e-03  -3.5825802e-02
   1.8352040e+01   2.5716644e-02   2.5716644e-02   2.5716644e-02   2.5716644e-02   2.5716644e-02   2.5716644e-02   3.8379424e-04   1.2361160e-03  -5.6034552e-04   2.5243872e-03   1.6120332e-03   2.2648771e-03   2.1288727e-02  -4.3250719e-02  -4.3250719e-02  -4.3250719e-02  -4.3250719e-02  -4.3250719e-02  -4.3250719e-02  -6.4547213e-04  -2.0789223e-03   9.4239928e-04  -4.2455604e-03  -2.7111467e-03  -3.8091115e-03  -3.5803768e-02
   1.8388478e+01   2.5715102e-02   2.5715102e-02   2.5715102e-02   2.5715102e-02   2.5715102e-02   2.5715102e-02   3.7072340e-04   1.2494634e-03  -5.5833286e-04   2.5254164e-03   1.5950870e-03   2.2674834e-03   2.1265519e-02  -4.3248127e-02  -4.3248127e-02  -4.3248127e-02  -4.3248127e-02  -4.3248127e-02  -4.3248127e-02  -6.2348936e-04  -2.1013702e-03   9.3901436e-04  -4.2472912e-03  -2.6826463e-03  -3.8134948e-03  -3.5764737e-02
   1.8425569e+01   2.5713098e-02   2.5713098e-02   2.5713098e-02   2.5713098e-02   2.5713098e-02   2.5713098e-02   3.5231386e-04   1.2537675e-03  -5.6713410e-04   2.5166664e-03   1.5696233e-03   2.2596001e-03   2.1247377e-02  -4.3244755e-02  -4.3244755e-02  -4.3244755e-02  -4.3244755e-02  -4.3244755e-02  -4.3244755e-02  -5.9252785e-04  -2.1086089e-03   9.5381645e-04  -4.2325752e-03  -2.6398210e-03  -3.8002366e-03  -3.5734224e-02
   1.8462660e+01   2.5711452e-02   2.5711452e-02   2.5711452e-02   2.5711452e-02   2.5711452e-02   2.5711452e-02   3.3813636e-04   1.2659018e-03  -5.6682731e-04   2.5161353e-03   1.5509858e-03   2.2605620e-03   2.1224552e-02  -4.3241987e-02  -4.3241987e-02  -4.3241987e-02  -4.3241987e-02  -4.3241987e-02  -4.3241987e-02  -5.6868387e-04  -2.1290167e-03   9.5330048e-04  -4.2316822e-03  -2.6084761e-03  -3.8018542e-03  -3.5695838e-02
   1.8534927e+01   2.5708221e-02   2.5708221e-02   2.5708221e-02   2.5708221e-02   2.5708221e-02   2.5708221e-02   3.1021312e-04   1.2889546e-03  -5.6690088e-04   2.5144945e-03   1.5141857e-03   2.2617827e-03   2.1180446e-02  -4.3236553e-02  -4.3236553e-02  -4.3236553e-02  -4.3236553e-02  -4.3236553e-02  -4.3236553e-02  -5.2172206e-04  -2.1677874e-03   9.5342421e-04  -4.2289226e-03  -2.5465851e-03  -3.8039072e-03  -3.5621659e-02
   1.8543787e+01   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   3.0947842e-04   1.2896294e-03  -5.6684804e-04   2.5144993e-03   1.5132250e-03   2.2618692e-03   2.1179217e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -5.2048644e-04  -2.1689221e-03   9.5333534e-04  -4.2289307e-03  -2.5449693e-03  -3.8040527e-03  -3.5619592e-02
   1.8552646e+01   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   3.0947842e-04   1.2896294e-03  -5.6684804e-04   2.5144993e-03   1.5132250e-03   2.2618692e-03   2.1179217e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -5.2048644e-04  -2.1689221e-03   9.5333534e-04  -4.2289307e-03  -2.5449693e-03  -3.8040527e-03  -3.5619592e-02
   1.8596941e+01   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   2.5708135e-02   3.0947842e-04   1.2896294e-03  -5.6684804e-04   2.5144993e-03   1.5132250e-03   2.2618692e-03   2.1179217e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -4.3236408e-02  -5.2048644e-04  -2.1689221e-03   9.5333534e-04  -4.2289307e-03  -2.5449693e-03  -3.8040527e-03  -3.5619592e-02
   1.8665689e+01   2.5705916e-02   2.5705916e-02   2.5705916e-02   2.5705916e-02   2.5705916e-02   2.5705916e-02   2.8137031e-04   1.2410498e-03  -6.2387927e-04   2.4631749e-03   1.4691172e-03   2.2068062e-03   2.1205712e-02  -4.3232677e-02  -4.3232677e-02  -4.3232677e-02  -4.3232677e-02  -4.3232677e-02  -4.3232677e-02  -4.7321370e-04  -2.0872202e-03   1.0492515e-03  -4.1426123e-03  -2.4707881e-03  -3.7114469e-03  -3.5664152e-02
   1.8732606e+01   2.5701893e-02   2.5701893e-02   2.5701893e-02   2.5701893e-02   2.5701893e-02   2.5701893e-02   2.3032923e-04   1.1529087e-03  -7.2735708e-04   2.3700560e-03   1.3890606e-03   2.1069087e-03   2.1253710e-02  -4.3225910e-02  -4.3225910e-02  -4.3225910e-02  -4.3225910e-02  -4.3225910e-02  -4.3225910e-02  -3.8737189e-04  -1.9389828e-03   1.2232824e-03  -3.9860033e-03  -2.3361475e-03  -3.5434373e-03  -3.5744876e-02
   1.8797723e+01   2.5697477e-02   2.5697477e-02   2.5697477e-02   2.5697477e-02   2.5697477e-02   2.5697477e-02   1.7429093e-04   1.0561690e-03  -8.4093098e-04   2.2678519e-03   1.3011809e-03   1.9972662e-03   2.1306362e-02  -4.3218484e-02  -4.3218484e-02  -4.3218484e-02  -4.3218484e-02  -4.3218484e-02  -4.3218484e-02  -2.9312566e-04  -1.7762842e-03   1.4142930e-03  -3.8141146e-03  -2.1883496e-03  -3.3590386e-03  -3.5833427e-02
   1.8861072e+01   2.5693678e-02   2.5693678e-02   2.5693678e-02   2.5693678e-02   2.5693678e-02   2.5693678e-02   1.2606421e-04   9.7293209e-04  -9.3865320e-04   2.1799120e-03   1.2255592e-03   1.9029270e-03   2.1351649e-02  -4.3212095e-02  -4.3212095e-02  -4.3212095e-02  -4.3212095e-02  -4.3212095e-02  -4.3212095e-02  -2.1201709e-04  -1.6362949e-03   1.5786440e-03  -3.6662156e-03  -2.0611678e-03  -3.2003772e-03  -3.5909591e-02
   1.8922683e+01   2.5691276e-02   2.5691276e-02   2.5691276e-02   2.5691276e-02   2.5691276e-02   2.5691276e-02   9.5555249e-05   9.2030107e-04  -1.0004445e-03   2.1243060e-03   1.1777320e-03   1.8432760e-03   2.1380259e-02  -4.3208055e-02  -4.3208055e-02  -4.3208055e-02  -4.3208055e-02  -4.3208055e-02  -4.3208055e-02  -1.6070656e-04  -1.5477791e-03   1.6825657e-03  -3.5726965e-03  -1.9807311e-03  -3.1000551e-03  -3.5957709e-02
   1.8982588e+01   2.5689520e-02   2.5689520e-02   2.5689520e-02   2.5689520e-02   2.5689520e-02   2.5689520e-02   7.3254050e-05   8.8183352e-04  -1.0456075e-03   2.0836632e-03   1.1427733e-03   1.7996769e-03   2.1401168e-02  -4.3205102e-02  -4.3205102e-02  -4.3205102e-02  -4.3205102e-02  -4.3205102e-02  -4.3205102e-02  -1.2319999e-04  -1.4830837e-03   1.7585217e-03  -3.5043427e-03  -1.9219368e-03  -3.0267294e-03  -3.5992873e-02
   1.9040819e+01   2.5688372e-02   2.5688372e-02   2.5688372e-02   2.5688372e-02   2.5688372e-02   2.5688372e-02   5.8671057e-05   8.5668200e-04  -1.0751370e-03   2.0570889e-03   1.1199144e-03   1.7711697e-03   2.1414836e-02  -4.3203171e-02  -4.3203171e-02  -4.3203171e-02  -4.3203171e-02  -4.3203171e-02  -4.3203171e-02  -9.8674050e-05  -1.4407834e-03   1.8081849e-03  -3.4596495e-03  -1.8834925e-03  -2.9787854e-03  -3.6015860e-02
   1.9097407e+01   2.5687683e-02   2.5687683e-02   2.5687683e-02   2.5687683e-02   2.5687683e-02   2.5687683e-02   4.9928205e-05   8.4160491e-04  -1.0928386e-03   2.0411585e-03   1.1062107e-03   1.7540807e-03   2.1423028e-02  -4.3202013e-02  -4.3202013e-02  -4.3202013e-02  -4.3202013e-02  -4.3202013e-02  -4.3202013e-02  -8.3970164e-05  -1.4154264e-03   1.8379558e-03  -3.4328575e-03  -1.8604453e-03  -2.9500449e-03  -3.6029638e-02
   1.9152386e+01   2.5687297e-02   2.5687297e-02   2.5687297e-02   2.5687297e-02   2.5687297e-02   2.5687297e-02   4.5018098e-05   8.3313870e-04  -1.1027786e-03   2.0322129e-03   1.0985150e-03   1.7444846e-03   2.1427627e-02  -4.3201363e-02  -4.3201363e-02  -4.3201363e-02  -4.3201363e-02  -4.3201363e-02  -4.3201363e-02  -7.5712255e-05  -1.4011878e-03   1.8546731e-03  -3.4178126e-03  -1.8475026e-03  -2.9339059e-03  -3.6037373e-02
   1.9205787e+01   2.5687088e-02   2.5687088e-02   2.5687088e-02   2.5687088e-02   2.5687088e-02   2.5687088e-02   4.2372514e-05   8.2857814e-04  -1.1081331e-03   2.0273939e-03   1.0943690e-03   1.7393152e-03   2.1430103e-02  -4.3201012e-02  -4.3201012e-02  -4.3201012e-02  -4.3201012e-02  -4.3201012e-02  -4.3201012e-02  -7.1262864e-05  -1.3935178e-03   1.8636784e-03  -3.4097079e-03  -1.8405296e-03  -2.9252119e-03  -3.6041538e-02
   1.9258511e+01   2.5686991e-02   2.5686991e-02   2.5686991e-02   2.5686991e-02   2.5686991e-02   2.5686991e-02   4.1131764e-05   8.2643999e-04  -1.1106436e-03   2.0251344e-03   1.0924248e-03   1.7368914e-03   2.1431264e-02  -4.3200848e-02  -4.3200848e-02  -4.3200848e-02  -4.3200848e-02  -4.3200848e-02  -4.3200848e-02  -6.9176148e-05  -1.3899218e-03   1.8679006e-03  -3.4059079e-03  -1.8372599e-03  -2.9211356e-03  -3.6043489e-02
   1.9311670e+01   2.5686920e-02   2.5686920e-02   2.5686920e-02   2.5686920e-02   2.5686920e-02   2.5686920e-02   4.0231270e-05   8.2488883e-04  -1.1124649e-03   2.0234951e-03   1.0910140e-03   1.7351330e-03   2.1432105e-02  -4.3200729e-02  -4.3200729e-02  -4.3200729e-02  -4.3200729e-02  -4.3200729e-02  -4.3200729e-02  -6.7661682e-05  -1.3873130e-03   1.8709636e-03  -3.4031509e-03  -1.8348872e-03  -2.9181782e-03  -3.6044905e-02
   1.9365272e+01   2.5686883e-02   2.5686883e-02   2.5686883e-02   2.5686883e-02   2.5686883e-02   2.5686883e-02   3.9759433e-05   8.2407676e-04  -1.1134184e-03   2.0226367e-03   1.0902750e-03   1.7342123e-03   2.1432545e-02  -4.3200666e-02  -4.3200666e-02  -4.3200666e-02  -4.3200666e-02  -4.3200666e-02  -4.3200666e-02  -6.6868138e-05  -1.3859473e-03   1.8725673e-03  -3.4017072e-03  -1.8336444e-03  -2.9166298e-03  -3.6045645e-02
   1.9419324e+01   2.5686838e-02   2.5686838e-02   2.5686838e-02   2.5686838e-02   2.5686838e-02   2.5686838e-02   3.9187220e-05   8.2309195e-04  -1.1145748e-03   2.0215958e-03   1.0893789e-03   1.7330957e-03   2.1433079e-02  -4.3200590e-02  -4.3200590e-02  -4.3200590e-02  -4.3200590e-02  -4.3200590e-02  -4.3200590e-02  -6.5905779e-05  -1.3842910e-03   1.8745121e-03  -3.3999566e-03  -1.8321372e-03  -2.9147519e-03  -3.6046542e-02
   1.9473834e+01   2.5686789e-02   2.5686789e-02   2.5686789e-02   2.5686789e-02   2.5686789e-02   2.5686789e-02   3.8565567e-05   8.2202221e-04  -1.1158309e-03   2.0204650e-03   1.0884054e-03   1.7318829e-03   2.1433658e-02  -4.3200508e-02  -4.3200508e-02  -4.3200508e-02  -4.3200508e-02  -4.3200508e-02  -4.3200508e-02  -6.4860272e-05  -1.3824919e-03   1.8766247e-03  -3.3980548e-03  -1.8305000e-03  -2.9127121e-03  -3.6047516e-02
   1.9528810e+01   2.5686738e-02   2.5686738e-02   2.5686738e-02   2.5686738e-02   2.5686738e-02   2.5686738e-02   3.7917983e-05   8.2090804e-04  -1.1171392e-03   2.0192873e-03   1.0873913e-03   1.7306196e-03   2.1434262e-02  -4.3200422e-02  -4.3200422e-02  -4.3200422e-02  -4.3200422e-02  -4.3200422e-02  -4.3200422e-02  -6.3771154e-05  -1.3806181e-03   1.8788250e-03  -3.3960741e-03  -1.8287945e-03  -2.9105875e-03  -3.6048531e-02
   1.9584260e+01   2.5686685e-02   2.5686685e-02   2.5686685e-02   2.5686685e-02   2.5686685e-02   2.5686685e-02   3.7256720e-05   8.1977051e-04  -1.1184749e-03   2.0180848e-03   1.0863559e-03   1.7293298e-03   2.1434878e-02  -4.3200335e-02  -4.3200335e-02  -4.3200335e-02  -4.3200335e-02  -4.3200335e-02  -4.3200335e-02  -6.2659028e-05  -1.3787050e-03   1.8810715e-03  -3.3940517e-03  -1.8270532e-03  -2.9084183e-03  -3.6049567e-02
   1.9640193e+01   2.5686655e-02   2.5686655e-02   2.5686655e-02   2.5686655e-02   2.5686655e-02   2.5686655e-02   3.6874265e-05   8.1911326e-04  -1.1192467e-03   2.0173899e-03   1.0857573e-03   1.7285844e-03   2.1435233e-02  -4.3200284e-02  -4.3200284e-02  -4.3200284e-02  -4.3200284e-02  -4.3200284e-02  -4.3200284e-02  -6.2015810e-05  -1.3775996e-03   1.8823695e-03  -3.3928830e-03  -1.8260464e-03  -2.9071647e-03  -3.6050164e-02
   1.9696618e+01   2.5686612e-02   2.5686612e-02   2.5686612e-02   2.5686612e-02   2.5686612e-02   2.5686612e-02   3.6324276e-05   8.1816771e-04  -1.1203571e-03   2.0163902e-03   1.0848964e-03   1.7275122e-03   2.1435744e-02  -4.3200211e-02  -4.3200211e-02  -4.3200211e-02  -4.3200211e-02  -4.3200211e-02  -4.3200211e-02  -6.1090828e-05  -1.3760093e-03   1.8842369e-03  -3.3912018e-03  -1.8245985e-03  -2.9053615e-03  -3.6051025e-02
   1.9753543e+01   2.5686565e-02   2.5686565e-02   2.5686565e-02   2.5686565e-02   2.5686565e-02   2.5686565e-02   3.5729513e-05   8.1714538e-04  -1.1215576e-03   2.0153094e-03   1.0839654e-03   1.7263529e-03   2.1436297e-02  -4.3200132e-02  -4.3200132e-02  -4.3200132e-02  -4.3200132e-02  -4.3200132e-02  -4.3200132e-02  -6.0090545e-05  -1.3742899e-03   1.8862560e-03  -3.3893839e-03  -1.8230328e-03  -2.9034117e-03  -3.6051954e-02
   1.9810978e+01   2.5686511e-02   2.5686511e-02   2.5686511e-02   2.5686511e-02   2.5686511e-02   2.5686511e-02   3.5038810e-05   8.1595784e-04  -1.1229521e-03   2.0140539e-03   1.0828842e-03   1.7250063e-03   2.1436940e-02  -4.3200041e-02  -4.3200041e-02  -4.3200041e-02  -4.3200041e-02  -4.3200041e-02  -4.3200041e-02  -5.8928907e-05  -1.3722927e-03   1.8886013e-03  -3.3872725e-03  -1.8212143e-03  -2.9011469e-03  -3.6053035e-02
   1.9868931e+01   2.5686468e-02   2.5686468e-02   2.5686468e-02   2.5686468e-02   2.5686468e-02   2.5686468e-02   3.4491275e-05   8.1501707e-04  -1.1240569e-03   2.0130592e-03   1.0820273e-03   1.7239394e-03   2.1437448e-02  -4.3199968e-02  -4.3199968e-02  -4.3199968e-02  -4.3199968e-02  -4.3199968e-02  -4.3199968e-02  -5.8008053e-05  -1.3707105e-03   1.8904593e-03  -3.3855995e-03  -1.8197731e-03  -2.8993526e-03  -3.6053890e-02
   1.9927413e+01   2.5686426e-02   2.5686426e-02   2.5686426e-02   2.5686426e-02   2.5686426e-02   2.5686426e-02   3.3961761e-05   8.1410760e-04  -1.1251249e-03   2.0120975e-03   1.0811987e-03   1.7229080e-03   2.1437939e-02  -4.3199898e-02  -4.3199898e-02  -4.3199898e-02  -4.3199898e-02  -4.3199898e-02  -4.3199898e-02  -5.7117507e-05  -1.3691810e-03   1.8922555e-03  -3.3839822e-03  -1.8183796e-03  -2.8976179e-03  -3.6054716e-02
   1.9986434e+01   2.5686379e-02   2.5686379e-02   2.5686379e-02   2.5686379e-02   2.5686379e-02   2.5686379e-02   3.3370978e-05   8.1309271e-04  -1.1263167e-03   2.0110244e-03   1.0802742e-03   1.7217570e-03   2.1438488e-02  -4.3199820e-02  -4.3199820e-02  -4.3199820e-02  -4.3199820e-02  -4.3199820e-02  -4.3199820e-02  -5.6123918e-05  -1.3674741e-03   1.8942599e-03  -3.3821774e-03  -1.8168248e-03  -2.8956822e-03  -3.6055638e-02
   2.0046004e+01   2.5686335e-02   2.5686335e-02   2.5686335e-02   2.5686335e-02   2.5686335e-02   2.5686335e-02   3.2802316e-05   8.1211602e-04  -1.1274637e-03   2.0099916e-03   1.0793844e-03   1.7206493e-03   2.1439015e-02  -4.3199745e-02  -4.3199745e-02  -4.3199745e-02  -4.3199745e-02  -4.3199745e-02  -4.3199745e-02  -5.5167531e-05  -1.3658315e-03   1.8961889e-03  -3.3804404e-03  -1.8153283e-03  -2.8938192e-03  -3.6056525e-02
   2.0106134e+01   2.5686291e-02   2.5686291e-02   2.5686291e-02   2.5686291e-02   2.5686291e-02   2.5686291e-02   3.2245949e-05   8.1116060e-04  -1.1285857e-03   2.0089813e-03   1.0785139e-03   1.7195657e-03   2.1439531e-02  -4.3199671e-02  -4.3199671e-02  -4.3199671e-02  -4.3199671e-02  -4.3199671e-02  -4.3199671e-02  -5.4231823e-05  -1.3642246e-03   1.8980759e-03  -3.3787413e-03  -1.8138642e-03  -2.8919968e-03  -3.6057393e-02
   2.0166833e+01   2.5686257e-02   2.5686257e-02   2.5686257e-02   2.5686257e-02   2.5686257e-02   2.5686257e-02   3.1823044e-05   8.1043503e-04  -1.1294378e-03   2.0082139e-03   1.0778524e-03   1.7187427e-03   2.1439922e-02  -4.3199615e-02  -4.3199615e-02  -4.3199615e-02  -4.3199615e-02  -4.3199615e-02  -4.3199615e-02  -5.3520574e-05  -1.3630044e-03   1.8995091e-03  -3.3774506e-03  -1.8127518e-03  -2.8906127e-03  -3.6058051e-02
   2.0228114e+01   2.5686219e-02   2.5686219e-02   2.5686219e-02   2.5686219e-02   2.5686219e-02   2.5686219e-02   3.1332174e-05   8.0959270e-04  -1.1304271e-03   2.0073230e-03   1.0770846e-03   1.7177872e-03   2.1440377e-02  -4.3199550e-02  -4.3199550e-02  -4.3199550e-02  -4.3199550e-02  -4.3199550e-02  -4.3199550e-02  -5.2695020e-05  -1.3615877e-03   1.9011728e-03  -3.3759524e-03  -1.8114605e-03  -2.8890058e-03  -3.6058815e-02
   2.0289988e+01   2.5686180e-02   2.5686180e-02   2.5686180e-02   2.5686180e-02   2.5686180e-02   2.5686180e-02   3.0837275e-05   8.0874363e-04  -1.1314242e-03   2.0064250e-03   1.0763106e-03   1.7168241e-03   2.1440835e-02  -4.3199484e-02  -4.3199484e-02  -4.3199484e-02  -4.3199484e-02  -4.3199484e-02  -4.3199484e-02  -5.1862690e-05  -1.3601597e-03   1.9028498e-03  -3.3744421e-03  -1.8101587e-03  -2.8873860e-03  -3.6059585e-02
   2.0352467e+01   2.5686141e-02   2.5686141e-02   2.5686141e-02   2.5686141e-02   2.5686141e-02   2.5686141e-02   3.0341323e-05   8.0789294e-04  -1.1324233e-03   2.0055253e-03   1.0755350e-03   1.7158592e-03   2.1441293e-02  -4.3199419e-02  -4.3199419e-02  -4.3199419e-02  -4.3199419e-02  -4.3199419e-02  -4.3199419e-02  -5.1028589e-05  -1.3587290e-03   1.9045301e-03  -3.3729289e-03  -1.8088543e-03  -2.8857631e-03  -3.6060357e-02
   2.0415563e+01   2.5686102e-02   2.5686102e-02   2.5686102e-02   2.5686102e-02   2.5686102e-02   2.5686102e-02   2.9845508e-05   8.0704266e-04  -1.1334219e-03   2.0046259e-03   1.0747596e-03   1.7148946e-03   2.1441751e-02  -4.3199353e-02  -4.3199353e-02  -4.3199353e-02  -4.3199353e-02  -4.3199353e-02  -4.3199353e-02  -5.0194718e-05  -1.3572990e-03   1.9062095e-03  -3.3714163e-03  -1.8075503e-03  -2.8841409e-03  -3.6061127e-02
   2.0479289e+01   2.5686063e-02   2.5686063e-02   2.5686063e-02   2.5686063e-02   2.5686063e-02   2.5686063e-02   2.9350278e-05   8.0619358e-04  -1.1344191e-03   2.0037278e-03   1.0739853e-03   1.7139314e-03   2.1442209e-02  -4.3199287e-02  -4.3199287e-02  -4.3199287e-02  -4.3199287e-02  -4.3199287e-02  -4.3199287e-02  -4.9361832e-05  -1.3558710e-03   1.9078867e-03  -3.3699058e-03  -1.8062480e-03  -2.8825210e-03  -3.6061897e-02
   2.0543656e+01   2.5686024e-02   2.5686024e-02   2.5686024e-02   2.5686024e-02   2.5686024e-02   2.5686024e-02   2.8855786e-05   8.0534595e-04  -1.1354146e-03   2.0028311e-03   1.0732122e-03   1.7129698e-03   2.1442665e-02  -4.3199222e-02  -4.3199222e-02  -4.3199222e-02  -4.3199222e-02  -4.3199222e-02  -4.3199222e-02  -4.8530186e-05  -1.3544455e-03   1.9095610e-03  -3.3683978e-03  -1.8049477e-03  -2.8809038e-03  -3.6062664e-02
   2.0608680e+01   2.5685985e-02   2.5685985e-02   2.5685985e-02   2.5685985e-02   2.5685985e-02   2.5685985e-02   2.8362067e-05   8.0449983e-04  -1.1364084e-03   2.0019361e-03   1.0724403e-03   1.7120099e-03   2.1443121e-02  -4.3199156e-02  -4.3199156e-02  -4.3199156e-02  -4.3199156e-02  -4.3199156e-02  -4.3199156e-02  -4.7699839e-05  -1.3530224e-03   1.9112323e-03  -3.3668925e-03  -1.8036497e-03  -2.8792894e-03  -3.6063430e-02
   2.0674374e+01   2.5685946e-02   2.5685946e-02   2.5685946e-02   2.5685946e-02   2.5685946e-02   2.5685946e-02   2.7869111e-05   8.0365522e-04  -1.1374004e-03   2.0010425e-03   1.0716698e-03   1.7110517e-03   2.1443575e-02  -4.3199091e-02  -4.3199091e-02  -4.3199091e-02  -4.3199091e-02  -4.3199091e-02  -4.3199091e-02  -4.6870777e-05  -1.3516020e-03   1.9129006e-03  -3.3653897e-03  -1.8023537e-03  -2.8776778e-03  -3.6064195e-02
   2.0740751e+01   2.5685918e-02   2.5685918e-02   2.5685918e-02   2.5685918e-02   2.5685918e-02   2.5685918e-02   2.7518578e-05   8.0305563e-04  -1.1381047e-03   2.0004080e-03   1.0711222e-03   1.7103712e-03   2.1443897e-02  -4.3199044e-02  -4.3199044e-02  -4.3199044e-02  -4.3199044e-02  -4.3199044e-02  -4.3199044e-02  -4.6281245e-05  -1.3505936e-03   1.9140851e-03  -3.3643226e-03  -1.8014328e-03  -2.8765335e-03  -3.6064736e-02
   2.0807827e+01   2.5685895e-02   2.5685895e-02   2.5685895e-02   2.5685895e-02   2.5685895e-02   2.5685895e-02   2.7216853e-05   8.0254045e-04  -1.1387098e-03   1.9998627e-03   1.0706513e-03   1.7097865e-03   2.1444173e-02  -4.3199004e-02  -4.3199004e-02  -4.3199004e-02  -4.3199004e-02  -4.3199004e-02  -4.3199004e-02  -4.5773799e-05  -1.3497271e-03   1.9151029e-03  -3.3634054e-03  -1.8006407e-03  -2.8755500e-03  -3.6065200e-02
   2.0875617e+01   2.5685872e-02   2.5685872e-02   2.5685872e-02   2.5685872e-02   2.5685872e-02   2.5685872e-02   2.6928130e-05   8.0204833e-04  -1.1392880e-03   1.9993415e-03   1.0702009e-03   1.7092277e-03   2.1444436e-02  -4.3198966e-02  -4.3198966e-02  -4.3198966e-02  -4.3198966e-02  -4.3198966e-02  -4.3198966e-02  -4.5288219e-05  -1.3488995e-03   1.9160753e-03  -3.3625289e-03  -1.7998834e-03  -2.8746103e-03  -3.6065642e-02
   2.0944136e+01   2.5685849e-02   2.5685849e-02   2.5685849e-02   2.5685849e-02   2.5685849e-02   2.5685849e-02   2.6641251e-05   8.0156024e-04  -1.1398615e-03   1.9988245e-03   1.0697538e-03   1.7086734e-03   2.1444696e-02  -4.3198928e-02  -4.3198928e-02  -4.3198928e-02  -4.3198928e-02  -4.3198928e-02  -4.3198928e-02  -4.4805740e-05  -1.3480786e-03   1.9170397e-03  -3.3616593e-03  -1.7991314e-03  -2.8736780e-03  -3.6066079e-02
   2.1013400e+01   2.5685826e-02   2.5685826e-02   2.5685826e-02   2.5685826e-02   2.5685826e-02   2.5685826e-02   2.6353427e-05   8.0107152e-04  -1.1404357e-03   1.9983066e-03   1.0693056e-03   1.7081182e-03   2.1444955e-02  -4.3198890e-02  -4.3198890e-02  -4.3198890e-02  -4.3198890e-02  -4.3198890e-02  -4.3198890e-02  -4.4321673e-05  -1.3472567e-03   1.9180056e-03  -3.3607883e-03  -1.7983776e-03  -2.8727443e-03  -3.6066516e-02
   2.1083427e+01   2.5685804e-02   2.5685804e-02   2.5685804e-02   2.5685804e-02   2.5685804e-02   2.5685804e-02   2.6064075e-05   8.0058133e-04  -1.1410118e-03   1.9977868e-03   1.0688554e-03   1.7075611e-03   2.1445215e-02  -4.3198851e-02  -4.3198851e-02  -4.3198851e-02  -4.3198851e-02  -4.3198851e-02  -4.3198851e-02  -4.3835035e-05  -1.3464322e-03   1.9189744e-03  -3.3599142e-03  -1.7976205e-03  -2.8718074e-03  -3.6066952e-02
   2.1154233e+01   2.5685781e-02   2.5685781e-02   2.5685781e-02   2.5685781e-02   2.5685781e-02   2.5685781e-02   2.5773083e-05   8.0008962e-04  -1.1415898e-03   1.9972653e-03   1.0684032e-03   1.7070022e-03   2.1445474e-02  -4.3198813e-02  -4.3198813e-02  -4.3198813e-02  -4.3198813e-02  -4.3198813e-02  -4.3198813e-02  -4.3345640e-05  -1.3456053e-03   1.9199464e-03  -3.3590371e-03  -1.7968599e-03  -2.8708673e-03  -3.6067388e-02
   2.1225836e+01   2.5685758e-02   2.5685758e-02   2.5685758e-02   2.5685758e-02   2.5685758e-02   2.5685758e-02   2.5480477e-05   7.9959661e-04  -1.1421693e-03   1.9967420e-03   1.0679490e-03   1.7064414e-03   2.1445732e-02  -4.3198774e-02  -4.3198774e-02  -4.3198774e-02  -4.3198774e-02  -4.3198774e-02  -4.3198774e-02  -4.2853530e-05  -1.3447761e-03   1.9209211e-03  -3.3581571e-03  -1.7960960e-03  -2.8699242e-03  -3.6067823e-02
   2.1298255e+01   2.5685734e-02   2.5685734e-02   2.5685734e-02   2.5685734e-02   2.5685734e-02   2.5685734e-02   2.5186335e-05   7.9910261e-04  -1.1427501e-03   1.9962174e-03   1.0674930e-03   1.7058793e-03   2.1445990e-02  -4.3198735e-02  -4.3198735e-02  -4.3198735e-02  -4.3198735e-02  -4.3198735e-02  -4.3198735e-02  -4.2358836e-05  -1.3439453e-03   1.9218980e-03  -3.3572747e-03  -1.7953292e-03  -2.8689789e-03  -3.6068256e-02
   2.1371509e+01   2.5685713e-02   2.5685713e-02   2.5685713e-02   2.5685713e-02   2.5685713e-02   2.5685713e-02   2.4923030e-05   7.9866343e-04  -1.1432667e-03   1.9957504e-03   1.0670860e-03   1.7053791e-03   2.1446217e-02  -4.3198700e-02  -4.3198700e-02  -4.3198700e-02  -4.3198700e-02  -4.3198700e-02  -4.3198700e-02  -4.1916006e-05  -1.3432067e-03   1.9227667e-03  -3.3564893e-03  -1.7946447e-03  -2.8681376e-03  -3.6068638e-02
   2.1445617e+01   2.5685690e-02   2.5685690e-02   2.5685690e-02   2.5685690e-02   2.5685690e-02   2.5685690e-02   2.4629498e-05   7.9817460e-04  -1.1438417e-03   1.9952304e-03   1.0666326e-03   1.7048222e-03   2.1446469e-02  -4.3198661e-02  -4.3198661e-02  -4.3198661e-02  -4.3198661e-02  -4.3198661e-02  -4.3198661e-02  -4.1422338e-05  -1.3423845e-03   1.9237337e-03  -3.3556148e-03  -1.7938821e-03  -2.8672010e-03  -3.6069061e-02
   2.1520601e+01   2.5685668e-02   2.5685668e-02   2.5685668e-02   2.5685668e-02   2.5685668e-02   2.5685668e-02   2.4345971e-05   7.9770534e-04  -1.1443938e-03   1.9947307e-03   1.0661958e-03   1.7042871e-03   2.1446708e-02  -4.3198623e-02  -4.3198623e-02  -4.3198623e-02  -4.3198623e-02  -4.3198623e-02  -4.3198623e-02  -4.0945497e-05  -1.3415954e-03   1.9246624e-03  -3.3547743e-03  -1.7931474e-03  -2.8663010e-03  -3.6069463e-02
   2.1596481e+01   2.5685644e-02   2.5685644e-02   2.5685644e-02   2.5685644e-02   2.5685644e-02   2.5685644e-02   2.4042495e-05   7.9720459e-04  -1.1449831e-03   1.9941970e-03   1.0657288e-03   1.7037158e-03   2.1446962e-02  -4.3198583e-02  -4.3198583e-02  -4.3198583e-02  -4.3198583e-02  -4.3198583e-02  -4.3198583e-02  -4.0435106e-05  -1.3407532e-03   1.9256535e-03  -3.3538768e-03  -1.7923620e-03  -2.8653403e-03  -3.6069891e-02
   2.1673280e+01   2.5685620e-02   2.5685620e-02   2.5685620e-02   2.5685620e-02   2.5685620e-02   2.5685620e-02   2.3743080e-05   7.9671376e-04  -1.1455610e-03   1.9936733e-03   1.0652692e-03   1.7031553e-03   2.1447208e-02  -4.3198543e-02  -4.3198543e-02  -4.3198543e-02  -4.3198543e-02  -4.3198543e-02  -4.3198543e-02  -3.9931543e-05  -1.3399277e-03   1.9266253e-03  -3.3529960e-03  -1.7915892e-03  -2.8643976e-03  -3.6070305e-02
   2.1751020e+01   2.5685595e-02   2.5685595e-02   2.5685595e-02   2.5685595e-02   2.5685595e-02   2.5685595e-02   2.3425714e-05   7.9619544e-04  -1.1461713e-03   1.9931199e-03   1.0647829e-03   1.7025631e-03   2.1447467e-02  -4.3198500e-02  -4.3198500e-02  -4.3198500e-02  -4.3198500e-02  -4.3198500e-02  -4.3198500e-02  -3.9397791e-05  -1.3390560e-03   1.9276517e-03  -3.3520652e-03  -1.7907713e-03  -2.8634016e-03  -3.6070740e-02
   2.1829725e+01   2.5685570e-02   2.5685570e-02   2.5685570e-02   2.5685570e-02   2.5685570e-02   2.5685570e-02   2.3111861e-05   7.9568671e-04  -1.1467706e-03   1.9925758e-03   1.0643035e-03   1.7019812e-03   2.1447717e-02  -4.3198459e-02  -4.3198459e-02  -4.3198459e-02  -4.3198459e-02  -4.3198459e-02  -4.3198459e-02  -3.8869947e-05  -1.3382004e-03   1.9286596e-03  -3.3511503e-03  -1.7899649e-03  -2.8624229e-03  -3.6071161e-02
   2.1909419e+01   2.5685543e-02   2.5685543e-02   2.5685543e-02   2.5685543e-02   2.5685543e-02   2.5685543e-02   2.2777475e-05   7.9514670e-04  -1.1474068e-03   1.9919979e-03   1.0637934e-03   1.7013631e-03   2.1447981e-02  -4.3198414e-02  -4.3198414e-02  -4.3198414e-02  -4.3198414e-02  -4.3198414e-02  -4.3198414e-02  -3.8307571e-05  -1.3372922e-03   1.9297296e-03  -3.3501783e-03  -1.7891071e-03  -2.8613834e-03  -3.6071605e-02
   2.1990129e+01   2.5685517e-02   2.5685517e-02   2.5685517e-02   2.5685517e-02   2.5685517e-02   2.5685517e-02   2.2451250e-05   7.9462491e-04  -1.1480219e-03   1.9914384e-03   1.0632978e-03   1.7007651e-03   2.1448232e-02  -4.3198370e-02  -4.3198370e-02  -4.3198370e-02  -4.3198370e-02  -4.3198370e-02  -4.3198370e-02  -3.7758921e-05  -1.3364146e-03   1.9307641e-03  -3.3492374e-03  -1.7882735e-03  -2.8603776e-03  -3.6072027e-02
   2.2071881e+01   2.5685489e-02   2.5685489e-02   2.5685489e-02   2.5685489e-02   2.5685489e-02   2.5685489e-02   2.2094166e-05   7.9405485e-04  -1.1486939e-03   1.9908270e-03   1.0627556e-03   1.7001115e-03   2.1448505e-02  -4.3198322e-02  -4.3198322e-02  -4.3198322e-02  -4.3198322e-02  -4.3198322e-02  -4.3198322e-02  -3.7158370e-05  -1.3354559e-03   1.9318943e-03  -3.3482090e-03  -1.7873618e-03  -2.8592784e-03  -3.6072486e-02
   2.2154702e+01   2.5685463e-02   2.5685463e-02   2.5685463e-02   2.5685463e-02   2.5685463e-02   2.5685463e-02   2.1763479e-05   7.9353499e-04  -1.1493073e-03   1.9902676e-03   1.0622567e-03   1.6995140e-03   2.1448747e-02  -4.3198278e-02  -4.3198278e-02  -4.3198278e-02  -4.3198278e-02  -4.3198278e-02  -4.3198278e-02  -3.6602215e-05  -1.3345816e-03   1.9329259e-03  -3.3472683e-03  -1.7865226e-03  -2.8582736e-03  -3.6072893e-02
   2.2238621e+01   2.5685431e-02   2.5685431e-02   2.5685431e-02   2.5685431e-02   2.5685431e-02   2.5685431e-02   2.1364732e-05   7.9290392e-04  -1.1500516e-03   1.9895895e-03   1.0616534e-03   1.6987896e-03   2.1449045e-02  -4.3198225e-02  -4.3198225e-02  -4.3198225e-02  -4.3198225e-02  -4.3198225e-02  -4.3198225e-02  -3.5931594e-05  -1.3335202e-03   1.9341777e-03  -3.3461278e-03  -1.7855080e-03  -2.8570552e-03  -3.6073394e-02
   2.2323668e+01   2.5685407e-02   2.5685407e-02   2.5685407e-02   2.5685407e-02   2.5685407e-02   2.5685407e-02   2.1068442e-05   7.9245412e-04  -1.1505834e-03   1.9891020e-03   1.0612125e-03   1.6982698e-03   2.1449241e-02  -4.3198185e-02  -4.3198185e-02  -4.3198185e-02  -4.3198185e-02  -4.3198185e-02  -4.3198185e-02  -3.5433289e-05  -1.3327637e-03   1.9350721e-03  -3.3453080e-03  -1.7847665e-03  -2.8561810e-03  -3.6073723e-02
   2.2409874e+01   2.5685365e-02   2.5685365e-02   2.5685365e-02   2.5685365e-02   2.5685365e-02   2.5685365e-02   2.0531754e-05   7.9159888e-04  -1.1515917e-03   1.9881844e-03   1.0603983e-03   1.6972890e-03   2.1449649e-02  -4.3198113e-02  -4.3198113e-02  -4.3198113e-02  -4.3198113e-02  -4.3198113e-02  -4.3198113e-02  -3.4530678e-05  -1.3313254e-03   1.9367679e-03  -3.3437646e-03  -1.7833972e-03  -2.8545315e-03  -3.6074410e-02
   2.2497271e+01   2.5685363e-02   2.5685363e-02   2.5685363e-02   2.5685363e-02   2.5685363e-02   2.5685363e-02   2.0515730e-05   7.9164179e-04  -1.1515455e-03   1.9882156e-03   1.0604003e-03   1.6973262e-03   2.1449569e-02  -4.3198110e-02  -4.3198110e-02  -4.3198110e-02  -4.3198110e-02  -4.3198110e-02  -4.3198110e-02  -3.4503728e-05  -1.3313976e-03   1.9366902e-03  -3.3438172e-03  -1.7834006e-03  -2.8545941e-03  -3.6074275e-02
   2.2553902e+01   2.5685320e-02   2.5685320e-02   2.5685320e-02   2.5685320e-02   2.5685320e-02   2.5685320e-02   1.9980311e-05   7.9077467e-04  -1.1525669e-03   1.9872882e-03   1.0595827e-03   1.6963343e-03   2.1449995e-02  -4.3198039e-02  -4.3198039e-02  -4.3198039e-02  -4.3198039e-02  -4.3198039e-02  -4.3198039e-02  -3.3603250e-05  -1.3299392e-03   1.9384080e-03  -3.3422574e-03  -1.7820255e-03  -2.8529258e-03  -3.6074992e-02
   2.2643328e+01   2.5685347e-02   2.5685347e-02   2.5685347e-02   2.5685347e-02   2.5685347e-02   2.5685347e-02   2.0325089e-05   7.9144555e-04  -1.1517837e-03   1.9879818e-03   1.0601525e-03   1.6970823e-03   2.1449569e-02  -4.3198084e-02  -4.3198084e-02  -4.3198084e-02  -4.3198084e-02  -4.3198084e-02  -4.3198084e-02  -3.4183103e-05  -1.3310675e-03   1.9370908e-03  -3.3434240e-03  -1.7829838e-03  -2.8541839e-03  -3.6074276e-02
   2.2690355e+01   2.5685290e-02   2.5685290e-02   2.5685290e-02   2.5685290e-02   2.5685290e-02   2.5685290e-02   1.9612048e-05   7.9027108e-04  -1.1531659e-03   1.9867299e-03   1.0590561e-03   1.6957422e-03   2.1450163e-02  -4.3197988e-02  -4.3197988e-02  -4.3197988e-02  -4.3197988e-02  -4.3197988e-02  -4.3197988e-02  -3.2983898e-05  -1.3290923e-03   1.9394155e-03  -3.3413184e-03  -1.7811398e-03  -2.8519300e-03  -3.6075275e-02
   2.2737381e+01   2.5685293e-02   2.5685293e-02   2.5685293e-02   2.5685293e-02   2.5685293e-02   2.5685293e-02   1.9642621e-05   7.9036941e-04  -1.1530532e-03   1.9868247e-03   1.0591216e-03   1.6958463e-03   2.1450073e-02  -4.3197992e-02  -4.3197992e-02  -4.3197992e-02  -4.3197992e-02  -4.3197992e-02  -4.3197992e-02  -3.3035317e-05  -1.3292576e-03   1.9392258e-03  -3.3414779e-03  -1.7812499e-03  -2.8521051e-03  -3.6075123e-02
   2.2789837e+01   2.5685248e-02   2.5685248e-02   2.5685248e-02   2.5685248e-02   2.5685248e-02   2.5685248e-02   1.9084807e-05   7.8947059e-04  -1.1541122e-03   1.9858624e-03   1.0582715e-03   1.6948173e-03   2.1450511e-02  -4.3197918e-02  -4.3197918e-02  -4.3197918e-02  -4.3197918e-02  -4.3197918e-02  -4.3197918e-02  -3.2097175e-05  -1.3277460e-03   1.9410069e-03  -3.3398595e-03  -1.7798203e-03  -2.8503745e-03  -3.6075860e-02
   2.2882692e+01   2.5685289e-02   2.5685289e-02   2.5685289e-02   2.5685289e-02   2.5685289e-02   2.5685289e-02   1.9608700e-05   7.9046810e-04  -1.1529465e-03   1.9868976e-03   1.0591289e-03   1.6959327e-03   2.1449894e-02  -4.3197986e-02  -4.3197986e-02  -4.3197986e-02  -4.3197986e-02  -4.3197986e-02  -4.3197986e-02  -3.2978268e-05  -1.3294236e-03   1.9390464e-03  -3.3416006e-03  -1.7812622e-03  -2.8522505e-03  -3.6074821e-02
   2.2929813e+01   2.5685217e-02   2.5685217e-02   2.5685217e-02   2.5685217e-02   2.5685217e-02   2.5685217e-02   1.8699821e-05   7.8896821e-04  -1.1547115e-03   1.9852994e-03   1.0577302e-03   1.6942218e-03   2.1450655e-02  -4.3197865e-02  -4.3197865e-02  -4.3197865e-02  -4.3197865e-02  -4.3197865e-02  -4.3197865e-02  -3.1449699e-05  -1.3269011e-03   1.9420148e-03  -3.3389126e-03  -1.7789100e-03  -2.8493730e-03  -3.6076101e-02
   2.2976934e+01   2.5685220e-02   2.5685220e-02   2.5685220e-02   2.5685220e-02   2.5685220e-02   2.5685220e-02   1.8744448e-05   7.8909991e-04  -1.1545601e-03   1.9854276e-03   1.0578213e-03   1.6943622e-03   2.1450539e-02  -4.3197870e-02  -4.3197870e-02  -4.3197870e-02  -4.3197870e-02  -4.3197870e-02  -4.3197870e-02  -3.1524753e-05  -1.3271226e-03   1.9417601e-03  -3.3391283e-03  -1.7790630e-03  -2.8496092e-03  -3.6075907e-02
   2.3028953e+01   2.5685178e-02   2.5685178e-02   2.5685178e-02   2.5685178e-02   2.5685178e-02   2.5685178e-02   1.8212601e-05   7.8825579e-04  -1.1555554e-03   1.9845212e-03   1.0570157e-03   1.6933936e-03   2.1450939e-02  -4.3197799e-02  -4.3197799e-02  -4.3197799e-02  -4.3197799e-02  -4.3197799e-02  -4.3197799e-02  -3.0630283e-05  -1.3257029e-03   1.9434341e-03  -3.3376038e-03  -1.7777083e-03  -2.8479802e-03  -3.6076579e-02
   2.3129275e+01   2.5685199e-02   2.5685199e-02   2.5685199e-02   2.5685199e-02   2.5685199e-02   2.5685199e-02   1.8490640e-05   7.8886013e-04  -1.1548531e-03   1.9851349e-03   1.0574996e-03   1.6940585e-03   2.1450510e-02  -4.3197834e-02  -4.3197834e-02  -4.3197834e-02  -4.3197834e-02  -4.3197834e-02  -4.3197834e-02  -3.1097895e-05  -1.3267193e-03   1.9422530e-03  -3.3386359e-03  -1.7785221e-03  -2.8490984e-03  -3.6075858e-02
   2.3182124e+01   2.5685116e-02   2.5685116e-02   2.5685116e-02   2.5685116e-02   2.5685116e-02   2.5685116e-02   1.7445767e-05   7.8714649e-04  -1.1568703e-03   1.9833066e-03   1.0558958e-03   1.6921019e-03   2.1451371e-02  -4.3197695e-02  -4.3197695e-02  -4.3197695e-02  -4.3197695e-02  -4.3197695e-02  -4.3197695e-02  -2.9340609e-05  -1.3238373e-03   1.9456455e-03  -3.3355612e-03  -1.7758248e-03  -2.8458078e-03  -3.6077305e-02
   2.3243824e+01   2.5685137e-02   2.5685137e-02   2.5685137e-02   2.5685137e-02   2.5685137e-02   2.5685137e-02   1.7726609e-05   7.8771394e-04  -1.1562089e-03   1.9838897e-03   1.0563681e-03   1.6927317e-03   2.1450996e-02  -4.3197731e-02  -4.3197731e-02  -4.3197731e-02  -4.3197731e-02  -4.3197731e-02  -4.3197731e-02  -2.9812934e-05  -1.3247916e-03   1.9445331e-03  -3.3365417e-03  -1.7766190e-03  -2.8468670e-03  -3.6076675e-02
   2.3313171e+01   2.5685110e-02   2.5685110e-02   2.5685110e-02   2.5685110e-02   2.5685110e-02   2.5685110e-02   1.7380673e-05   7.8722286e-04  -1.1567916e-03   1.9833498e-03   1.0558664e-03   1.6921581e-03   2.1451178e-02  -4.3197684e-02  -4.3197684e-02  -4.3197684e-02  -4.3197684e-02  -4.3197684e-02  -4.3197684e-02  -2.9231132e-05  -1.3239657e-03   1.9455131e-03  -3.3356337e-03  -1.7757754e-03  -2.8459023e-03  -3.6076981e-02
   2.3428953e+01   2.5685067e-02   2.5685067e-02   2.5685067e-02   2.5685067e-02   2.5685067e-02   2.5685067e-02   1.6849848e-05   7.8648772e-04  -1.1576651e-03   1.9825371e-03   1.0551038e-03   1.6912958e-03   2.1451432e-02  -4.3197612e-02  -4.3197612e-02  -4.3197612e-02  -4.3197612e-02  -4.3197612e-02  -4.3197612e-02  -2.8338380e-05  -1.3227294e-03   1.9469823e-03  -3.3342670e-03  -1.7744928e-03  -2.8444521e-03  -3.6077409e-02
   2.3490095e+01   2.5685010e-02   2.5685010e-02   2.5685010e-02   2.5685010e-02   2.5685010e-02   2.5685010e-02   1.6141706e-05   7.8537848e-04  -1.1589740e-03   1.9813428e-03   1.0540370e-03   1.6900205e-03   2.1451945e-02  -4.3197517e-02  -4.3197517e-02  -4.3197517e-02  -4.3197517e-02  -4.3197517e-02  -4.3197517e-02  -2.7147414e-05  -1.3208638e-03   1.9491835e-03  -3.3322584e-03  -1.7726986e-03  -2.8423073e-03  -3.6078272e-02
   2.3552595e+01   2.5685032e-02   2.5685032e-02   2.5685032e-02   2.5685032e-02   2.5685032e-02   2.5685032e-02   1.6431494e-05   7.8597940e-04  -1.1582743e-03   1.9819577e-03   1.0545302e-03   1.6906854e-03   2.1451537e-02  -4.3197554e-02  -4.3197554e-02  -4.3197554e-02  -4.3197554e-02  -4.3197554e-02  -4.3197554e-02  -2.7634786e-05  -1.3218744e-03   1.9480067e-03  -3.3332924e-03  -1.7735280e-03  -2.8434255e-03  -3.6077586e-02
   2.3615095e+01   2.5685005e-02   2.5685005e-02   2.5685005e-02   2.5685005e-02   2.5685005e-02   2.5685005e-02   1.6094635e-05   7.8551169e-04  -1.1588299e-03   1.9814410e-03   1.0540458e-03   1.6901371e-03   2.1451701e-02  -4.3197508e-02  -4.3197508e-02  -4.3197508e-02  -4.3197508e-02  -4.3197508e-02  -4.3197508e-02  -2.7068250e-05  -1.3210878e-03   1.9489412e-03  -3.3324234e-03  -1.7727134e-03  -2.8425033e-03  -3.6077860e-02
   2.3677595e+01   2.5685024e-02   2.5685024e-02   2.5685024e-02   2.5685024e-02   2.5685024e-02   2.5685024e-02   1.6350803e-05   7.8606053e-04  -1.1581917e-03   1.9819996e-03   1.0544886e-03   1.6907420e-03   2.1451316e-02  -4.3197541e-02  -4.3197541e-02  -4.3197541e-02  -4.3197541e-02  -4.3197541e-02  -4.3197541e-02  -2.7499077e-05  -1.3220109e-03   1.9478678e-03  -3.3333629e-03  -1.7734581e-03  -2.8435206e-03  -3.6077214e-02
   2.3740095e+01   2.5684993e-02   2.5684993e-02   2.5684993e-02   2.5684993e-02   2.5684993e-02   2.5684993e-02   1.5958105e-05   7.8550172e-04  -1.1588546e-03   1.9813856e-03   1.0539187e-03   1.6900896e-03   2.1451525e-02  -4.3197488e-02  -4.3197488e-02  -4.3197488e-02  -4.3197488e-02  -4.3197488e-02  -4.3197488e-02  -2.6838632e-05  -1.3210711e-03   1.9489827e-03  -3.3323303e-03  -1.7724996e-03  -2.8424234e-03  -3.6077564e-02
   2.3802595e+01   2.5685016e-02   2.5685016e-02   2.5685016e-02   2.5685016e-02   2.5685016e-02   2.5685016e-02   1.6259842e-05   7.8613258e-04  -1.1581202e-03   1.9820302e-03   1.0544342e-03   1.6907869e-03   2.1451093e-02  -4.3197526e-02  -4.3197526e-02  -4.3197526e-02  -4.3197526e-02  -4.3197526e-02  -4.3197526e-02  -2.7346098e-05  -1.3221321e-03   1.9477476e-03  -3.3334144e-03  -1.7733667e-03  -2.8435962e-03  -3.6076838e-02
   2.3865927e+01   2.5684986e-02   2.5684986e-02   2.5684986e-02   2.5684986e-02   2.5684986e-02   2.5684986e-02   1.5891855e-05   7.8562136e-04  -1.1587275e-03   1.9814655e-03   1.0539050e-03   1.6901877e-03   2.1451272e-02  -4.3197476e-02  -4.3197476e-02  -4.3197476e-02  -4.3197476e-02  -4.3197476e-02  -4.3197476e-02  -2.6727210e-05  -1.3212723e-03   1.9487689e-03  -3.3324647e-03  -1.7724765e-03  -2.8425884e-03  -3.6077139e-02
   2.3953310e+01   2.5684997e-02   2.5684997e-02   2.5684997e-02   2.5684997e-02   2.5684997e-02   2.5684997e-02   1.6046865e-05   7.8605191e-04  -1.1582313e-03   1.9818880e-03   1.0542109e-03   1.6906495e-03   2.1450906e-02  -4.3197495e-02  -4.3197495e-02  -4.3197495e-02  -4.3197495e-02  -4.3197495e-02  -4.3197495e-02  -2.6987910e-05  -1.3219964e-03   1.9479345e-03  -3.3331753e-03  -1.7729910e-03  -2.8433651e-03  -3.6076524e-02
   2.4015810e+01   2.5684940e-02   2.5684940e-02   2.5684940e-02   2.5684940e-02   2.5684940e-02   2.5684940e-02   1.5333484e-05   7.8495794e-04  -1.1595235e-03   1.9807050e-03   1.0531452e-03   1.6893877e-03   2.1451391e-02  -4.3197399e-02  -4.3197399e-02  -4.3197399e-02  -4.3197399e-02  -4.3197399e-02  -4.3197399e-02  -2.5788133e-05  -1.3201565e-03   1.9501077e-03  -3.3311857e-03  -1.7711987e-03  -2.8412430e-03  -3.6077340e-02
   2.4088312e+01   2.5684955e-02   2.5684955e-02   2.5684955e-02   2.5684955e-02   2.5684955e-02   2.5684955e-02   1.5536133e-05   7.8545248e-04  -1.1589511e-03   1.9811988e-03   1.0535188e-03   1.6899250e-03   2.1451006e-02  -4.3197424e-02  -4.3197424e-02  -4.3197424e-02  -4.3197424e-02  -4.3197424e-02  -4.3197424e-02  -2.6128951e-05  -1.3209883e-03   1.9491451e-03  -3.3320161e-03  -1.7718270e-03  -2.8421467e-03  -3.6076691e-02
   2.4150812e+01   2.5684905e-02   2.5684905e-02   2.5684905e-02   2.5684905e-02   2.5684905e-02   2.5684905e-02   1.4918739e-05   7.8452856e-04  -1.1600439e-03   1.9801946e-03   1.0526053e-03   1.6888553e-03   2.1451394e-02  -4.3197341e-02  -4.3197341e-02  -4.3197341e-02  -4.3197341e-02  -4.3197341e-02  -4.3197341e-02  -2.5090607e-05  -1.3194344e-03   1.9509829e-03  -3.3303272e-03  -1.7702908e-03  -2.8403475e-03  -3.6077345e-02
   2.4226999e+01   2.5684918e-02   2.5684918e-02   2.5684918e-02   2.5684918e-02   2.5684918e-02   2.5684918e-02   1.5095847e-05   7.8499409e-04  -1.1595064e-03   1.9806547e-03   1.0529447e-03   1.6893573e-03   2.1451013e-02  -4.3197362e-02  -4.3197362e-02  -4.3197362e-02  -4.3197362e-02  -4.3197362e-02  -4.3197362e-02  -2.5388470e-05  -1.3202173e-03   1.9500790e-03  -3.3311010e-03  -1.7708615e-03  -2.8411918e-03  -3.6076703e-02
   2.4289499e+01   2.5684859e-02   2.5684859e-02   2.5684859e-02   2.5684859e-02   2.5684859e-02   2.5684859e-02   1.4357586e-05   7.8387045e-04  -1.1608342e-03   1.9794377e-03   1.0518451e-03   1.6880598e-03   2.1451503e-02  -4.3197263e-02  -4.3197263e-02  -4.3197263e-02  -4.3197263e-02  -4.3197263e-02  -4.3197263e-02  -2.4146850e-05  -1.3183276e-03   1.9523120e-03  -3.3290544e-03  -1.7690122e-03  -2.8390096e-03  -3.6077528e-02
   2.4355024e+01   2.5684875e-02   2.5684875e-02   2.5684875e-02   2.5684875e-02   2.5684875e-02   2.5684875e-02   1.4572457e-05   7.8438480e-04  -1.1602384e-03   1.9799527e-03   1.0522374e-03   1.6886198e-03   2.1451108e-02  -4.3197290e-02  -4.3197290e-02  -4.3197290e-02  -4.3197290e-02  -4.3197290e-02  -4.3197290e-02  -2.4508224e-05  -1.3191926e-03   1.9513101e-03  -3.3299204e-03  -1.7696719e-03  -2.8399515e-03  -3.6076863e-02
   2.4480024e+01   2.5684848e-02   2.5684848e-02   2.5684848e-02   2.5684848e-02   2.5684848e-02   2.5684848e-02   1.4249938e-05   7.8412279e-04  -1.1605627e-03   1.9796174e-03   1.0518453e-03   1.6882758e-03   2.1451013e-02  -4.3197244e-02  -4.3197244e-02  -4.3197244e-02  -4.3197244e-02  -4.3197244e-02  -4.3197244e-02  -2.3965804e-05  -1.3187520e-03   1.9518554e-03  -3.3293566e-03  -1.7690125e-03  -2.8393729e-03  -3.6076704e-02
   2.4511274e+01   2.5684775e-02   2.5684775e-02   2.5684775e-02   2.5684775e-02   2.5684775e-02   2.5684775e-02   1.3331098e-05   7.8263438e-04  -1.1623157e-03   1.9780257e-03   1.0504421e-03   1.6865734e-03   2.1451745e-02  -4.3197121e-02  -4.3197121e-02  -4.3197121e-02  -4.3197121e-02  -4.3197121e-02  -4.3197121e-02  -2.2420483e-05  -1.3162487e-03   1.9548036e-03  -3.3266796e-03  -1.7666527e-03  -2.8365098e-03  -3.6077934e-02
   2.4542524e+01   2.5684753e-02   2.5684753e-02   2.5684753e-02   2.5684753e-02   2.5684753e-02   2.5684753e-02   1.3069390e-05   7.8226858e-04  -1.1627500e-03   1.9776222e-03   1.0500649e-03   1.6861451e-03   2.1451874e-02  -4.3197085e-02  -4.3197085e-02  -4.3197085e-02  -4.3197085e-02  -4.3197085e-02  -4.3197085e-02  -2.1980338e-05  -1.3156335e-03   1.9555340e-03  -3.3260010e-03  -1.7660183e-03  -2.8357895e-03  -3.6078152e-02
   2.4606285e+01   2.5684725e-02   2.5684725e-02   2.5684725e-02   2.5684725e-02   2.5684725e-02   2.5684725e-02   1.2718020e-05   7.8183634e-04  -1.1632672e-03   1.9771311e-03   1.0495812e-03   1.6856274e-03   2.1451969e-02  -4.3197037e-02  -4.3197037e-02  -4.3197037e-02  -4.3197037e-02  -4.3197037e-02  -4.3197037e-02  -2.1389398e-05  -1.3149066e-03   1.9564040e-03  -3.3251750e-03  -1.7652047e-03  -2.8349189e-03  -3.6078312e-02
   2.4731285e+01   2.5684740e-02   2.5684740e-02   2.5684740e-02   2.5684740e-02   2.5684740e-02   2.5684740e-02   1.2947067e-05   7.8256105e-04  -1.1624349e-03   1.9778314e-03   1.0500674e-03   1.6863963e-03   2.1451310e-02  -4.3197063e-02  -4.3197063e-02  -4.3197063e-02  -4.3197063e-02  -4.3197063e-02  -4.3197063e-02  -2.1774612e-05  -1.3161254e-03   1.9550041e-03  -3.3263528e-03  -1.7660224e-03  -2.8362119e-03  -3.6077203e-02
   2.4762535e+01   2.5684662e-02   2.5684662e-02   2.5684662e-02   2.5684662e-02   2.5684662e-02   2.5684662e-02   1.1966816e-05   7.8097940e-04  -1.1642980e-03   1.9761386e-03   1.0485729e-03   1.6845862e-03   2.1452082e-02  -4.3196932e-02  -4.3196932e-02  -4.3196932e-02  -4.3196932e-02  -4.3196932e-02  -4.3196932e-02  -2.0126009e-05  -1.3134653e-03   1.9581375e-03  -3.3235059e-03  -1.7635089e-03  -2.8331677e-03  -3.6078501e-02
   2.4793785e+01   2.5684640e-02   2.5684640e-02   2.5684640e-02   2.5684640e-02   2.5684640e-02   2.5684640e-02   1.1695768e-05   7.8060883e-04  -1.1647385e-03   1.9757279e-03   1.0481854e-03   1.6841507e-03   2.1452205e-02  -4.3196895e-02  -4.3196895e-02  -4.3196895e-02  -4.3196895e-02  -4.3196895e-02  -4.3196895e-02  -1.9670155e-05  -1.3128421e-03   1.9588784e-03  -3.3228151e-03  -1.7628573e-03  -2.8324353e-03  -3.6078708e-02
   2.4857507e+01   2.5684611e-02   2.5684611e-02   2.5684611e-02   2.5684611e-02   2.5684611e-02   2.5684611e-02   1.1343996e-05   7.8019829e-04  -1.1652315e-03   1.9752552e-03   1.0477097e-03   1.6836542e-03   2.1452270e-02  -4.3196846e-02  -4.3196846e-02  -4.3196846e-02  -4.3196846e-02  -4.3196846e-02  -4.3196846e-02  -1.9078539e-05  -1.3121517e-03   1.9597075e-03  -3.3220202e-03  -1.7620572e-03  -2.8316002e-03  -3.6078818e-02
   2.4932033e+01   2.5684619e-02   2.5684619e-02   2.5684619e-02   2.5684619e-02   2.5684619e-02   2.5684619e-02   1.1458526e-05   7.8061917e-04  -1.1647498e-03   1.9756557e-03   1.0479754e-03   1.6840956e-03   2.1451861e-02  -4.3196859e-02  -4.3196859e-02  -4.3196859e-02  -4.3196859e-02  -4.3196859e-02  -4.3196859e-02  -1.9271157e-05  -1.3128595e-03   1.9588974e-03  -3.3226936e-03  -1.7625041e-03  -2.8323427e-03  -3.6078130e-02
   2.4994533e+01   2.5684562e-02   2.5684562e-02   2.5684562e-02   2.5684562e-02   2.5684562e-02   2.5684562e-02   1.0748712e-05   7.7960005e-04  -1.1659578e-03   1.9745382e-03   1.0469419e-03   1.6829079e-03   2.1452250e-02  -4.3196763e-02  -4.3196763e-02  -4.3196763e-02  -4.3196763e-02  -4.3196763e-02  -4.3196763e-02  -1.8077379e-05  -1.3111455e-03   1.9609290e-03  -3.3208143e-03  -1.7607660e-03  -2.8303450e-03  -3.6078784e-02
   2.5057033e+01   2.5684582e-02   2.5684582e-02   2.5684582e-02   2.5684582e-02   2.5684582e-02   2.5684582e-02   1.1023513e-05   7.8026387e-04  -1.1651890e-03   1.9752020e-03   1.0474460e-03   1.6836301e-03   2.1451736e-02  -4.3196797e-02  -4.3196797e-02  -4.3196797e-02  -4.3196797e-02  -4.3196797e-02  -4.3196797e-02  -1.8539544e-05  -1.3122620e-03   1.9596360e-03  -3.3219307e-03  -1.7616137e-03  -2.8315597e-03  -3.6077920e-02
   2.5135222e+01   2.5684552e-02   2.5684552e-02   2.5684552e-02   2.5684552e-02   2.5684552e-02   2.5684552e-02   1.0669054e-05   7.7990590e-04  -1.1656234e-03   1.9747736e-03   1.0469882e-03   1.6831840e-03   2.1451726e-02  -4.3196747e-02  -4.3196747e-02  -4.3196747e-02  -4.3196747e-02  -4.3196747e-02  -4.3196747e-02  -1.7943409e-05  -1.3116599e-03   1.9603666e-03  -3.3212102e-03  -1.7608437e-03  -2.8308095e-03  -3.6077903e-02
   2.5218111e+01   2.5684522e-02   2.5684522e-02   2.5684522e-02   2.5684522e-02   2.5684522e-02   2.5684522e-02   1.0311271e-05   7.7956447e-04  -1.1660396e-03   1.9743583e-03   1.0465337e-03   1.6827532e-03   2.1451690e-02  -4.3196696e-02  -4.3196696e-02  -4.3196696e-02  -4.3196696e-02  -4.3196696e-02  -4.3196696e-02  -1.7341683e-05  -1.3110857e-03   1.9610665e-03  -3.3205116e-03  -1.7600795e-03  -2.8300849e-03  -3.6077842e-02
   2.5280611e+01   2.5684482e-02   2.5684482e-02   2.5684482e-02   2.5684482e-02   2.5684482e-02   2.5684482e-02   9.8207377e-06   7.7893634e-04  -1.1667891e-03   1.9736514e-03   1.0458489e-03   1.6820066e-03   2.1451855e-02  -4.3196629e-02  -4.3196629e-02  -4.3196629e-02  -4.3196629e-02  -4.3196629e-02  -4.3196629e-02  -1.6516695e-05  -1.3100293e-03   1.9623272e-03  -3.3193229e-03  -1.7589277e-03  -2.8288293e-03  -3.6078120e-02
   2.5350679e+01   2.5684489e-02   2.5684489e-02   2.5684489e-02   2.5684489e-02   2.5684489e-02   2.5684489e-02   9.9377096e-06   7.7937273e-04  -1.1662898e-03   1.9740661e-03   1.0461229e-03   1.6824640e-03   2.1451429e-02  -4.3196641e-02  -4.3196641e-02  -4.3196641e-02  -4.3196641e-02  -4.3196641e-02  -4.3196641e-02  -1.6713421e-05  -1.3107632e-03   1.9614873e-03  -3.3200202e-03  -1.7593885e-03  -2.8295985e-03  -3.6077403e-02
   2.5413179e+01   2.5684440e-02   2.5684440e-02   2.5684440e-02   2.5684440e-02   2.5684440e-02   2.5684440e-02   9.3299656e-06   7.7854958e-04  -1.1672687e-03   1.9731518e-03   1.0452571e-03   1.6814952e-03   2.1451695e-02  -4.3196558e-02  -4.3196558e-02  -4.3196558e-02  -4.3196558e-02  -4.3196558e-02  -4.3196558e-02  -1.5691306e-05  -1.3093788e-03   1.9631337e-03  -3.3184825e-03  -1.7579324e-03  -2.8279692e-03  -3.6077850e-02
   2.5475679e+01   2.5684454e-02   2.5684454e-02   2.5684454e-02   2.5684454e-02   2.5684454e-02   2.5684454e-02   9.5234634e-06   7.7909573e-04  -1.1666392e-03   1.9736868e-03   1.0456424e-03   1.6820805e-03   2.1451226e-02  -4.3196581e-02  -4.3196581e-02  -4.3196581e-02  -4.3196581e-02  -4.3196581e-02  -4.3196581e-02  -1.6016734e-05  -1.3102974e-03   1.9620750e-03  -3.3193823e-03  -1.7585805e-03  -2.8289536e-03  -3.6077063e-02
   2.5538179e+01   2.5684418e-02   2.5684418e-02   2.5684418e-02   2.5684418e-02   2.5684418e-02   2.5684418e-02   9.0874369e-06   7.7856897e-04  -1.1672702e-03   1.9730856e-03   1.0450459e-03   1.6814477e-03   2.1451331e-02  -4.3196521e-02  -4.3196521e-02  -4.3196521e-02  -4.3196521e-02  -4.3196521e-02  -4.3196521e-02  -1.5283417e-05  -1.3094114e-03   1.9631362e-03  -3.3183713e-03  -1.7575773e-03  -2.8278893e-03  -3.6077239e-02
   2.5606056e+01   2.5684426e-02   2.5684426e-02   2.5684426e-02   2.5684426e-02   2.5684426e-02   2.5684426e-02   9.2072230e-06   7.7901074e-04  -1.1667645e-03   1.9735058e-03   1.0453245e-03   1.6819111e-03   2.1450901e-02  -4.3196534e-02  -4.3196534e-02  -4.3196534e-02  -4.3196534e-02  -4.3196534e-02  -4.3196534e-02  -1.5484875e-05  -1.3101544e-03   1.9622857e-03  -3.3190780e-03  -1.7580458e-03  -2.8286686e-03  -3.6076516e-02
   2.5668556e+01   2.5684384e-02   2.5684384e-02   2.5684384e-02   2.5684384e-02   2.5684384e-02   2.5684384e-02   8.6943170e-06   7.7835563e-04  -1.1675463e-03   1.9727682e-03   1.0446091e-03   1.6811321e-03   2.1451072e-02  -4.3196464e-02  -4.3196464e-02  -4.3196464e-02  -4.3196464e-02  -4.3196464e-02  -4.3196464e-02  -1.4622260e-05  -1.3090526e-03   1.9636006e-03  -3.3178375e-03  -1.7568427e-03  -2.8273585e-03  -3.6076803e-02
   2.5731056e+01   2.5684406e-02   2.5684406e-02   2.5684406e-02   2.5684406e-02   2.5684406e-02   2.5684406e-02   8.9942746e-06   7.7908940e-04  -1.1666967e-03   1.9735007e-03   1.0451629e-03   1.6819295e-03   2.1450499e-02  -4.3196501e-02  -4.3196501e-02  -4.3196501e-02  -4.3196501e-02  -4.3196501e-02  -4.3196501e-02  -1.5126735e-05  -1.3102867e-03   1.9621718e-03  -3.3190694e-03  -1.7577740e-03  -2.8286995e-03  -3.6075839e-02
   2.5793556e+01   2.5684367e-02   2.5684367e-02   2.5684367e-02   2.5684367e-02   2.5684367e-02   2.5684367e-02   8.5172332e-06   7.7849799e-04  -1.1674039e-03   1.9728300e-03   1.0445045e-03   1.6812224e-03   2.1450633e-02  -4.3196435e-02  -4.3196435e-02  -4.3196435e-02  -4.3196435e-02  -4.3196435e-02  -4.3196435e-02  -1.4324438e-05  -1.3092921e-03   1.9633611e-03  -3.3179414e-03  -1.7566666e-03  -2.8275104e-03  -3.6076065e-02
   2.5859295e+01   2.5684375e-02   2.5684375e-02   2.5684375e-02   2.5684375e-02   2.5684375e-02   2.5684375e-02   8.6489628e-06   7.7895828e-04  -1.1668763e-03   1.9732702e-03   1.0448010e-03   1.6817071e-03   2.1450195e-02  -4.3196449e-02  -4.3196449e-02  -4.3196449e-02  -4.3196449e-02  -4.3196449e-02  -4.3196449e-02  -1.4545983e-05  -1.3100662e-03   1.9624738e-03  -3.3186818e-03  -1.7571653e-03  -2.8283256e-03  -3.6075328e-02
   2.5921795e+01   2.5684338e-02   2.5684338e-02   2.5684338e-02   2.5684338e-02   2.5684338e-02   2.5684338e-02   8.1981817e-06   7.7841423e-04  -1.1675279e-03   1.9726492e-03   1.0441845e-03   1.6810534e-03   2.1450302e-02  -4.3196387e-02  -4.3196387e-02  -4.3196387e-02  -4.3196387e-02  -4.3196387e-02  -4.3196387e-02  -1.3787851e-05  -1.3091512e-03   1.9635697e-03  -3.3176373e-03  -1.7561285e-03  -2.8272262e-03  -3.6075509e-02
   2.5987736e+01   2.5684347e-02   2.5684347e-02   2.5684347e-02   2.5684347e-02   2.5684347e-02   2.5684347e-02   8.3258561e-06   7.7887071e-04  -1.1670050e-03   1.9730848e-03   1.0444759e-03   1.6815334e-03   2.1449864e-02  -4.3196401e-02  -4.3196401e-02  -4.3196401e-02  -4.3196401e-02  -4.3196401e-02  -4.3196401e-02  -1.4002576e-05  -1.3099189e-03   1.9626902e-03  -3.3183699e-03  -1.7566186e-03  -2.8280334e-03  -3.6074771e-02
   2.6050865e+01   2.5684315e-02   2.5684315e-02   2.5684315e-02   2.5684315e-02   2.5684315e-02   2.5684315e-02   7.9474411e-06   7.7845543e-04  -1.1675057e-03   1.9725990e-03   1.0439744e-03   1.6810250e-03   2.1449898e-02  -4.3196348e-02  -4.3196348e-02  -4.3196348e-02  -4.3196348e-02  -4.3196348e-02  -4.3196348e-02  -1.3366151e-05  -1.3092205e-03   1.9635323e-03  -3.3175529e-03  -1.7557752e-03  -2.8271784e-03  -3.6074828e-02
   2.6128428e+01   2.5684319e-02   2.5684319e-02   2.5684319e-02   2.5684319e-02   2.5684319e-02   2.5684319e-02   8.0248195e-06   7.7887227e-04  -1.1670318e-03   1.9729834e-03   1.0442052e-03   1.6814526e-03   2.1449443e-02  -4.3196355e-02  -4.3196355e-02  -4.3196355e-02  -4.3196355e-02  -4.3196355e-02  -4.3196355e-02  -1.3496287e-05  -1.3099216e-03   1.9627354e-03  -3.3181994e-03  -1.7561633e-03  -2.8278975e-03  -3.6074062e-02
   2.6190928e+01   2.5684266e-02   2.5684266e-02   2.5684266e-02   2.5684266e-02   2.5684266e-02   2.5684266e-02   7.3667715e-06   7.7798462e-04  -1.1680876e-03   1.9719966e-03   1.0432692e-03   1.6804073e-03   2.1449725e-02  -4.3196265e-02  -4.3196265e-02  -4.3196265e-02  -4.3196265e-02  -4.3196265e-02  -4.3196265e-02  -1.2389570e-05  -1.3084287e-03   1.9645110e-03  -3.3165398e-03  -1.7545891e-03  -2.8261395e-03  -3.6074538e-02
   2.6253428e+01   2.5684288e-02   2.5684288e-02   2.5684288e-02   2.5684288e-02   2.5684288e-02   2.5684288e-02   7.6689578e-06   7.7873712e-04  -1.1672168e-03   1.9727460e-03   1.0438322e-03   1.6812235e-03   2.1449130e-02  -4.3196302e-02  -4.3196302e-02  -4.3196302e-02  -4.3196302e-02  -4.3196302e-02  -4.3196302e-02  -1.2897793e-05  -1.3096942e-03   1.9630464e-03  -3.3178000e-03  -1.7555360e-03  -2.8275123e-03  -3.6073536e-02
   2.6315928e+01   2.5684247e-02   2.5684247e-02   2.5684247e-02   2.5684247e-02   2.5684247e-02   2.5684247e-02   7.1757996e-06   7.7813362e-04  -1.1679389e-03   1.9720594e-03   1.0431546e-03   1.6805004e-03   2.1449258e-02  -4.3196234e-02  -4.3196234e-02  -4.3196234e-02  -4.3196234e-02  -4.3196234e-02  -4.3196234e-02  -1.2068390e-05  -1.3086793e-03   1.9642609e-03  -3.3166454e-03  -1.7543964e-03  -2.8262961e-03  -3.6073752e-02
   2.6378428e+01   2.5684257e-02   2.5684257e-02   2.5684257e-02   2.5684257e-02   2.5684257e-02   2.5684257e-02   7.3263684e-06   7.7862990e-04  -1.1673692e-03   1.9725370e-03   1.0434821e-03   1.6810254e-03   2.1448797e-02  -4.3196251e-02  -4.3196251e-02  -4.3196251e-02  -4.3196251e-02  -4.3196251e-02  -4.3196251e-02  -1.2321620e-05  -1.3095139e-03   1.9633027e-03  -3.3174486e-03  -1.7549471e-03  -2.8271791e-03  -3.6072977e-02
   2.6443451e+01   2.5684225e-02   2.5684225e-02   2.5684225e-02   2.5684225e-02   2.5684225e-02   2.5684225e-02   6.9405134e-06   7.7822163e-04  -1.1678626e-03   1.9720548e-03   1.0429766e-03   1.6805219e-03   2.1448812e-02  -4.3196197e-02  -4.3196197e-02  -4.3196197e-02  -4.3196197e-02  -4.3196197e-02  -4.3196197e-02  -1.1672682e-05  -1.3088273e-03   1.9641326e-03  -3.3166376e-03  -1.7540970e-03  -2.8263323e-03  -3.6073001e-02
   2.6532653e+01   2.5684226e-02   2.5684226e-02   2.5684226e-02   2.5684226e-02   2.5684226e-02   2.5684226e-02   6.9772013e-06   7.7863000e-04  -1.1674020e-03   1.9724180e-03   1.0431674e-03   1.6809302e-03   2.1448311e-02  -4.3196198e-02  -4.3196198e-02  -4.3196198e-02  -4.3196198e-02  -4.3196198e-02  -4.3196198e-02  -1.1734384e-05  -1.3095141e-03   1.9633580e-03  -3.3172485e-03  -1.7544180e-03  -2.8270189e-03  -3.6072159e-02
   2.6595153e+01   2.5684138e-02   2.5684138e-02   2.5684138e-02   2.5684138e-02   2.5684138e-02   2.5684138e-02   5.8823727e-06   7.7701546e-04  -1.1693126e-03   1.9706580e-03   1.0415570e-03   1.6790569e-03   2.1448967e-02  -4.3196049e-02  -4.3196049e-02  -4.3196049e-02  -4.3196049e-02  -4.3196049e-02  -4.3196049e-02  -9.8930813e-06  -1.3067987e-03   1.9665712e-03  -3.3142885e-03  -1.7517096e-03  -2.8238683e-03  -3.6073263e-02
   2.6657653e+01   2.5684182e-02   2.5684182e-02   2.5684182e-02   2.5684182e-02   2.5684182e-02   2.5684182e-02   6.4638043e-06   7.7826282e-04  -1.1678614e-03   1.9719277e-03   1.0425630e-03   1.6804320e-03   2.1448092e-02  -4.3196124e-02  -4.3196124e-02  -4.3196124e-02  -4.3196124e-02  -4.3196124e-02  -4.3196124e-02  -1.0870944e-05  -1.3088966e-03   1.9641305e-03  -3.3164238e-03  -1.7534014e-03  -2.8261811e-03  -3.6071791e-02
   2.6720153e+01   2.5684122e-02   2.5684122e-02   2.5684122e-02   2.5684122e-02   2.5684122e-02   2.5684122e-02   5.7298715e-06   7.7726743e-04  -1.1690448e-03   1.9708225e-03   1.0415170e-03   1.6792610e-03   2.1448414e-02  -4.3196023e-02  -4.3196023e-02  -4.3196023e-02  -4.3196023e-02  -4.3196023e-02  -4.3196023e-02  -9.6366020e-06  -1.3072225e-03   1.9661209e-03  -3.3145651e-03  -1.7516423e-03  -2.8242117e-03  -3.6072333e-02
   2.6782653e+01   2.5684140e-02   2.5684140e-02   2.5684140e-02   2.5684140e-02   2.5684140e-02   2.5684140e-02   5.9839534e-06   7.7795944e-04  -1.1682461e-03   1.9715035e-03   1.0420134e-03   1.6800053e-03   2.1447833e-02  -4.3196054e-02  -4.3196054e-02  -4.3196054e-02  -4.3196054e-02  -4.3196054e-02  -4.3196054e-02  -1.0063922e-05  -1.3083863e-03   1.9647776e-03  -3.3157105e-03  -1.7524771e-03  -2.8254634e-03  -3.6071356e-02
   2.6845153e+01   2.5684100e-02   2.5684100e-02   2.5684100e-02   2.5684100e-02   2.5684100e-02   2.5684100e-02   5.4946143e-06   7.7738462e-04  -1.1689357e-03   1.9708430e-03   1.0413504e-03   1.6793112e-03   2.1447928e-02  -4.3195986e-02  -4.3195986e-02  -4.3195986e-02  -4.3195986e-02  -4.3195986e-02  -4.3195986e-02  -9.2409423e-06  -1.3074196e-03   1.9659373e-03  -3.3145996e-03  -1.7513620e-03  -2.8242961e-03  -3.6071516e-02
   2.6907653e+01   2.5684165e-02   2.5684165e-02   2.5684165e-02   2.5684165e-02   2.5684165e-02   2.5684165e-02   6.3488662e-06   7.7910902e-04  -1.1669246e-03   1.9726154e-03   1.0427865e-03   1.6812262e-03   2.1446788e-02  -4.3196096e-02  -4.3196096e-02  -4.3196096e-02  -4.3196096e-02  -4.3196096e-02  -4.3196096e-02  -1.0677639e-05  -1.3103197e-03   1.9625550e-03  -3.3175805e-03  -1.7537773e-03  -2.8275167e-03  -3.6069598e-02
   2.6970153e+01   2.5684111e-02   2.5684111e-02   2.5684111e-02   2.5684111e-02   2.5684111e-02   2.5684111e-02   5.6895244e-06   7.7825178e-04  -1.1679463e-03   1.9716544e-03   1.0418612e-03   1.6802103e-03   2.1447028e-02  -4.3196005e-02  -4.3196005e-02  -4.3196005e-02  -4.3196005e-02  -4.3196005e-02  -4.3196005e-02  -9.5687456e-06  -1.3088780e-03   1.9642733e-03  -3.3159642e-03  -1.7522211e-03  -2.8258083e-03  -3.6070001e-02
   2.7040871e+01   2.5684120e-02   2.5684120e-02   2.5684120e-02   2.5684120e-02   2.5684120e-02   2.5684120e-02   5.8287825e-06   7.7879430e-04  -1.1673256e-03   1.9721679e-03   1.0421964e-03   1.6807776e-03   2.1446488e-02  -4.3196020e-02  -4.3196020e-02  -4.3196020e-02  -4.3196020e-02  -4.3196020e-02  -4.3196020e-02  -9.8029524e-06  -1.3097904e-03   1.9632294e-03  -3.3168279e-03  -1.7527848e-03  -2.8267623e-03  -3.6069094e-02
   2.7103371e+01   2.5684066e-02   2.5684066e-02   2.5684066e-02   2.5684066e-02   2.5684066e-02   2.5684066e-02   5.1738265e-06   7.7795075e-04  -1.1683315e-03   1.9712201e-03   1.0412803e-03   1.6797763e-03   2.1446716e-02  -4.3195930e-02  -4.3195930e-02  -4.3195930e-02  -4.3195930e-02  -4.3195930e-02  -4.3195930e-02  -8.7014355e-06  -1.3083717e-03   1.9649212e-03  -3.3152339e-03  -1.7512442e-03  -2.8250783e-03  -3.6069476e-02
   2.7177616e+01   2.5684072e-02   2.5684072e-02   2.5684072e-02   2.5684072e-02   2.5684072e-02   2.5684072e-02   5.2822386e-06   7.7846316e-04  -1.1677474e-03   1.9716973e-03   1.0415761e-03   1.6803058e-03   2.1446174e-02  -4.3195940e-02  -4.3195940e-02  -4.3195940e-02  -4.3195940e-02  -4.3195940e-02  -4.3195940e-02  -8.8837649e-06  -1.3092335e-03   1.9639389e-03  -3.3160364e-03  -1.7517416e-03  -2.8259688e-03  -3.6068565e-02
   2.7240116e+01   2.5684007e-02   2.5684007e-02   2.5684007e-02   2.5684007e-02   2.5684007e-02   2.5684007e-02   4.4815402e-06   7.7737868e-04  -1.1690367e-03   1.9704929e-03   1.0404356e-03   1.6790298e-03   2.1446524e-02  -4.3195830e-02  -4.3195830e-02  -4.3195830e-02  -4.3195830e-02  -4.3195830e-02  -4.3195830e-02  -7.5371359e-06  -1.3074096e-03   1.9661072e-03  -3.3140108e-03  -1.7498235e-03  -2.8238229e-03  -3.6069153e-02
   2.7304666e+01   2.5684018e-02   2.5684018e-02   2.5684018e-02   2.5684018e-02   2.5684018e-02   2.5684018e-02   4.6410303e-06   7.7794329e-04  -1.1683894e-03   1.9710324e-03   1.0407976e-03   1.6796242e-03   2.1445983e-02  -4.3195848e-02  -4.3195848e-02  -4.3195848e-02  -4.3195848e-02  -4.3195848e-02  -4.3195848e-02  -7.8053691e-06  -1.3083592e-03   1.9650185e-03  -3.3149181e-03  -1.7504323e-03  -2.8248225e-03  -3.6068243e-02
   2.7368260e+01   2.5683979e-02   2.5683979e-02   2.5683979e-02   2.5683979e-02   2.5683979e-02   2.5683979e-02   4.1827289e-06   7.7745193e-04  -1.1689824e-03   1.9704542e-03   1.0401948e-03   1.6790201e-03   2.1446008e-02  -4.3195784e-02  -4.3195784e-02  -4.3195784e-02  -4.3195784e-02  -4.3195784e-02  -4.3195784e-02  -7.0345895e-06  -1.3075328e-03   1.9660159e-03  -3.3139456e-03  -1.7494186e-03  -2.8238065e-03  -3.6068286e-02
   2.7465154e+01   2.5683977e-02   2.5683977e-02   2.5683977e-02   2.5683977e-02   2.5683977e-02   2.5683977e-02   4.1865276e-06   7.7790414e-04  -1.1684754e-03   1.9708440e-03   1.0403731e-03   1.6794625e-03   2.1445402e-02  -4.3195779e-02  -4.3195779e-02  -4.3195779e-02  -4.3195779e-02  -4.3195779e-02  -4.3195779e-02  -7.0409782e-06  -1.3082933e-03   1.9651632e-03  -3.3146013e-03  -1.7497185e-03  -2.8245505e-03  -3.6067266e-02
   2.7527654e+01   2.5683907e-02   2.5683907e-02   2.5683907e-02   2.5683907e-02   2.5683907e-02   2.5683907e-02   3.3371062e-06   7.7676584e-04  -1.1698294e-03   1.9695769e-03   1.0391680e-03   1.6781209e-03   2.1445756e-02  -4.3195662e-02  -4.3195662e-02  -4.3195662e-02  -4.3195662e-02  -4.3195662e-02  -4.3195662e-02  -5.6124059e-06  -1.3063789e-03   1.9674404e-03  -3.3124702e-03  -1.7476917e-03  -2.8222942e-03  -3.6067862e-02
   2.7601394e+01   2.5683914e-02   2.5683914e-02   2.5683914e-02   2.5683914e-02   2.5683914e-02   2.5683914e-02   3.4506581e-06   7.7732803e-04  -1.1691889e-03   1.9700986e-03   1.0394878e-03   1.6787005e-03   2.1445154e-02  -4.3195673e-02  -4.3195673e-02  -4.3195673e-02  -4.3195673e-02  -4.3195673e-02  -4.3195673e-02  -5.8033795e-06  -1.3073244e-03   1.9663632e-03  -3.3133477e-03  -1.7482294e-03  -2.8232690e-03  -3.6066850e-02
   2.7663894e+01   2.5683866e-02   2.5683866e-02   2.5683866e-02   2.5683866e-02   2.5683866e-02   2.5683866e-02   2.8814357e-06   7.7667663e-04  -1.1699713e-03   1.9693453e-03   1.0387233e-03   1.6779102e-03   2.1445240e-02  -4.3195593e-02  -4.3195593e-02  -4.3195593e-02  -4.3195593e-02  -4.3195593e-02  -4.3195593e-02  -4.8460510e-06  -1.3062289e-03   1.9676791e-03  -3.3120807e-03  -1.7469437e-03  -2.8219399e-03  -3.6066995e-02
   2.7759598e+01   2.5683863e-02   2.5683863e-02   2.5683863e-02   2.5683863e-02   2.5683863e-02   2.5683863e-02   2.8861283e-06   7.7717643e-04  -1.1694107e-03   1.9697764e-03   1.0389209e-03   1.6783995e-03   2.1444571e-02  -4.3195588e-02  -4.3195588e-02  -4.3195588e-02  -4.3195588e-02  -4.3195588e-02  -4.3195588e-02  -4.8539431e-06  -1.3070694e-03   1.9667362e-03  -3.3128058e-03  -1.7472761e-03  -2.8227628e-03  -3.6065869e-02
   2.7822098e+01   2.5683724e-02   2.5683724e-02   2.5683724e-02   2.5683724e-02   2.5683724e-02   2.5683724e-02   1.1585166e-06   7.7456694e-04  -1.1724943e-03   1.9669463e-03   1.0363561e-03   1.6753836e-03   2.1445689e-02  -4.3195355e-02  -4.3195355e-02  -4.3195355e-02  -4.3195355e-02  -4.3195355e-02  -4.3195355e-02  -1.9484142e-06  -1.3026808e-03   1.9719222e-03  -3.3080460e-03  -1.7429625e-03  -2.8176905e-03  -3.6067750e-02
   2.7884598e+01   2.5683769e-02   2.5683769e-02   2.5683769e-02   2.5683769e-02   2.5683769e-02   2.5683769e-02   1.7538308e-06   7.7591961e-04  -1.1709234e-03   1.9683113e-03   1.0374154e-03   1.6768656e-03   2.1444690e-02  -4.3195429e-02  -4.3195429e-02  -4.3195429e-02  -4.3195429e-02  -4.3195429e-02  -4.3195429e-02  -2.9496245e-06  -1.3049557e-03   1.9692803e-03  -3.3103417e-03  -1.7447440e-03  -2.8201831e-03  -3.6066070e-02
   2.7947098e+01   2.5683719e-02   2.5683719e-02   2.5683719e-02   2.5683719e-02   2.5683719e-02   2.5683719e-02   1.1522035e-06   7.7523268e-04  -1.1717486e-03   1.9675164e-03   1.0366080e-03   1.6760319e-03   2.1444780e-02  -4.3195345e-02  -4.3195345e-02  -4.3195345e-02  -4.3195345e-02  -4.3195345e-02  -4.3195345e-02  -1.9377968e-06  -1.3038004e-03   1.9706681e-03  -3.3090048e-03  -1.7433862e-03  -2.8187810e-03  -3.6066221e-02
   2.8024132e+01   2.5683720e-02   2.5683720e-02   2.5683720e-02   2.5683720e-02   2.5683720e-02   2.5683720e-02   1.2055140e-06   7.7574254e-04  -1.1711722e-03   1.9679727e-03   1.0368533e-03   1.6765442e-03   2.1444164e-02  -4.3195347e-02  -4.3195347e-02  -4.3195347e-02  -4.3195347e-02  -4.3195347e-02  -4.3195347e-02  -2.0274554e-06  -1.3046579e-03   1.9696986e-03  -3.3097723e-03  -1.7437987e-03  -2.8196425e-03  -3.6065185e-02
   2.8086632e+01   2.5683655e-02   2.5683655e-02   2.5683655e-02   2.5683655e-02   2.5683655e-02   2.5683655e-02   4.1065745e-07   7.7473423e-04  -1.1723753e-03   1.9668359e-03   1.0357477e-03   1.6753444e-03   2.1444419e-02  -4.3195238e-02  -4.3195238e-02  -4.3195238e-02  -4.3195238e-02  -4.3195238e-02  -4.3195238e-02  -6.9065117e-07  -1.3029621e-03   1.9717221e-03  -3.3078604e-03  -1.7419392e-03  -2.8176247e-03  -3.6065613e-02
   2.8151736e+01   2.5683662e-02   2.5683662e-02   2.5683662e-02   2.5683662e-02   2.5683662e-02   2.5683662e-02   5.3556362e-07   7.7530944e-04  -1.1717190e-03   1.9673728e-03   1.0360827e-03   1.6759399e-03   2.1443815e-02  -4.3195250e-02  -4.3195250e-02  -4.3195250e-02  -4.3195250e-02  -4.3195250e-02  -4.3195250e-02  -9.0072064e-07  -1.3039295e-03   1.9706183e-03  -3.3087633e-03  -1.7425027e-03  -2.8186263e-03  -3.6064598e-02
   2.8216098e+01   2.5683620e-02   2.5683620e-02   2.5683620e-02   2.5683620e-02   2.5683620e-02   2.5683620e-02   4.2923596e-08   7.7482956e-04  -1.1723021e-03   1.9667929e-03   1.0354536e-03   1.6753380e-03   2.1443776e-02  -4.3195180e-02  -4.3195180e-02  -4.3195180e-02  -4.3195180e-02  -4.3195180e-02  -4.3195180e-02  -7.2189684e-08  -1.3031224e-03   1.9715989e-03  -3.3077880e-03  -1.7414447e-03  -2.8176139e-03  -3.6064533e-02
   2.8311878e+01   2.5683613e-02   2.5683613e-02   2.5683613e-02   2.5683613e-02   2.5683613e-02   2.5683613e-02   1.8667447e-09   7.7529766e-04  -1.1717810e-03   1.9671813e-03   1.0355978e-03   1.6757840e-03   2.1443085e-02  -4.3195168e-02  -4.3195168e-02  -4.3195168e-02  -4.3195168e-02  -4.3195168e-02  -4.3195168e-02  -3.1395252e-09  -1.3039097e-03   1.9707227e-03  -3.3084412e-03  -1.7416872e-03  -2.8183640e-03  -3.6063371e-02
   2.8343128e+01   2.5683548e-02   2.5683548e-02   2.5683548e-02   2.5683548e-02   2.5683548e-02   2.5683548e-02  -8.0606266e-07   7.7410327e-04  -1.1731939e-03   1.9658801e-03   1.0344084e-03   1.6743990e-03   2.1443573e-02  -4.3195058e-02  -4.3195058e-02  -4.3195058e-02  -4.3195058e-02  -4.3195058e-02  -4.3195058e-02   1.3556508e-06  -1.3019010e-03   1.9730989e-03  -3.3062529e-03  -1.7396868e-03  -2.8160346e-03  -3.6064191e-02
   2.8374378e+01   2.5683525e-02   2.5683525e-02   2.5683525e-02   2.5683525e-02   2.5683525e-02   2.5683525e-02  -1.0870996e-06   7.7380685e-04  -1.1735519e-03   1.9655298e-03   1.0340407e-03   1.6740335e-03   2.1443582e-02  -4.3195019e-02  -4.3195019e-02  -4.3195019e-02  -4.3195019e-02  -4.3195019e-02  -4.3195019e-02   1.8283039e-06  -1.3014024e-03   1.9737010e-03  -3.3056637e-03  -1.7390685e-03  -2.8154199e-03  -3.6064206e-02
   2.8499378e+01   2.5683506e-02   2.5683506e-02   2.5683506e-02   2.5683506e-02   2.5683506e-02   2.5683506e-02  -1.2552446e-06   7.7425381e-04  -1.1730662e-03   1.9658569e-03   1.0340624e-03   1.6744245e-03   2.1442742e-02  -4.3194987e-02  -4.3194987e-02  -4.3194987e-02  -4.3194987e-02  -4.3194987e-02  -4.3194987e-02   2.1110931e-06  -1.3021541e-03   1.9728840e-03  -3.3062138e-03  -1.7391050e-03  -2.8160776e-03  -3.6062794e-02
   2.8530628e+01   2.5683403e-02   2.5683403e-02   2.5683403e-02   2.5683403e-02   2.5683403e-02   2.5683403e-02  -2.5468659e-06   7.7225143e-04  -1.1754291e-03   1.9636968e-03   1.0321250e-03   1.6721196e-03   2.1443648e-02  -4.3194814e-02  -4.3194814e-02  -4.3194814e-02  -4.3194814e-02  -4.3194814e-02  -4.3194814e-02   4.2833654e-06  -1.2987865e-03   1.9768580e-03  -3.3025810e-03  -1.7358466e-03  -2.8122011e-03  -3.6064317e-02
   2.8561878e+01   2.5683371e-02   2.5683371e-02   2.5683371e-02   2.5683371e-02   2.5683371e-02   2.5683371e-02  -2.9278282e-06   7.7180029e-04  -1.1759696e-03   1.9631796e-03   1.0316075e-03   1.6715760e-03   2.1443726e-02  -4.3194761e-02  -4.3194761e-02  -4.3194761e-02  -4.3194761e-02  -4.3194761e-02  -4.3194761e-02   4.9240747e-06  -1.2980278e-03   1.9777671e-03  -3.3017111e-03  -1.7349763e-03  -2.8112868e-03  -3.6064449e-02
   2.8632289e+01   2.5683332e-02   2.5683332e-02   2.5683332e-02   2.5683332e-02   2.5683332e-02   2.5683332e-02  -3.3844105e-06   7.7146884e-04  -1.1763828e-03   1.9627396e-03   1.0310684e-03   1.6711288e-03   2.1443537e-02  -4.3194694e-02  -4.3194694e-02  -4.3194694e-02  -4.3194694e-02  -4.3194694e-02  -4.3194694e-02   5.6919631e-06  -1.2974703e-03   1.9784621e-03  -3.3009711e-03  -1.7340695e-03  -2.8105349e-03  -3.6064130e-02
   2.8757289e+01   2.5683292e-02   2.5683292e-02   2.5683292e-02   2.5683292e-02   2.5683292e-02   2.5683292e-02  -3.8194107e-06   7.7152592e-04  -1.1763584e-03   1.9626410e-03   1.0306991e-03   1.6710671e-03   2.1442852e-02  -4.3194627e-02  -4.3194627e-02  -4.3194627e-02  -4.3194627e-02  -4.3194627e-02  -4.3194627e-02   6.4235544e-06  -1.2975663e-03   1.9784209e-03  -3.3008052e-03  -1.7334484e-03  -2.8104310e-03  -3.6062978e-02
   2.8788539e+01   2.5683196e-02   2.5683196e-02   2.5683196e-02   2.5683196e-02   2.5683196e-02   2.5683196e-02  -5.0063587e-06   7.6971522e-04  -1.1784968e-03   1.9606812e-03   1.0289300e-03   1.6689777e-03   2.1443644e-02  -4.3194467e-02  -4.3194467e-02  -4.3194467e-02  -4.3194467e-02  -4.3194467e-02  -4.3194467e-02   8.4197851e-06  -1.2945211e-03   1.9820173e-03  -3.2975093e-03  -1.7304732e-03  -2.8069170e-03  -3.6064311e-02
   2.8819789e+01   2.5683171e-02   2.5683171e-02   2.5683171e-02   2.5683171e-02   2.5683171e-02   2.5683171e-02  -5.3067026e-06   7.6941394e-04  -1.1788619e-03   1.9603202e-03   1.0285432e-03   1.6686023e-03   2.1443632e-02  -4.3194424e-02  -4.3194424e-02  -4.3194424e-02  -4.3194424e-02  -4.3194424e-02  -4.3194424e-02   8.9249088e-06  -1.2940144e-03   1.9826315e-03  -3.2969022e-03  -1.7298226e-03  -2.8062856e-03  -3.6064291e-02
   2.8944789e+01   2.5683139e-02   2.5683139e-02   2.5683139e-02   2.5683139e-02   2.5683139e-02   2.5683139e-02  -5.6339266e-06   7.6970103e-04  -1.1785696e-03   1.9604560e-03   1.0283599e-03   1.6687944e-03   2.1442786e-02  -4.3194370e-02  -4.3194370e-02  -4.3194370e-02  -4.3194370e-02  -4.3194370e-02  -4.3194370e-02   9.4752402e-06  -1.2944972e-03   1.9821398e-03  -3.2971305e-03  -1.7295144e-03  -2.8066088e-03  -3.6062868e-02
   2.8976039e+01   2.5683042e-02   2.5683042e-02   2.5683042e-02   2.5683042e-02   2.5683042e-02   2.5683042e-02  -6.8459119e-06   7.6785784e-04  -1.1807467e-03   1.9584598e-03   1.0265558e-03   1.6666665e-03   2.1443588e-02  -4.3194207e-02  -4.3194207e-02  -4.3194207e-02  -4.3194207e-02  -4.3194207e-02  -4.3194207e-02   1.1513579e-05  -1.2913973e-03   1.9858013e-03  -3.2937734e-03  -1.7264802e-03  -2.8030301e-03  -3.6064216e-02
   2.9007289e+01   2.5683020e-02   2.5683020e-02   2.5683020e-02   2.5683020e-02   2.5683020e-02   2.5683020e-02  -7.1023031e-06   7.6764083e-04  -1.1810134e-03   1.9581862e-03   1.0262411e-03   1.6663853e-03   2.1443523e-02  -4.3194170e-02  -4.3194170e-02  -4.3194170e-02  -4.3194170e-02  -4.3194170e-02  -4.3194170e-02   1.1944782e-05  -1.2910323e-03   1.9862497e-03  -3.2933132e-03  -1.7259509e-03  -2.8025571e-03  -3.6064107e-02
   2.9090502e+01   2.5682979e-02   2.5682979e-02   2.5682979e-02   2.5682979e-02   2.5682979e-02   2.5682979e-02  -7.5672322e-06   7.6743416e-04  -1.1812873e-03   1.9578507e-03   1.0257428e-03   1.6660579e-03   2.1443153e-02  -4.3194101e-02  -4.3194101e-02  -4.3194101e-02  -4.3194101e-02  -4.3194101e-02  -4.3194101e-02   1.2726709e-05  -1.2906847e-03   1.9867104e-03  -3.2927489e-03  -1.7251129e-03  -2.8020065e-03  -3.6063485e-02
   2.9153002e+01   2.5682930e-02   2.5682930e-02   2.5682930e-02   2.5682930e-02   2.5682930e-02   2.5682930e-02  -8.1475968e-06   7.6688933e-04  -1.1819509e-03   1.9571853e-03   1.0250097e-03   1.6653690e-03   2.1443080e-02  -4.3194018e-02  -4.3194018e-02  -4.3194018e-02  -4.3194018e-02  -4.3194018e-02  -4.3194018e-02   1.3702776e-05  -1.2897684e-03   1.9878265e-03  -3.2916298e-03  -1.7238799e-03  -2.8008479e-03  -3.6063361e-02
   2.9215502e+01   2.5682969e-02   2.5682969e-02   2.5682969e-02   2.5682969e-02   2.5682969e-02   2.5682969e-02  -7.6149465e-06   7.6823981e-04  -1.1803879e-03   1.9585272e-03   1.0260119e-03   1.6668322e-03   2.1441996e-02  -4.3194083e-02  -4.3194083e-02  -4.3194083e-02  -4.3194083e-02  -4.3194083e-02  -4.3194083e-02   1.2806955e-05  -1.2920397e-03   1.9851978e-03  -3.2938867e-03  -1.7255654e-03  -2.8033087e-03  -3.6061538e-02
   2.9246752e+01   2.5682926e-02   2.5682926e-02   2.5682926e-02   2.5682926e-02   2.5682926e-02   2.5682926e-02  -8.1277896e-06   7.6758927e-04  -1.1811640e-03   1.9577938e-03   1.0252986e-03   1.6660582e-03   2.1442159e-02  -4.3194013e-02  -4.3194013e-02  -4.3194013e-02  -4.3194013e-02  -4.3194013e-02  -4.3194013e-02   1.3669464e-05  -1.2909456e-03   1.9865031e-03  -3.2926532e-03  -1.7243658e-03  -2.8020070e-03  -3.6061814e-02
   2.9278002e+01   2.5682912e-02   2.5682912e-02   2.5682912e-02   2.5682912e-02   2.5682912e-02   2.5682912e-02  -8.2913304e-06   7.6753311e-04  -1.1812418e-03   1.9576900e-03   1.0251297e-03   1.6659592e-03   2.1442007e-02  -4.3193988e-02  -4.3193988e-02  -4.3193988e-02  -4.3193988e-02  -4.3193988e-02  -4.3193988e-02   1.3944510e-05  -1.2908511e-03   1.9866339e-03  -3.2924787e-03  -1.7240818e-03  -2.8018405e-03  -3.6061557e-02
   2.9403002e+01   2.5682854e-02   2.5682854e-02   2.5682854e-02   2.5682854e-02   2.5682854e-02   2.5682854e-02  -8.9416237e-06   7.6731529e-04  -1.1815449e-03   1.9572820e-03   1.0244604e-03   1.6655710e-03   2.1441393e-02  -4.3193891e-02  -4.3193891e-02  -4.3193891e-02  -4.3193891e-02  -4.3193891e-02  -4.3193891e-02   1.5038185e-05  -1.2904848e-03   1.9871437e-03  -3.2917925e-03  -1.7229560e-03  -2.8011876e-03  -3.6060524e-02
   2.9434252e+01   2.5682783e-02   2.5682783e-02   2.5682783e-02   2.5682783e-02   2.5682783e-02   2.5682783e-02  -9.8204000e-06   7.6604934e-04  -1.1830444e-03   1.9558953e-03   1.0231795e-03   1.6640970e-03   2.1441878e-02  -4.3193771e-02  -4.3193771e-02  -4.3193771e-02  -4.3193771e-02  -4.3193771e-02  -4.3193771e-02   1.6516127e-05  -1.2883557e-03   1.9896656e-03  -3.2894603e-03  -1.7208020e-03  -2.7987086e-03  -3.6061341e-02
   2.9465502e+01   2.5682768e-02   2.5682768e-02   2.5682768e-02   2.5682768e-02   2.5682768e-02   2.5682768e-02  -9.9906943e-06   7.6598849e-04  -1.1831280e-03   1.9557852e-03   1.0230028e-03   1.6639916e-03   2.1441723e-02  -4.3193746e-02  -4.3193746e-02  -4.3193746e-02  -4.3193746e-02  -4.3193746e-02  -4.3193746e-02   1.6802531e-05  -1.2882534e-03   1.9898062e-03  -3.2892751e-03  -1.7205047e-03  -2.7985314e-03  -3.6061079e-02
   2.9544215e+01   2.5682753e-02   2.5682753e-02   2.5682753e-02   2.5682753e-02   2.5682753e-02   2.5682753e-02  -1.0128082e-05   7.6633248e-04  -1.1827545e-03   1.9560344e-03   1.0230124e-03   1.6642907e-03   2.1441065e-02  -4.3193720e-02  -4.3193720e-02  -4.3193720e-02  -4.3193720e-02  -4.3193720e-02  -4.3193720e-02   1.7033592e-05  -1.2888319e-03   1.9891781e-03  -3.2896941e-03  -1.7205209e-03  -2.7990344e-03  -3.6059972e-02
   2.9606715e+01   2.5682701e-02   2.5682701e-02   2.5682701e-02   2.5682701e-02   2.5682701e-02   2.5682701e-02  -1.0736779e-05   7.6576231e-04  -1.1834491e-03   1.9553376e-03   1.0222441e-03   1.6635695e-03   2.1440986e-02  -4.3193634e-02  -4.3193634e-02  -4.3193634e-02  -4.3193634e-02  -4.3193634e-02  -4.3193634e-02   1.8057310e-05  -1.2878730e-03   1.9903462e-03  -3.2885223e-03  -1.7192287e-03  -2.7978214e-03  -3.6059840e-02
   2.9669215e+01   2.5682730e-02   2.5682730e-02   2.5682730e-02   2.5682730e-02   2.5682730e-02   2.5682730e-02  -1.0330424e-05   7.6691899e-04  -1.1821148e-03   1.9564700e-03   1.0230576e-03   1.6648093e-03   2.1439987e-02  -4.3193682e-02  -4.3193682e-02  -4.3193682e-02  -4.3193682e-02  -4.3193682e-02  -4.3193682e-02   1.7373894e-05  -1.2898183e-03   1.9881022e-03  -3.2904269e-03  -1.7205969e-03  -2.7999066e-03  -3.6058161e-02
   2.9700465e+01   2.5682689e-02   2.5682689e-02   2.5682689e-02   2.5682689e-02   2.5682689e-02   2.5682689e-02  -1.0824119e-05   7.6631203e-04  -1.1828402e-03   1.9557806e-03   1.0223784e-03   1.6640831e-03   2.1440119e-02  -4.3193613e-02  -4.3193613e-02  -4.3193613e-02  -4.3193613e-02  -4.3193613e-02  -4.3193613e-02   1.8204201e-05  -1.2887975e-03   1.9893222e-03  -3.2892674e-03  -1.7194546e-03  -2.7986853e-03  -3.6058382e-02
   2.9731715e+01   2.5682675e-02   2.5682675e-02   2.5682675e-02   2.5682675e-02   2.5682675e-02   2.5682675e-02  -1.0976600e-05   7.6628546e-04  -1.1828838e-03   1.9557061e-03   1.0222310e-03   1.6640161e-03   2.1439942e-02  -4.3193590e-02  -4.3193590e-02  -4.3193590e-02  -4.3193590e-02  -4.3193590e-02  -4.3193590e-02   1.8460645e-05  -1.2887528e-03   1.9893954e-03  -3.2891420e-03  -1.7192067e-03  -2.7985725e-03  -3.6058084e-02
   2.9856715e+01   2.5682620e-02   2.5682620e-02   2.5682620e-02   2.5682620e-02   2.5682620e-02   2.5682620e-02  -1.1584388e-05   7.6618305e-04  -1.1830535e-03   1.9554118e-03   1.0216446e-03   1.6637522e-03   2.1439230e-02  -4.3193498e-02  -4.3193498e-02  -4.3193498e-02  -4.3193498e-02  -4.3193498e-02  -4.3193498e-02   1.9482834e-05  -1.2885806e-03   1.9896808e-03  -3.2886471e-03  -1.7182205e-03  -2.7981287e-03  -3.6056888e-02
   2.9887965e+01   2.5682561e-02   2.5682561e-02   2.5682561e-02   2.5682561e-02   2.5682561e-02   2.5682561e-02  -1.2316452e-05   7.6517898e-04  -1.1842458e-03   1.9543000e-03   1.0205973e-03   1.6625737e-03   2.1439567e-02  -4.3193397e-02  -4.3193397e-02  -4.3193397e-02  -4.3193397e-02  -4.3193397e-02  -4.3193397e-02   2.0714032e-05  -1.2868919e-03   1.9916862e-03  -3.2867774e-03  -1.7164590e-03  -2.7961467e-03  -3.6057453e-02
   2.9919215e+01   2.5682546e-02   2.5682546e-02   2.5682546e-02   2.5682546e-02   2.5682546e-02   2.5682546e-02  -1.2475321e-05   7.6514961e-04  -1.1842931e-03   1.9542209e-03   1.0204430e-03   1.6625022e-03   2.1439384e-02  -4.3193373e-02  -4.3193373e-02  -4.3193373e-02  -4.3193373e-02  -4.3193373e-02  -4.3193373e-02   2.0981221e-05  -1.2868425e-03   1.9917656e-03  -3.2866442e-03  -1.7161996e-03  -2.7960265e-03  -3.6057146e-02
   3.0044215e+01   2.5682481e-02   2.5682481e-02   2.5682481e-02   2.5682481e-02   2.5682481e-02   2.5682481e-02  -1.3210921e-05   7.6486252e-04  -1.1846813e-03   1.9537245e-03   1.0196702e-03   1.6620236e-03   2.1438744e-02  -4.3193264e-02  -4.3193264e-02  -4.3193264e-02  -4.3193264e-02  -4.3193264e-02  -4.3193264e-02   2.2218368e-05  -1.2863597e-03   1.9924186e-03  -3.2858094e-03  -1.7148999e-03  -2.7952214e-03  -3.6056069e-02
   3.0075465e+01   2.5682420e-02   2.5682420e-02   2.5682420e-02   2.5682420e-02   2.5682420e-02   2.5682420e-02  -1.3962810e-05   7.6383025e-04  -1.1859071e-03   1.9525818e-03   1.0185941e-03   1.6608122e-03   2.1439091e-02  -4.3193161e-02  -4.3193161e-02  -4.3193161e-02  -4.3193161e-02  -4.3193161e-02  -4.3193161e-02   2.3482907e-05  -1.2846236e-03   1.9944801e-03  -3.2838876e-03  -1.7130900e-03  -2.7931842e-03  -3.6056652e-02
   3.0106715e+01   2.5682408e-02   2.5682408e-02   2.5682408e-02   2.5682408e-02   2.5682408e-02   2.5682408e-02  -1.4088671e-05   7.6386216e-04  -1.1858826e-03   1.9525666e-03   1.0184932e-03   1.6608095e-03   2.1438871e-02  -4.3193141e-02  -4.3193141e-02  -4.3193141e-02  -4.3193141e-02  -4.3193141e-02  -4.3193141e-02   2.3694582e-05  -1.2846773e-03   1.9944389e-03  -3.2838620e-03  -1.7129204e-03  -2.7931796e-03  -3.6056283e-02
   3.0169215e+01   2.5682433e-02   2.5682433e-02   2.5682433e-02   2.5682433e-02   2.5682433e-02   2.5682433e-02  -1.3729159e-05   7.6496814e-04  -1.1846093e-03   1.9536396e-03   1.0192451e-03   1.6619873e-03   2.1437876e-02  -4.3193182e-02  -4.3193182e-02  -4.3193182e-02  -4.3193182e-02  -4.3193182e-02  -4.3193182e-02   2.3089949e-05  -1.2865373e-03   1.9922975e-03  -3.2856666e-03  -1.7141849e-03  -2.7951604e-03  -3.6054610e-02
   3.0200465e+01   2.5682388e-02   2.5682388e-02   2.5682388e-02   2.5682388e-02   2.5682388e-02   2.5682388e-02  -1.4269487e-05   7.6429702e-04  -1.1854109e-03   1.9528792e-03   1.0184991e-03   1.6611859e-03   2.1438029e-02  -4.3193107e-02  -4.3193107e-02  -4.3193107e-02  -4.3193107e-02  -4.3193107e-02  -4.3193107e-02   2.3998683e-05  -1.2854086e-03   1.9936455e-03  -3.2843878e-03  -1.7129303e-03  -2.7938126e-03  -3.6054867e-02
   3.0231715e+01   2.5682376e-02   2.5682376e-02   2.5682376e-02   2.5682376e-02   2.5682376e-02   2.5682376e-02  -1.4406779e-05   7.6431107e-04  -1.1854074e-03   1.9528448e-03   1.0183811e-03   1.6611627e-03   2.1437818e-02  -4.3193086e-02  -4.3193086e-02  -4.3193086e-02  -4.3193086e-02  -4.3193086e-02  -4.3193086e-02   2.4229582e-05  -1.2854322e-03   1.9936397e-03  -3.2843298e-03  -1.7127318e-03  -2.7937736e-03  -3.6054512e-02
   3.0356715e+01   2.5682323e-02   2.5682323e-02   2.5682323e-02   2.5682323e-02   2.5682323e-02   2.5682323e-02  -1.4981716e-05   7.6432363e-04  -1.1854449e-03   1.9526606e-03   1.0178689e-03   1.6610202e-03   2.1436997e-02  -4.3192997e-02  -4.3192997e-02  -4.3192997e-02  -4.3192997e-02  -4.3192997e-02  -4.3192997e-02   2.5196522e-05  -1.2854534e-03   1.9937027e-03  -3.2840201e-03  -1.7118705e-03  -2.7935340e-03  -3.6053131e-02
   3.0387965e+01   2.5682250e-02   2.5682250e-02   2.5682250e-02   2.5682250e-02   2.5682250e-02   2.5682250e-02  -1.5878069e-05   7.6305219e-04  -1.1869520e-03   1.9512633e-03   1.0165702e-03   1.6595362e-03   2.1437465e-02  -4.3192875e-02  -4.3192875e-02  -4.3192875e-02  -4.3192875e-02  -4.3192875e-02  -4.3192875e-02   2.6704025e-05  -1.2833151e-03   1.9962374e-03  -3.2816700e-03  -1.7096863e-03  -2.7910382e-03  -3.6053918e-02
   3.0419215e+01   2.5682240e-02   2.5682240e-02   2.5682240e-02   2.5682240e-02   2.5682240e-02   2.5682240e-02  -1.5981761e-05   7.6312787e-04  -1.1868763e-03   1.9512932e-03   1.0165063e-03   1.6595823e-03   2.1437217e-02  -4.3192858e-02  -4.3192858e-02  -4.3192858e-02  -4.3192858e-02  -4.3192858e-02  -4.3192858e-02   2.6878417e-05  -1.2834423e-03   1.9961102e-03  -3.2817204e-03  -1.7095788e-03  -2.7911157e-03  -3.6053502e-02
   3.0481715e+01   2.5682247e-02   2.5682247e-02   2.5682247e-02   2.5682247e-02   2.5682247e-02   2.5682247e-02  -1.5842712e-05   7.6386965e-04  -1.1860314e-03   1.9519783e-03   1.0169188e-03   1.6603448e-03   2.1436407e-02  -4.3192870e-02  -4.3192870e-02  -4.3192870e-02  -4.3192870e-02  -4.3192870e-02  -4.3192870e-02   2.6644561e-05  -1.2846899e-03   1.9946892e-03  -3.2828726e-03  -1.7102725e-03  -2.7923981e-03  -3.6052139e-02
   3.0512965e+01   2.5682212e-02   2.5682212e-02   2.5682212e-02   2.5682212e-02   2.5682212e-02   2.5682212e-02  -1.6265138e-05   7.6340449e-04  -1.1865913e-03   1.9514350e-03   1.0163587e-03   1.6597765e-03   2.1436446e-02  -4.3192811e-02  -4.3192811e-02  -4.3192811e-02  -4.3192811e-02  -4.3192811e-02  -4.3192811e-02   2.7355005e-05  -1.2839075e-03   1.9956308e-03  -3.2819589e-03  -1.7093305e-03  -2.7914422e-03  -3.6052205e-02
   3.0544215e+01   2.5682200e-02   2.5682200e-02   2.5682200e-02   2.5682200e-02   2.5682200e-02   2.5682200e-02  -1.6388776e-05   7.6344713e-04  -1.1865545e-03   1.9514298e-03   1.0162640e-03   1.6597849e-03   2.1436215e-02  -4.3192791e-02  -4.3192791e-02  -4.3192791e-02  -4.3192791e-02  -4.3192791e-02  -4.3192791e-02   2.7562941e-05  -1.2839793e-03   1.9955689e-03  -3.2819501e-03  -1.7091713e-03  -2.7914564e-03  -3.6051817e-02
   3.0669215e+01   2.5682147e-02   2.5682147e-02   2.5682147e-02   2.5682147e-02   2.5682147e-02   2.5682147e-02  -1.6969549e-05   7.6347131e-04  -1.1865794e-03   1.9512537e-03   1.0157511e-03   1.6596523e-03   2.1435370e-02  -4.3192701e-02  -4.3192701e-02  -4.3192701e-02  -4.3192701e-02  -4.3192701e-02  -4.3192701e-02   2.8539696e-05  -1.2840199e-03   1.9956107e-03  -3.2816539e-03  -1.7083087e-03  -2.7912334e-03  -3.6050395e-02
   3.0700465e+01   2.5682076e-02   2.5682076e-02   2.5682076e-02   2.5682076e-02   2.5682076e-02   2.5682076e-02  -1.7843545e-05   7.6224301e-04  -1.1880360e-03   1.9499010e-03   1.0144892e-03   1.6582165e-03   2.1435811e-02  -4.3192582e-02  -4.3192582e-02  -4.3192582e-02  -4.3192582e-02  -4.3192582e-02  -4.3192582e-02   3.0009598e-05  -1.2819541e-03   1.9980606e-03  -3.2793789e-03  -1.7061865e-03  -2.7888187e-03  -3.6051137e-02
   3.0731715e+01   2.5682068e-02   2.5682068e-02   2.5682068e-02   2.5682068e-02   2.5682068e-02   2.5682068e-02  -1.7916294e-05   7.6237608e-04  -1.1878932e-03   1.9499908e-03   1.0144754e-03   1.6583270e-03   2.1435529e-02  -4.3192569e-02  -4.3192569e-02  -4.3192569e-02  -4.3192569e-02  -4.3192569e-02  -4.3192569e-02   3.0131949e-05  -1.2821779e-03   1.9978204e-03  -3.2795299e-03  -1.7061632e-03  -2.7890045e-03  -3.6050662e-02
   3.0794215e+01   2.5682067e-02   2.5682067e-02   2.5682067e-02   2.5682067e-02   2.5682067e-02   2.5682067e-02  -1.7883893e-05   7.6294584e-04  -1.1872508e-03   1.9504918e-03   1.0147253e-03   1.6588927e-03   2.1434802e-02  -4.3192567e-02  -4.3192567e-02  -4.3192567e-02  -4.3192567e-02  -4.3192567e-02  -4.3192567e-02   3.0077457e-05  -1.2831362e-03   1.9967401e-03  -3.2803726e-03  -1.7065835e-03  -2.7899559e-03  -3.6049440e-02
   3.0825465e+01   2.5682036e-02   2.5682036e-02   2.5682036e-02   2.5682036e-02   2.5682036e-02   2.5682036e-02  -1.8253042e-05   7.6257601e-04  -1.1876989e-03   1.9500486e-03   1.0142501e-03   1.6584319e-03   2.1434787e-02  -4.3192515e-02  -4.3192515e-02  -4.3192515e-02  -4.3192515e-02  -4.3192515e-02  -4.3192515e-02   3.0698298e-05  -1.2825142e-03   1.9974936e-03  -3.2796272e-03  -1.7057842e-03  -2.7891809e-03  -3.6049414e-02
   3.0856715e+01   2.5682025e-02   2.5682025e-02   2.5682025e-02   2.5682025e-02   2.5682025e-02   2.5682025e-02  -1.8368174e-05   7.6263777e-04  -1.1876399e-03   1.9500627e-03   1.0141705e-03   1.6584613e-03   2.1434542e-02  -4.3192496e-02  -4.3192496e-02  -4.3192496e-02  -4.3192496e-02  -4.3192496e-02  -4.3192496e-02   3.0891929e-05  -1.2826181e-03   1.9973943e-03  -3.2796509e-03  -1.7056504e-03  -2.7892304e-03  -3.6049002e-02
   3.0981715e+01   2.5681968e-02   2.5681968e-02   2.5681968e-02   2.5681968e-02   2.5681968e-02   2.5681968e-02  -1.8991673e-05   7.6260809e-04  -1.1877289e-03   1.9498258e-03   1.0135984e-03   1.6582647e-03   2.1433710e-02  -4.3192400e-02  -4.3192400e-02  -4.3192400e-02  -4.3192400e-02  -4.3192400e-02  -4.3192400e-02   3.1940541e-05  -1.2825681e-03   1.9975441e-03  -3.2792525e-03  -1.7046882e-03  -2.7888996e-03  -3.6047603e-02
   3.1012965e+01   2.5681902e-02   2.5681902e-02   2.5681902e-02   2.5681902e-02   2.5681902e-02   2.5681902e-02  -1.9803101e-05   7.6149053e-04  -1.1890557e-03   1.9485896e-03   1.0124357e-03   1.6569540e-03   2.1434088e-02  -4.3192289e-02  -4.3192289e-02  -4.3192289e-02  -4.3192289e-02  -4.3192289e-02  -4.3192289e-02   3.3305214e-05  -1.2806886e-03   1.9997755e-03  -3.2771734e-03  -1.7027327e-03  -2.7866953e-03  -3.6048239e-02
   3.1044215e+01   2.5681896e-02   2.5681896e-02   2.5681896e-02   2.5681896e-02   2.5681896e-02   2.5681896e-02  -1.9848037e-05   7.6167498e-04  -1.1888527e-03   1.9487330e-03   1.0124668e-03   1.6571222e-03   2.1433775e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02   3.3380789e-05  -1.2809988e-03   1.9994340e-03  -3.2774146e-03  -1.7027850e-03  -2.7869783e-03  -3.6047713e-02
   3.1075465e+01   2.5681910e-02   2.5681910e-02   2.5681910e-02   2.5681910e-02   2.5681910e-02   2.5681910e-02  -1.9642463e-05   7.6228862e-04  -1.1881456e-03   1.9493305e-03   1.0128894e-03   1.6577774e-03   2.1433232e-02  -4.3192304e-02  -4.3192304e-02  -4.3192304e-02  -4.3192304e-02  -4.3192304e-02  -4.3192304e-02   3.3035051e-05  -1.2820309e-03   1.9982448e-03  -3.2784194e-03  -1.7034958e-03  -2.7880802e-03  -3.6046799e-02
   3.1106715e+01   2.5681896e-02   2.5681896e-02   2.5681896e-02   2.5681896e-02   2.5681896e-02   2.5681896e-02  -1.9798904e-05   7.6228725e-04  -1.1881611e-03   1.9492763e-03   1.0127482e-03   1.6577340e-03   2.1433015e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02  -4.3192280e-02   3.3298156e-05  -1.2820286e-03   1.9982709e-03  -3.2783283e-03  -1.7032584e-03  -2.7880072e-03  -3.6046433e-02
   3.1231715e+01   2.5681844e-02   2.5681844e-02   2.5681844e-02   2.5681844e-02   2.5681844e-02   2.5681844e-02  -2.0352527e-05   7.6240443e-04  -1.1880789e-03   1.9491895e-03   1.0122959e-03   1.6576999e-03   2.1432081e-02  -4.3192193e-02  -4.3192193e-02  -4.3192193e-02  -4.3192193e-02  -4.3192193e-02  -4.3192193e-02   3.4229250e-05  -1.2822256e-03   1.9981326e-03  -3.2781823e-03  -1.7024977e-03  -2.7879498e-03  -3.6044863e-02
   3.1262965e+01   2.5681771e-02   2.5681771e-02   2.5681771e-02   2.5681771e-02   2.5681771e-02   2.5681771e-02  -2.1255877e-05   7.6113773e-04  -1.1895812e-03   1.9477939e-03   1.0109928e-03   1.6562187e-03   2.1432533e-02  -4.3192070e-02  -4.3192070e-02  -4.3192070e-02  -4.3192070e-02  -4.3192070e-02  -4.3192070e-02   3.5748521e-05  -1.2800953e-03   2.0006593e-03  -3.2758351e-03  -1.7003060e-03  -2.7854587e-03  -3.6045623e-02
   3.1294215e+01   2.5681766e-02   2.5681766e-02   2.5681766e-02   2.5681766e-02   2.5681766e-02   2.5681766e-02  -2.1292827e-05   7.6134255e-04  -1.1893546e-03   1.9479575e-03   1.0110390e-03   1.6564090e-03   2.1432203e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02   3.5810664e-05  -1.2804397e-03   2.0002781e-03  -3.2761103e-03  -1.7003837e-03  -2.7857788e-03  -3.6045069e-02
   3.1325465e+01   2.5681781e-02   2.5681781e-02   2.5681781e-02   2.5681781e-02   2.5681781e-02   2.5681781e-02  -2.1078662e-05   7.6197747e-04  -1.1886228e-03   1.9485762e-03   1.0114776e-03   1.6570874e-03   2.1431643e-02  -4.3192086e-02  -4.3192086e-02  -4.3192086e-02  -4.3192086e-02  -4.3192086e-02  -4.3192086e-02   3.5450476e-05  -1.2815076e-03   1.9990474e-03  -3.2771509e-03  -1.7011214e-03  -2.7869197e-03  -3.6044127e-02
   3.1356715e+01   2.5681766e-02   2.5681766e-02   2.5681766e-02   2.5681766e-02   2.5681766e-02   2.5681766e-02  -2.1239352e-05   7.6197563e-04  -1.1886391e-03   1.9485202e-03   1.0113324e-03   1.6570424e-03   2.1431420e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02  -4.3192061e-02   3.5720729e-05  -1.2815045e-03   1.9990749e-03  -3.2770567e-03  -1.7008773e-03  -2.7868441e-03  -3.6043752e-02
   3.1481715e+01   2.5681714e-02   2.5681714e-02   2.5681714e-02   2.5681714e-02   2.5681714e-02   2.5681714e-02  -2.1802363e-05   7.6210390e-04  -1.1885452e-03   1.9484398e-03   1.0108760e-03   1.6570167e-03   2.1430458e-02  -4.3191973e-02  -4.3191973e-02  -4.3191973e-02  -4.3191973e-02  -4.3191973e-02  -4.3191973e-02   3.6667611e-05  -1.2817202e-03   1.9989169e-03  -3.2769215e-03  -1.7001097e-03  -2.7868008e-03  -3.6042134e-02
   3.1512965e+01   2.5681640e-02   2.5681640e-02   2.5681640e-02   2.5681640e-02   2.5681640e-02   2.5681640e-02  -2.2710169e-05   7.6083636e-04  -1.1900488e-03   1.9470419e-03   1.0095686e-03   1.6555335e-03   2.1430905e-02  -4.3191849e-02  -4.3191849e-02  -4.3191849e-02  -4.3191849e-02  -4.3191849e-02  -4.3191849e-02   3.8194376e-05  -1.2795884e-03   2.0014457e-03  -3.2745706e-03  -1.6979108e-03  -2.7843064e-03  -3.6042886e-02
   3.1544215e+01   2.5681635e-02   2.5681635e-02   2.5681635e-02   2.5681635e-02   2.5681635e-02   2.5681635e-02  -2.2750252e-05   7.6104239e-04  -1.1898211e-03   1.9472056e-03   1.0096124e-03   1.6557242e-03   2.1430570e-02  -4.3191840e-02  -4.3191840e-02  -4.3191840e-02  -4.3191840e-02  -4.3191840e-02  -4.3191840e-02   3.8261788e-05  -1.2799349e-03   2.0010627e-03  -3.2748458e-03  -1.6979845e-03  -2.7846271e-03  -3.6042322e-02
   3.1575465e+01   2.5681649e-02   2.5681649e-02   2.5681649e-02   2.5681649e-02   2.5681649e-02   2.5681649e-02  -2.2538958e-05   7.6167901e-04  -1.1890876e-03   1.9478248e-03   1.0100492e-03   1.6564035e-03   2.1430003e-02  -4.3191864e-02  -4.3191864e-02  -4.3191864e-02  -4.3191864e-02  -4.3191864e-02  -4.3191864e-02   3.7906429e-05  -1.2810056e-03   1.9998291e-03  -3.2758872e-03  -1.6987191e-03  -2.7857695e-03  -3.6041368e-02
   3.1606715e+01   2.5681634e-02   2.5681634e-02   2.5681634e-02   2.5681634e-02   2.5681634e-02   2.5681634e-02  -2.2703096e-05   7.6167798e-04  -1.1891033e-03   1.9477683e-03   1.0099012e-03   1.6563585e-03   2.1429774e-02  -4.3191839e-02  -4.3191839e-02  -4.3191839e-02  -4.3191839e-02  -4.3191839e-02  -4.3191839e-02   3.8182480e-05  -1.2810039e-03   1.9998555e-03  -3.2757922e-03  -1.6984703e-03  -2.7856938e-03  -3.6040984e-02
   3.1731715e+01   2.5681580e-02   2.5681580e-02   2.5681580e-02   2.5681580e-02   2.5681580e-02   2.5681580e-02  -2.3277020e-05   7.6181434e-04  -1.1890011e-03   1.9476913e-03   1.0094382e-03   1.6563378e-03   2.1428786e-02  -4.3191749e-02  -4.3191749e-02  -4.3191749e-02  -4.3191749e-02  -4.3191749e-02  -4.3191749e-02   3.9147716e-05  -1.2812332e-03   1.9996837e-03  -3.2756626e-03  -1.6976915e-03  -2.7856590e-03  -3.6039321e-02
   3.1762965e+01   2.5681506e-02   2.5681506e-02   2.5681506e-02   2.5681506e-02   2.5681506e-02   2.5681506e-02  -2.4186728e-05   7.6055019e-04  -1.1905010e-03   1.9462957e-03   1.0081304e-03   1.6548575e-03   2.1429225e-02  -4.3191624e-02  -4.3191624e-02  -4.3191624e-02  -4.3191624e-02  -4.3191624e-02  -4.3191624e-02   4.0677678e-05  -1.2791071e-03   2.0022063e-03  -3.2733155e-03  -1.6954920e-03  -2.7831694e-03  -3.6040060e-02
   3.1794215e+01   2.5681501e-02   2.5681501e-02   2.5681501e-02   2.5681501e-02   2.5681501e-02   2.5681501e-02  -2.4230211e-05   7.6075686e-04  -1.1902729e-03   1.9464588e-03   1.0081714e-03   1.6550480e-03   2.1428884e-02  -4.3191615e-02  -4.3191615e-02  -4.3191615e-02  -4.3191615e-02  -4.3191615e-02  -4.3191615e-02   4.0750809e-05  -1.2794547e-03   2.0018225e-03  -3.2735897e-03  -1.6955610e-03  -2.7834897e-03  -3.6039487e-02
   3.1825465e+01   2.5681519e-02   2.5681519e-02   2.5681519e-02   2.5681519e-02   2.5681519e-02   2.5681519e-02  -2.3976353e-05   7.6147161e-04  -1.1894478e-03   1.9471596e-03   1.0086767e-03   1.6558151e-03   2.1428271e-02  -4.3191645e-02  -4.3191645e-02  -4.3191645e-02  -4.3191645e-02  -4.3191645e-02  -4.3191645e-02   4.0323866e-05  -1.2806568e-03   2.0004350e-03  -3.2747684e-03  -1.6964109e-03  -2.7847799e-03  -3.6038455e-02
   3.1856715e+01   2.5681503e-02   2.5681503e-02   2.5681503e-02   2.5681503e-02   2.5681503e-02   2.5681503e-02  -2.4146508e-05   7.6146628e-04  -1.1894689e-03   1.9470974e-03   1.0085217e-03   1.6557642e-03   2.1428040e-02  -4.3191619e-02  -4.3191619e-02  -4.3191619e-02  -4.3191619e-02  -4.3191619e-02  -4.3191619e-02   4.0610037e-05  -1.2806478e-03   2.0004704e-03  -3.2746638e-03  -1.6961502e-03  -2.7846944e-03  -3.6038067e-02
   3.1981715e+01   2.5681449e-02   2.5681449e-02   2.5681449e-02   2.5681449e-02   2.5681449e-02   2.5681449e-02  -2.4723545e-05   7.6162101e-04  -1.1893462e-03   1.9470351e-03   1.0080631e-03   1.6557608e-03   2.1427022e-02  -4.3191528e-02  -4.3191528e-02  -4.3191528e-02  -4.3191528e-02  -4.3191528e-02  -4.3191528e-02   4.1580508e-05  -1.2809081e-03   2.0002641e-03  -3.2745591e-03  -1.6953788e-03  -2.7846886e-03  -3.6036355e-02
   3.2012965e+01   2.5681374e-02   2.5681374e-02   2.5681374e-02   2.5681374e-02   2.5681374e-02   2.5681374e-02  -2.5644237e-05   7.6034413e-04  -1.1908614e-03   1.9456249e-03   1.0067405e-03   1.6542651e-03   2.1427463e-02  -4.3191402e-02  -4.3191402e-02  -4.3191402e-02  -4.3191402e-02  -4.3191402e-02  -4.3191402e-02   4.3128944e-05  -1.2787606e-03   2.0028123e-03  -3.2721874e-03  -1.6931544e-03  -2.7821732e-03  -3.6037097e-02
   3.2044215e+01   2.5681368e-02   2.5681368e-02   2.5681368e-02   2.5681368e-02   2.5681368e-02   2.5681368e-02  -2.5689567e-05   7.6055341e-04  -1.1906304e-03   1.9457896e-03   1.0067809e-03   1.6544577e-03   2.1427116e-02  -4.3191392e-02  -4.3191392e-02  -4.3191392e-02  -4.3191392e-02  -4.3191392e-02  -4.3191392e-02   4.3205181e-05  -1.2791126e-03   2.0024239e-03  -3.2724644e-03  -1.6932224e-03  -2.7824970e-03  -3.6036513e-02
   3.2075465e+01   2.5681389e-02   2.5681389e-02   2.5681389e-02   2.5681389e-02   2.5681389e-02   2.5681389e-02  -2.5395711e-05   7.6134124e-04  -1.1897198e-03   1.9465669e-03   1.0073505e-03   1.6553070e-03   2.1426459e-02  -4.3191427e-02  -4.3191427e-02  -4.3191427e-02  -4.3191427e-02  -4.3191427e-02  -4.3191427e-02   4.2710968e-05  -1.2804375e-03   2.0008923e-03  -3.2737716e-03  -1.6941804e-03  -2.7839254e-03  -3.6035409e-02
   3.2106715e+01   2.5681373e-02   2.5681373e-02   2.5681373e-02   2.5681373e-02   2.5681373e-02   2.5681373e-02  -2.5571344e-05   7.6133184e-04  -1.1897458e-03   1.9464993e-03   1.0071890e-03   1.6552507e-03   2.1426226e-02  -4.3191400e-02  -4.3191400e-02  -4.3191400e-02  -4.3191400e-02  -4.3191400e-02  -4.3191400e-02   4.3006352e-05  -1.2804217e-03   2.0009362e-03  -3.2736580e-03  -1.6939088e-03  -2.7838308e-03  -3.6035016e-02
   3.2231715e+01   2.5681319e-02   2.5681319e-02   2.5681319e-02   2.5681319e-02   2.5681319e-02   2.5681319e-02  -2.6150598e-05   7.6150371e-04  -1.1896040e-03   1.9464511e-03   1.0067351e-03   1.6552636e-03   2.1425181e-02  -4.3191308e-02  -4.3191308e-02  -4.3191308e-02  -4.3191308e-02  -4.3191308e-02  -4.3191308e-02   4.3980550e-05  -1.2807108e-03   2.0006976e-03  -3.2735769e-03  -1.6931453e-03  -2.7838524e-03  -3.6033260e-02
   3.2262965e+01   2.5681243e-02   2.5681243e-02   2.5681243e-02   2.5681243e-02   2.5681243e-02   2.5681243e-02  -2.7083615e-05   7.6021118e-04  -1.1911378e-03   1.9450233e-03   1.0053953e-03   1.6537493e-03   2.1425627e-02  -4.3191181e-02  -4.3191181e-02  -4.3191181e-02  -4.3191181e-02  -4.3191181e-02  -4.3191181e-02   4.5549716e-05  -1.2785370e-03   2.0032772e-03  -3.2711755e-03  -1.6908921e-03  -2.7813057e-03  -3.6034009e-02
   3.2294215e+01   2.5681237e-02   2.5681237e-02   2.5681237e-02   2.5681237e-02   2.5681237e-02   2.5681237e-02  -2.7130263e-05   7.6042334e-04  -1.1909037e-03   1.9451900e-03   1.0054357e-03   1.6539444e-03   2.1425274e-02  -4.3191171e-02  -4.3191171e-02  -4.3191171e-02  -4.3191171e-02  -4.3191171e-02  -4.3191171e-02   4.5628170e-05  -1.2788938e-03   2.0028834e-03  -3.2714559e-03  -1.6909600e-03  -2.7816337e-03  -3.6033415e-02
   3.2325465e+01   2.5681258e-02   2.5681258e-02   2.5681258e-02   2.5681258e-02   2.5681258e-02   2.5681258e-02  -2.6836875e-05   7.6121550e-04  -1.1899882e-03   1.9459709e-03   1.0060065e-03   1.6547978e-03   2.1424611e-02  -4.3191206e-02  -4.3191206e-02  -4.3191206e-02  -4.3191206e-02  -4.3191206e-02  -4.3191206e-02   4.5134744e-05  -1.2802261e-03   2.0013438e-03  -3.2727692e-03  -1.6919201e-03  -2.7830691e-03  -3.6032300e-02
   3.2356715e+01   2.5681241e-02   2.5681241e-02   2.5681241e-02   2.5681241e-02   2.5681241e-02   2.5681241e-02  -2.7015322e-05   7.6120653e-04  -1.1900140e-03   1.9459027e-03   1.0058427e-03   1.6547412e-03   2.1424373e-02  -4.3191179e-02  -4.3191179e-02  -4.3191179e-02  -4.3191179e-02  -4.3191179e-02  -4.3191179e-02   4.5434859e-05  -1.2802110e-03   2.0013872e-03  -3.2726546e-03  -1.6916445e-03  -2.7829739e-03  -3.6031900e-02
   3.2481715e+01   2.5681186e-02   2.5681186e-02   2.5681186e-02   2.5681186e-02   2.5681186e-02   2.5681186e-02  -2.7602569e-05   7.6138560e-04  -1.1898646e-03   1.9458581e-03   1.0053844e-03   1.6547591e-03   2.1423307e-02  -4.3191085e-02  -4.3191085e-02  -4.3191085e-02  -4.3191085e-02  -4.3191085e-02  -4.3191085e-02   4.6422502e-05  -1.2805121e-03   2.0011360e-03  -3.2725795e-03  -1.6908738e-03  -2.7830040e-03  -3.6030108e-02
   3.2512965e+01   2.5681110e-02   2.5681110e-02   2.5681110e-02   2.5681110e-02   2.5681110e-02   2.5681110e-02  -2.8540836e-05   7.6008938e-04  -1.1914030e-03   1.9444253e-03   1.0040385e-03   1.6532399e-03   2.1423750e-02  -4.3190957e-02  -4.3190957e-02  -4.3190957e-02  -4.3190957e-02  -4.3190957e-02  -4.3190957e-02   4.8000497e-05  -1.2783321e-03   2.0037233e-03  -3.2701698e-03  -1.6886103e-03  -2.7804489e-03  -3.6030853e-02
   3.2544215e+01   2.5681103e-02   2.5681103e-02   2.5681103e-02   2.5681103e-02   2.5681103e-02   2.5681103e-02  -2.8589692e-05   7.6030288e-04  -1.1911676e-03   1.9445924e-03   1.0040774e-03   1.6534356e-03   2.1423392e-02  -4.3190947e-02  -4.3190947e-02  -4.3190947e-02  -4.3190947e-02  -4.3190947e-02  -4.3190947e-02   4.8082664e-05  -1.2786912e-03   2.0033272e-03  -3.2704509e-03  -1.6886757e-03  -2.7807781e-03  -3.6030251e-02
   3.2575465e+01   2.5681126e-02   2.5681126e-02   2.5681126e-02   2.5681126e-02   2.5681126e-02   2.5681126e-02  -2.8279159e-05   7.6112895e-04  -1.1902124e-03   1.9454083e-03   1.0046769e-03   1.6543269e-03   2.1422707e-02  -4.3190984e-02  -4.3190984e-02  -4.3190984e-02  -4.3190984e-02  -4.3190984e-02  -4.3190984e-02   4.7560403e-05  -1.2800805e-03   2.0017209e-03  -3.2718230e-03  -1.6896838e-03  -2.7822770e-03  -3.6029098e-02
   3.2606715e+01   2.5681109e-02   2.5681109e-02   2.5681109e-02   2.5681109e-02   2.5681109e-02   2.5681109e-02  -2.8461400e-05   7.6111842e-04  -1.1902403e-03   1.9453375e-03   1.0045090e-03   1.6542678e-03   2.1422466e-02  -4.3190956e-02  -4.3190956e-02  -4.3190956e-02  -4.3190956e-02  -4.3190956e-02  -4.3190956e-02   4.7866900e-05  -1.2800628e-03   2.0017678e-03  -3.2717040e-03  -1.6894016e-03  -2.7821776e-03  -3.6028693e-02
   3.2731715e+01   2.5681053e-02   2.5681053e-02   2.5681053e-02   2.5681053e-02   2.5681053e-02   2.5681053e-02  -2.9053595e-05   7.6130860e-04  -1.1900788e-03   1.9453008e-03   1.0040507e-03   1.6542953e-03   2.1421378e-02  -4.3190862e-02  -4.3190862e-02  -4.3190862e-02  -4.3190862e-02  -4.3190862e-02  -4.3190862e-02   4.8862864e-05  -1.2803827e-03   2.0014962e-03  -3.2716422e-03  -1.6886306e-03  -2.7822239e-03  -3.6026863e-02
   3.2762965e+01   2.5680976e-02   2.5680976e-02   2.5680976e-02   2.5680976e-02   2.5680976e-02   2.5680976e-02  -3.0000194e-05   7.6000316e-04  -1.1916283e-03   1.9438573e-03   1.0026937e-03   1.6527648e-03   2.1421822e-02  -4.3190732e-02  -4.3190732e-02  -4.3190732e-02  -4.3190732e-02  -4.3190732e-02  -4.3190732e-02   5.0454871e-05  -1.2781871e-03   2.0041021e-03  -3.2692145e-03  -1.6863485e-03  -2.7796499e-03  -3.6027610e-02
   3.2794215e+01   2.5680970e-02   2.5680970e-02   2.5680970e-02   2.5680970e-02   2.5680970e-02   2.5680970e-02  -3.0050689e-05   7.6021865e-04  -1.1913907e-03   1.9440256e-03   1.0027319e-03   1.6529621e-03   2.1421459e-02  -4.3190722e-02  -4.3190722e-02  -4.3190722e-02  -4.3190722e-02  -4.3190722e-02  -4.3190722e-02   5.0539795e-05  -1.2785496e-03   2.0037025e-03  -3.2694976e-03  -1.6864128e-03  -2.7799817e-03  -3.6026999e-02
   3.2825465e+01   2.5680993e-02   2.5680993e-02   2.5680993e-02   2.5680993e-02   2.5680993e-02   2.5680993e-02  -2.9723566e-05   7.6107739e-04  -1.1903974e-03   1.9448752e-03   1.0033590e-03   1.6538898e-03   2.1420753e-02  -4.3190761e-02  -4.3190761e-02  -4.3190761e-02  -4.3190761e-02  -4.3190761e-02  -4.3190761e-02   4.9989633e-05  -1.2799938e-03   2.0020320e-03  -3.2709264e-03  -1.6874674e-03  -2.7815419e-03  -3.6025812e-02
   3.2856715e+01   2.5680976e-02   2.5680976e-02   2.5680976e-02   2.5680976e-02   2.5680976e-02   2.5680976e-02  -2.9909401e-05   7.6106534e-04  -1.1904272e-03   1.9448019e-03   1.0031873e-03   1.6538283e-03   2.1420509e-02  -4.3190733e-02  -4.3190733e-02  -4.3190733e-02  -4.3190733e-02  -4.3190733e-02  -4.3190733e-02   5.0302175e-05  -1.2799735e-03   2.0020822e-03  -3.2708032e-03  -1.6871787e-03  -2.7814384e-03  -3.6025401e-02
   3.2981715e+01   2.5680920e-02   2.5680920e-02   2.5680920e-02   2.5680920e-02   2.5680920e-02   2.5680920e-02  -3.0506111e-05   7.6126615e-04  -1.1902541e-03   1.9447728e-03   1.0027291e-03   1.6538650e-03   2.1419400e-02  -4.3190638e-02  -4.3190638e-02  -4.3190638e-02  -4.3190638e-02  -4.3190638e-02  -4.3190638e-02   5.1305732e-05  -1.2803113e-03   2.0017910e-03  -3.2707543e-03  -1.6864079e-03  -2.7815003e-03  -3.6023536e-02
   3.3012965e+01   2.5680842e-02   2.5680842e-02   2.5680842e-02   2.5680842e-02   2.5680842e-02   2.5680842e-02  -3.1461244e-05   7.5995086e-04  -1.1918153e-03   1.9433179e-03   1.0013606e-03   1.6523227e-03   2.1419845e-02  -4.3190507e-02  -4.3190507e-02  -4.3190507e-02  -4.3190507e-02  -4.3190507e-02  -4.3190507e-02   5.2912092e-05  -1.2780992e-03   2.0044167e-03  -3.2683075e-03  -1.6841065e-03  -2.7789063e-03  -3.6024285e-02
   3.3044215e+01   2.5680836e-02   2.5680836e-02   2.5680836e-02   2.5680836e-02   2.5680836e-02   2.5680836e-02  -3.1513190e-05   7.6016838e-04  -1.1915756e-03   1.9434875e-03   1.0013983e-03   1.6525216e-03   2.1419477e-02  -4.3190496e-02  -4.3190496e-02  -4.3190496e-02  -4.3190496e-02  -4.3190496e-02  -4.3190496e-02   5.2999457e-05  -1.2784650e-03   2.0040134e-03  -3.2685927e-03  -1.6841699e-03  -2.7792408e-03  -3.6023666e-02
   3.3075465e+01   2.5680860e-02   2.5680860e-02   2.5680860e-02   2.5680860e-02   2.5680860e-02   2.5680860e-02  -3.1169974e-05   7.6105865e-04  -1.1905454e-03   1.9443697e-03   1.0020521e-03   1.6534844e-03   2.1418751e-02  -4.3190538e-02  -4.3190538e-02  -4.3190538e-02  -4.3190538e-02  -4.3190538e-02  -4.3190538e-02   5.2422229e-05  -1.2799623e-03   2.0022809e-03  -3.2700763e-03  -1.6852694e-03  -2.7808602e-03  -3.6022445e-02
   3.3106715e+01   2.5680843e-02   2.5680843e-02   2.5680843e-02   2.5680843e-02   2.5680843e-02   2.5680843e-02  -3.1359215e-05   7.6104512e-04  -1.1905772e-03   1.9442940e-03   1.0018768e-03   1.6534206e-03   2.1418504e-02  -4.3190509e-02  -4.3190509e-02  -4.3190509e-02  -4.3190509e-02  -4.3190509e-02  -4.3190509e-02   5.2740499e-05  -1.2799395e-03   2.0023344e-03  -3.2699491e-03  -1.6849746e-03  -2.7807528e-03  -3.6022030e-02
   3.3231715e+01   2.5680786e-02   2.5680786e-02   2.5680786e-02   2.5680786e-02   2.5680786e-02   2.5680786e-02  -3.1960025e-05   7.6125611e-04  -1.1903929e-03   1.9442723e-03   1.0014188e-03   1.6534663e-03   2.1417376e-02  -4.3190413e-02  -4.3190413e-02  -4.3190413e-02  -4.3190413e-02  -4.3190413e-02  -4.3190413e-02   5.3750951e-05  -1.2802944e-03   2.0020244e-03  -3.2699126e-03  -1.6842044e-03  -2.7808297e-03  -3.6020132e-02
   3.3262965e+01   2.5680708e-02   2.5680708e-02   2.5680708e-02   2.5680708e-02   2.5680708e-02   2.5680708e-02  -3.2923864e-05   7.5993038e-04  -1.1919666e-03   1.9428056e-03   1.0000386e-03   1.6519114e-03   2.1417823e-02  -4.3190281e-02  -4.3190281e-02  -4.3190281e-02  -4.3190281e-02  -4.3190281e-02  -4.3190281e-02   5.5371953e-05  -1.2780647e-03   2.0046711e-03  -3.2674457e-03  -1.6818831e-03  -2.7782146e-03  -3.6020884e-02
   3.3294215e+01   2.5680701e-02   2.5680701e-02   2.5680701e-02   2.5680701e-02   2.5680701e-02   2.5680701e-02  -3.2977085e-05   7.6014996e-04  -1.1917246e-03   1.9429765e-03   1.0000759e-03   1.6521120e-03   2.1417450e-02  -4.3190270e-02  -4.3190270e-02  -4.3190270e-02  -4.3190270e-02  -4.3190270e-02  -4.3190270e-02   5.5461462e-05  -1.2784340e-03   2.0042641e-03  -3.2677332e-03  -1.6819459e-03  -2.7785520e-03  -3.6020257e-02
   3.3325465e+01   2.5680726e-02   2.5680726e-02   2.5680726e-02   2.5680726e-02   2.5680726e-02   2.5680726e-02  -3.2625909e-05   7.6105782e-04  -1.1906740e-03   1.9438765e-03   1.0007437e-03   1.6530942e-03   2.1416711e-02  -4.3190312e-02  -4.3190312e-02  -4.3190312e-02  -4.3190312e-02  -4.3190312e-02  -4.3190312e-02   5.4870848e-05  -1.2799609e-03   2.0024971e-03  -3.2692468e-03  -1.6830689e-03  -2.7802039e-03  -3.6019014e-02
   3.3356715e+01   2.5680709e-02   2.5680709e-02   2.5680709e-02   2.5680709e-02   2.5680709e-02   2.5680709e-02  -3.2817944e-05   7.6104369e-04  -1.1907066e-03   1.9437994e-03   1.0005657e-03   1.6530290e-03   2.1416461e-02  -4.3190283e-02  -4.3190283e-02  -4.3190283e-02  -4.3190283e-02  -4.3190283e-02  -4.3190283e-02   5.5193815e-05  -1.2799371e-03   2.0025521e-03  -3.2691172e-03  -1.6827695e-03  -2.7800943e-03  -3.6018594e-02
   3.3481715e+01   2.5680651e-02   2.5680651e-02   2.5680651e-02   2.5680651e-02   2.5680651e-02   2.5680651e-02  -3.3423811e-05   7.6126266e-04  -1.1905137e-03   1.9437829e-03   1.0001063e-03   1.6530813e-03   2.1415315e-02  -4.3190186e-02  -4.3190186e-02  -4.3190186e-02  -4.3190186e-02  -4.3190186e-02  -4.3190186e-02   5.6212772e-05  -1.2803054e-03   2.0022276e-03  -3.2690894e-03  -1.6819969e-03  -2.7801822e-03  -3.6016666e-02
   3.3512965e+01   2.5680572e-02   2.5680572e-02   2.5680572e-02   2.5680572e-02   2.5680572e-02   2.5680572e-02  -3.4394849e-05   7.5992892e-04  -1.1920970e-03   1.9423068e-03   9.9871645e-04   1.6515167e-03   2.1415762e-02  -4.3190053e-02  -4.3190053e-02  -4.3190053e-02  -4.3190053e-02  -4.3190053e-02  -4.3190053e-02   5.7845883e-05  -1.2780623e-03   2.0048904e-03  -3.2666069e-03  -1.6796595e-03  -2.7775508e-03  -3.6017419e-02
   3.3544215e+01   2.5680565e-02   2.5680565e-02   2.5680565e-02   2.5680565e-02   2.5680565e-02   2.5680565e-02  -3.4449460e-05   7.6015021e-04  -1.1918532e-03   1.9424788e-03   9.9875325e-04   1.6517186e-03   2.1415386e-02  -4.3190042e-02  -4.3190042e-02  -4.3190042e-02  -4.3190042e-02  -4.3190042e-02  -4.3190042e-02   5.7937729e-05  -1.2784345e-03   2.0044803e-03  -3.2668961e-03  -1.6797214e-03  -2.7778904e-03  -3.6016785e-02
   3.3575465e+01   2.5680591e-02   2.5680591e-02   2.5680591e-02   2.5680591e-02   2.5680591e-02   2.5680591e-02  -3.4090639e-05   7.6107500e-04  -1.1907829e-03   1.9433959e-03   9.9943441e-04   1.6527194e-03   2.1414634e-02  -4.3190085e-02  -4.3190085e-02  -4.3190085e-02  -4.3190085e-02  -4.3190085e-02  -4.3190085e-02   5.7334257e-05  -1.2799898e-03   2.0026803e-03  -3.2684386e-03  -1.6808670e-03  -2.7795736e-03  -3.6015521e-02
   3.3606715e+01   2.5680573e-02   2.5680573e-02   2.5680573e-02   2.5680573e-02   2.5680573e-02   2.5680573e-02  -3.4285371e-05   7.6106029e-04  -1.1908164e-03   1.9433174e-03   9.9925377e-04   1.6526530e-03   2.1414381e-02  -4.3190055e-02  -4.3190055e-02  -4.3190055e-02  -4.3190055e-02  -4.3190055e-02  -4.3190055e-02   5.7661760e-05  -1.2799650e-03   2.0027367e-03  -3.2683065e-03  -1.6805632e-03  -2.7794619e-03  -3.6015096e-02
   3.3731715e+01   2.5680515e-02   2.5680515e-02   2.5680515e-02   2.5680515e-02   2.5680515e-02   2.5680515e-02  -3.4896138e-05   7.6128695e-04  -1.1906151e-03   1.9433059e-03   9.9879302e-04   1.6527116e-03   2.1413217e-02  -4.3189958e-02  -4.3189958e-02  -4.3189958e-02  -4.3189958e-02  -4.3189958e-02  -4.3189958e-02   5.8688959e-05  -1.2803462e-03   2.0023982e-03  -3.2682872e-03  -1.6797883e-03  -2.7795603e-03  -3.6013138e-02
   3.3762965e+01   2.5680436e-02   2.5680436e-02   2.5680436e-02   2.5680436e-02   2.5680436e-02   2.5680436e-02  -3.5874104e-05   7.5994551e-04  -1.1922077e-03   1.9418209e-03   9.9739398e-04   1.6511376e-03   2.1413666e-02  -4.3189824e-02  -4.3189824e-02  -4.3189824e-02  -4.3189824e-02  -4.3189824e-02  -4.3189824e-02   6.0333720e-05  -1.2780902e-03   2.0050766e-03  -3.2657896e-03  -1.6774353e-03  -2.7769132e-03  -3.6013893e-02
   3.3794215e+01   2.5680429e-02   2.5680429e-02   2.5680429e-02   2.5680429e-02   2.5680429e-02   2.5680429e-02  -3.5930060e-05   7.6016846e-04  -1.1919621e-03   1.9419938e-03   9.9743023e-04   1.6513408e-03   2.1413285e-02  -4.3189812e-02  -4.3189812e-02  -4.3189812e-02  -4.3189812e-02  -4.3189812e-02  -4.3189812e-02   6.0427829e-05  -1.2784651e-03   2.0046635e-03  -3.2660805e-03  -1.6774963e-03  -2.7772550e-03  -3.6013252e-02
   3.3825465e+01   2.5680455e-02   2.5680455e-02   2.5680455e-02   2.5680455e-02   2.5680455e-02   2.5680455e-02  -3.5563915e-05   7.6110948e-04  -1.1908729e-03   1.9429274e-03   9.9812428e-04   1.6523595e-03   2.1412522e-02  -4.3189857e-02  -4.3189857e-02  -4.3189857e-02  -4.3189857e-02  -4.3189857e-02  -4.3189857e-02   5.9812038e-05  -1.2800478e-03   2.0028316e-03  -3.2676506e-03  -1.6786636e-03  -2.7789682e-03  -3.6011968e-02
   3.3856715e+01   2.5680437e-02   2.5680437e-02   2.5680437e-02   2.5680437e-02   2.5680437e-02   2.5680437e-02  -3.5761248e-05   7.6109423e-04  -1.1909072e-03   1.9428476e-03   9.9794110e-04   1.6522918e-03   2.1412266e-02  -4.3189826e-02  -4.3189826e-02  -4.3189826e-02  -4.3189826e-02  -4.3189826e-02  -4.3189826e-02   6.0143917e-05  -1.2800221e-03   2.0028894e-03  -3.2675163e-03  -1.6783555e-03  -2.7788544e-03  -3.6011538e-02
   3.3981715e+01   2.5680379e-02   2.5680379e-02   2.5680379e-02   2.5680379e-02   2.5680379e-02   2.5680379e-02  -3.6376763e-05   7.6132829e-04  -1.1906980e-03   1.9428409e-03   9.9747900e-04   1.6523564e-03   2.1411085e-02  -4.3189728e-02  -4.3189728e-02  -4.3189728e-02  -4.3189728e-02  -4.3189728e-02  -4.3189728e-02   6.1179101e-05  -1.2804158e-03   2.0025375e-03  -3.2675051e-03  -1.6775783e-03  -2.7789631e-03  -3.6009552e-02
   3.4012965e+01   2.5680299e-02   2.5680299e-02   2.5680299e-02   2.5680299e-02   2.5680299e-02   2.5680299e-02  -3.7361390e-05   7.5997946e-04  -1.1922994e-03   1.9413472e-03   9.9607112e-04   1.6507734e-03   2.1411534e-02  -4.3189593e-02  -4.3189593e-02  -4.3189593e-02  -4.3189593e-02  -4.3189593e-02  -4.3189593e-02   6.2835065e-05  -1.2781473e-03   2.0052308e-03  -3.2649930e-03  -1.6752105e-03  -2.7763008e-03  -3.6010308e-02
   3.4044215e+01   2.5680292e-02   2.5680292e-02   2.5680292e-02   2.5680292e-02   2.5680292e-02   2.5680292e-02  -3.7418650e-05   7.6020401e-04  -1.1920521e-03   1.9415211e-03   9.9610682e-04   1.6509779e-03   2.1411149e-02  -4.3189581e-02  -4.3189581e-02  -4.3189581e-02  -4.3189581e-02  -4.3189581e-02  -4.3189581e-02   6.2931366e-05  -1.2785249e-03   2.0048148e-03  -3.2652855e-03  -1.6752706e-03  -2.7766446e-03  -3.6009660e-02
   3.4075465e+01   2.5680319e-02   2.5680319e-02   2.5680319e-02   2.5680319e-02   2.5680319e-02   2.5680319e-02  -3.7045485e-05   7.6116061e-04  -1.1909447e-03   1.9424705e-03   9.9681323e-04   1.6520137e-03   2.1410375e-02  -4.3189627e-02  -4.3189627e-02  -4.3189627e-02  -4.3189627e-02  -4.3189627e-02  -4.3189627e-02   6.2303771e-05  -1.2801337e-03   2.0029525e-03  -3.2668822e-03  -1.6764586e-03  -2.7783867e-03  -3.6008358e-02
   3.4106715e+01   2.5680300e-02   2.5680300e-02   2.5680300e-02   2.5680300e-02   2.5680300e-02   2.5680300e-02  -3.7245327e-05   7.6114484e-04  -1.1909798e-03   1.9423894e-03   9.9662760e-04   1.6519449e-03   2.1410116e-02  -4.3189596e-02  -4.3189596e-02  -4.3189596e-02  -4.3189596e-02  -4.3189596e-02  -4.3189596e-02   6.2639869e-05  -1.2801072e-03   2.0030116e-03  -3.2667457e-03  -1.6761464e-03  -2.7782710e-03  -3.6007922e-02
   3.4231715e+01   2.5680241e-02   2.5680241e-02   2.5680241e-02   2.5680241e-02   2.5680241e-02   2.5680241e-02  -3.7865442e-05   7.6138601e-04  -1.1907629e-03   1.9423873e-03   9.9616417e-04   1.6520153e-03   2.1408919e-02  -4.3189497e-02  -4.3189497e-02  -4.3189497e-02  -4.3189497e-02  -4.3189497e-02  -4.3189497e-02   6.3682788e-05  -1.2805128e-03   2.0026467e-03  -3.2667422e-03  -1.6753670e-03  -2.7783894e-03  -3.6005909e-02
   3.4262965e+01   2.5680160e-02   2.5680160e-02   2.5680160e-02   2.5680160e-02   2.5680160e-02   2.5680160e-02  -3.8856473e-05   7.6003009e-04  -1.1923728e-03   1.9408854e-03   9.9474780e-04   1.6504237e-03   2.1409369e-02  -4.3189361e-02  -4.3189361e-02  -4.3189361e-02  -4.3189361e-02  -4.3189361e-02  -4.3189361e-02   6.5349523e-05  -1.2782324e-03   2.0053543e-03  -3.2642163e-03  -1.6729849e-03  -2.7757126e-03  -3.6006666e-02
   3.4294215e+01   2.5680153e-02   2.5680153e-02   2.5680153e-02   2.5680153e-02   2.5680153e-02   2.5680153e-02  -3.8914995e-05   7.6025618e-04  -1.1921239e-03   1.9410601e-03   9.9478297e-04   1.6506294e-03   2.1408980e-02  -4.3189349e-02  -4.3189349e-02  -4.3189349e-02  -4.3189349e-02  -4.3189349e-02  -4.3189349e-02   6.5447945e-05  -1.2786127e-03   2.0049356e-03  -3.2645102e-03  -1.6730441e-03  -2.7760585e-03  -3.6006012e-02
   3.4325465e+01   2.5680181e-02   2.5680181e-02   2.5680181e-02   2.5680181e-02   2.5680181e-02   2.5680181e-02  -3.8535104e-05   7.6122773e-04  -1.1909991e-03   1.9420247e-03   9.9550124e-04   1.6516816e-03   2.1408195e-02  -4.3189395e-02  -4.3189395e-02  -4.3189395e-02  -4.3189395e-02  -4.3189395e-02  -4.3189395e-02   6.4809039e-05  -1.2802466e-03   2.0030439e-03  -3.2661324e-03  -1.6742521e-03  -2.7778282e-03  -3.6004691e-02
   3.4356715e+01   2.5680162e-02   2.5680162e-02   2.5680162e-02   2.5680162e-02   2.5680162e-02   2.5680162e-02  -3.8737365e-05   7.6121146e-04  -1.1910350e-03   1.9419423e-03   9.9531325e-04   1.6516117e-03   2.1407933e-02  -4.3189364e-02  -4.3189364e-02  -4.3189364e-02  -4.3189364e-02  -4.3189364e-02  -4.3189364e-02   6.5149205e-05  -1.2802193e-03   2.0031043e-03  -3.2659939e-03  -1.6739359e-03  -2.7777106e-03  -3.6004251e-02
   3.4481715e+01   2.5680103e-02   2.5680103e-02   2.5680103e-02   2.5680103e-02   2.5680103e-02   2.5680103e-02  -3.9361931e-05   7.6145948e-04  -1.1908107e-03   1.9419447e-03   9.9484851e-04   1.6516877e-03   2.1406720e-02  -4.3189264e-02  -4.3189264e-02  -4.3189264e-02  -4.3189264e-02  -4.3189264e-02  -4.3189264e-02   6.6199611e-05  -1.2806364e-03   2.0027270e-03  -3.2659978e-03  -1.6731543e-03  -2.7778384e-03  -3.6002212e-02
   3.4512965e+01   2.5680022e-02   2.5680022e-02   2.5680022e-02   2.5680022e-02   2.5680022e-02   2.5680022e-02  -4.0359119e-05   7.6009677e-04  -1.1924287e-03   1.9404348e-03   9.9342398e-04   1.6500878e-03   2.1407171e-02  -4.3189127e-02  -4.3189127e-02  -4.3189127e-02  -4.3189127e-02  -4.3189127e-02  -4.3189127e-02   6.7876700e-05  -1.2783446e-03   2.0054483e-03  -3.2634586e-03  -1.6707585e-03  -2.7751477e-03  -3.6002969e-02
   3.4544215e+01   2.5680014e-02   2.5680014e-02   2.5680014e-02   2.5680014e-02   2.5680014e-02   2.5680014e-02  -4.0418861e-05   7.6032433e-04  -1.1921782e-03   1.9406105e-03   9.9345864e-04   1.6502946e-03   2.1406778e-02  -4.3189115e-02  -4.3189115e-02  -4.3189115e-02  -4.3189115e-02  -4.3189115e-02  -4.3189115e-02   6.7977176e-05  -1.2787273e-03   2.0050270e-03  -3.2637540e-03  -1.6708168e-03  -2.7754955e-03  -3.6002309e-02
   3.4575465e+01   2.5680042e-02   2.5680042e-02   2.5680042e-02   2.5680042e-02   2.5680042e-02   2.5680042e-02  -4.0032526e-05   7.6131024e-04  -1.1910367e-03   1.9415896e-03   9.9418828e-04   1.6513627e-03   2.1405982e-02  -4.3189162e-02  -4.3189162e-02  -4.3189162e-02  -4.3189162e-02  -4.3189162e-02  -4.3189162e-02   6.7327430e-05  -1.2803854e-03   2.0031072e-03  -3.2654006e-03  -1.6720439e-03  -2.7772918e-03  -3.6000970e-02
   3.4606715e+01   2.5680023e-02   2.5680023e-02   2.5680023e-02   2.5680023e-02   2.5680023e-02   2.5680023e-02  -4.0237118e-05   7.6129349e-04  -1.1910733e-03   1.9415060e-03   9.9399802e-04   1.6512917e-03   2.1405718e-02  -4.3189130e-02  -4.3189130e-02  -4.3189130e-02  -4.3189130e-02  -4.3189130e-02  -4.3189130e-02   6.7671517e-05  -1.2803572e-03   2.0031688e-03  -3.2652601e-03  -1.6717239e-03  -2.7771724e-03  -3.6000526e-02
   3.4731715e+01   2.5679964e-02   2.5679964e-02   2.5679964e-02   2.5679964e-02   2.5679964e-02   2.5679964e-02  -4.0865991e-05   7.6154809e-04  -1.1908419e-03   1.9415126e-03   9.9353200e-04   1.6513730e-03   2.1404490e-02  -4.3189030e-02  -4.3189030e-02  -4.3189030e-02  -4.3189030e-02  -4.3189030e-02  -4.3189030e-02   6.8729167e-05  -1.2807854e-03   2.0027795e-03  -3.2652712e-03  -1.6709402e-03  -2.7773092e-03  -3.5998461e-02
   3.4762965e+01   2.5679882e-02   2.5679882e-02   2.5679882e-02   2.5679882e-02   2.5679882e-02   2.5679882e-02  -4.1869096e-05   7.6017887e-04  -1.1924677e-03   1.9399952e-03   9.9209964e-04   1.6497652e-03   2.1404941e-02  -4.3188892e-02  -4.3188892e-02  -4.3188892e-02  -4.3188892e-02  -4.3188892e-02  -4.3188892e-02   7.0416207e-05  -1.2784826e-03   2.0055139e-03  -3.2627191e-03  -1.6685312e-03  -2.7746052e-03  -3.5999219e-02
   3.4794215e+01   2.5679874e-02   2.5679874e-02   2.5679874e-02   2.5679874e-02   2.5679874e-02   2.5679874e-02  -4.1930019e-05   7.6040785e-04  -1.1922157e-03   1.9401716e-03   9.9213380e-04   1.6499731e-03   2.1404545e-02  -4.3188880e-02  -4.3188880e-02  -4.3188880e-02  -4.3188880e-02  -4.3188880e-02  -4.3188880e-02   7.0518669e-05  -1.2788677e-03   2.0050901e-03  -3.2630159e-03  -1.6685887e-03  -2.7749547e-03  -3.5998553e-02
   3.4825465e+01   2.5679903e-02   2.5679903e-02   2.5679903e-02   2.5679903e-02   2.5679903e-02   2.5679903e-02  -4.1537508e-05   7.6140753e-04  -1.1910582e-03   1.9411647e-03   9.9287433e-04   1.6510563e-03   2.1403739e-02  -4.3188927e-02  -4.3188927e-02  -4.3188927e-02  -4.3188927e-02  -4.3188927e-02  -4.3188927e-02   6.9858536e-05  -1.2805490e-03   2.0031433e-03  -3.2646860e-03  -1.6698341e-03  -2.7767765e-03  -3.5997198e-02
   3.4856715e+01   2.5679884e-02   2.5679884e-02   2.5679884e-02   2.5679884e-02   2.5679884e-02   2.5679884e-02  -4.1744347e-05   7.6139033e-04  -1.1910955e-03   1.9410800e-03   9.9268189e-04   1.6509843e-03   2.1403472e-02  -4.3188895e-02  -4.3188895e-02  -4.3188895e-02  -4.3188895e-02  -4.3188895e-02  -4.3188895e-02   7.0206402e-05  -1.2805201e-03   2.0032060e-03  -3.2645436e-03  -1.6695105e-03  -2.7766554e-03  -3.5996749e-02
   3.4981715e+01   2.5679823e-02   2.5679823e-02   2.5679823e-02   2.5679823e-02   2.5679823e-02   2.5679823e-02  -4.2377385e-05   7.6165126e-04  -1.1908572e-03   1.9410906e-03   9.9221463e-04   1.6510708e-03   2.1402230e-02  -4.3188794e-02  -4.3188794e-02  -4.3188794e-02  -4.3188794e-02  -4.3188794e-02  -4.3188794e-02   7.1271057e-05  -1.2809589e-03   2.0028053e-03  -3.2645615e-03  -1.6687246e-03  -2.7768009e-03  -3.5994660e-02
   3.5012965e+01   2.5679741e-02   2.5679741e-02   2.5679741e-02   2.5679741e-02   2.5679741e-02   2.5679741e-02  -4.3386177e-05   7.6027579e-04  -1.1924906e-03   1.9395659e-03   9.9077474e-04   1.6494554e-03   2.1402681e-02  -4.3188656e-02  -4.3188656e-02  -4.3188656e-02  -4.3188656e-02  -4.3188656e-02  -4.3188656e-02   7.2967661e-05  -1.2786456e-03   2.0055523e-03  -3.2619972e-03  -1.6663030e-03  -2.7740840e-03  -3.5995419e-02
   3.5044215e+01   2.5679734e-02   2.5679734e-02   2.5679734e-02   2.5679734e-02   2.5679734e-02   2.5679734e-02  -4.3448241e-05   7.6050613e-04  -1.1922371e-03   1.9397432e-03   9.9080841e-04   1.6496643e-03   2.1402282e-02  -4.3188643e-02  -4.3188643e-02  -4.3188643e-02  -4.3188643e-02  -4.3188643e-02  -4.3188643e-02   7.3072043e-05  -1.2790330e-03   2.0051260e-03  -3.2622954e-03  -1.6663596e-03  -2.7744354e-03  -3.5994747e-02
   3.5075465e+01   2.5679762e-02   2.5679762e-02   2.5679762e-02   2.5679762e-02   2.5679762e-02   2.5679762e-02  -4.3049811e-05   7.6151903e-04  -1.1910642e-03   1.9407496e-03   9.9155940e-04   1.6507620e-03   2.1401466e-02  -4.3188691e-02  -4.3188691e-02  -4.3188691e-02  -4.3188691e-02  -4.3188691e-02  -4.3188691e-02   7.2401954e-05  -1.2807365e-03   2.0031534e-03  -3.2639880e-03  -1.6676226e-03  -2.7762816e-03  -3.5993375e-02
   3.5106715e+01   2.5679743e-02   2.5679743e-02   2.5679743e-02   2.5679743e-02   2.5679743e-02   2.5679743e-02  -4.3258815e-05   7.6150139e-04  -1.1911021e-03   1.9406638e-03   9.9136485e-04   1.6506890e-03   2.1401197e-02  -4.3188659e-02  -4.3188659e-02  -4.3188659e-02  -4.3188659e-02  -4.3188659e-02  -4.3188659e-02   7.2753461e-05  -1.2807069e-03   2.0032172e-03  -3.2638437e-03  -1.6672954e-03  -2.7761588e-03  -3.5992922e-02
   3.5231715e+01   2.5679683e-02   2.5679683e-02   2.5679683e-02   2.5679683e-02   2.5679683e-02   2.5679683e-02  -4.3895879e-05   7.6176841e-04  -1.1908573e-03   1.9406784e-03   9.9089637e-04   1.6507805e-03   2.1399941e-02  -4.3188557e-02  -4.3188557e-02  -4.3188557e-02  -4.3188557e-02  -4.3188557e-02  -4.3188557e-02   7.3824888e-05  -1.2811560e-03   2.0028055e-03  -3.2638682e-03  -1.6665075e-03  -2.7763126e-03  -3.5990809e-02
   3.5262965e+01   2.5679600e-02   2.5679600e-02   2.5679600e-02   2.5679600e-02   2.5679600e-02   2.5679600e-02  -4.4910135e-05   7.6038695e-04  -1.1924978e-03   1.9391467e-03   9.8944926e-04   1.6491577e-03   2.1400392e-02  -4.3188418e-02  -4.3188418e-02  -4.3188418e-02  -4.3188418e-02  -4.3188418e-02  -4.3188418e-02   7.5530681e-05  -1.2788326e-03   2.0055645e-03  -3.2612921e-03  -1.6640738e-03  -2.7735835e-03  -3.5991569e-02
   3.5294215e+01   2.5679592e-02   2.5679592e-02   2.5679592e-02   2.5679592e-02   2.5679592e-02   2.5679592e-02  -4.4973303e-05   7.6061860e-04  -1.1922430e-03   1.9393247e-03   9.8948245e-04   1.6493677e-03   2.1399989e-02  -4.3188405e-02  -4.3188405e-02  -4.3188405e-02  -4.3188405e-02  -4.3188405e-02  -4.3188405e-02   7.5636918e-05  -1.2792222e-03   2.0051359e-03  -3.2615916e-03  -1.6641296e-03  -2.7739365e-03  -3.5990891e-02
   3.5325465e+01   2.5679621e-02   2.5679621e-02   2.5679621e-02   2.5679621e-02   2.5679621e-02   2.5679621e-02  -4.4569200e-05   7.6164418e-04  -1.1910553e-03   1.9403440e-03   9.9024347e-04   1.6504793e-03   2.1399165e-02  -4.3188454e-02  -4.3188454e-02  -4.3188454e-02  -4.3188454e-02  -4.3188454e-02  -4.3188454e-02   7.4957290e-05  -1.2809470e-03   2.0031384e-03  -3.2633058e-03  -1.6654095e-03  -2.7758062e-03  -3.5989504e-02
   3.5356715e+01   2.5679602e-02   2.5679602e-02   2.5679602e-02   2.5679602e-02   2.5679602e-02   2.5679602e-02  -4.4780289e-05   7.6162613e-04  -1.1910939e-03   1.9402571e-03   9.9004690e-04   1.6504054e-03   2.1398893e-02  -4.3188422e-02  -4.3188422e-02  -4.3188422e-02  -4.3188422e-02  -4.3188422e-02  -4.3188422e-02   7.5312304e-05  -1.2809167e-03   2.0032033e-03  -3.2631597e-03  -1.6650789e-03  -2.7756818e-03  -3.5989047e-02
   3.5481715e+01   2.5679541e-02   2.5679541e-02   2.5679541e-02   2.5679541e-02   2.5679541e-02   2.5679541e-02  -4.5421244e-05   7.6189901e-04  -1.1908427e-03   1.9402755e-03   9.8957723e-04   1.6505016e-03   2.1397623e-02  -4.3188319e-02  -4.3188319e-02  -4.3188319e-02  -4.3188319e-02  -4.3188319e-02  -4.3188319e-02   7.6390274e-05  -1.2813756e-03   2.0027809e-03  -3.2631905e-03  -1.6642890e-03  -2.7758436e-03  -3.5986912e-02
   3.5512965e+01   2.5679458e-02   2.5679458e-02   2.5679458e-02   2.5679458e-02   2.5679458e-02   2.5679458e-02  -4.6440748e-05   7.6051180e-04  -1.1924901e-03   1.9387370e-03   9.8812318e-04   1.6488719e-03   2.1398075e-02  -4.3188179e-02  -4.3188179e-02  -4.3188179e-02  -4.3188179e-02  -4.3188179e-02  -4.3188179e-02   7.8104895e-05  -1.2790426e-03   2.0055516e-03  -3.2606032e-03  -1.6618435e-03  -2.7731027e-03  -3.5987672e-02
   3.5544215e+01   2.5679450e-02   2.5679450e-02   2.5679450e-02   2.5679450e-02   2.5679450e-02   2.5679450e-02  -4.6504982e-05   7.6074471e-04  -1.1922339e-03   1.9389158e-03   9.8815592e-04   1.6490828e-03   2.1397669e-02  -4.3188166e-02  -4.3188166e-02  -4.3188166e-02  -4.3188166e-02  -4.3188166e-02  -4.3188166e-02   7.8212925e-05  -1.2794343e-03   2.0051207e-03  -3.2609039e-03  -1.6618986e-03  -2.7734574e-03  -3.5986989e-02
   3.5575465e+01   2.5679480e-02   2.5679480e-02   2.5679480e-02   2.5679480e-02   2.5679480e-02   2.5679480e-02  -4.6095443e-05   7.6178247e-04  -1.1910321e-03   1.9399474e-03   9.8892655e-04   1.6502078e-03   2.1396835e-02  -4.3188216e-02  -4.3188216e-02  -4.3188216e-02  -4.3188216e-02  -4.3188216e-02  -4.3188216e-02   7.7524154e-05  -1.2811796e-03   2.0030994e-03  -3.2626388e-03  -1.6631947e-03  -2.7753495e-03  -3.5985587e-02
   3.5606715e+01   2.5679460e-02   2.5679460e-02   2.5679460e-02   2.5679460e-02   2.5679460e-02   2.5679460e-02  -4.6308540e-05   7.6176402e-04  -1.1910712e-03   1.9398595e-03   9.8872803e-04   1.6501330e-03   2.1396561e-02  -4.3188183e-02  -4.3188183e-02  -4.3188183e-02  -4.3188183e-02  -4.3188183e-02  -4.3188183e-02   7.7882544e-05  -1.2811486e-03   2.0031653e-03  -3.2624910e-03  -1.6628608e-03  -2.7752236e-03  -3.5985126e-02
   3.5731715e+01   2.5679398e-02   2.5679398e-02   2.5679398e-02   2.5679398e-02   2.5679398e-02   2.5679398e-02  -4.6953253e-05   7.6204253e-04  -1.1908140e-03   1.9398815e-03   9.8825720e-04   1.6502338e-03   2.1395279e-02  -4.3188079e-02  -4.3188079e-02  -4.3188079e-02  -4.3188079e-02  -4.3188079e-02  -4.3188079e-02   7.8966834e-05  -1.2816170e-03   2.0027326e-03  -3.2625279e-03  -1.6620689e-03  -2.7753932e-03  -3.5982969e-02
   3.5762965e+01   2.5679315e-02   2.5679315e-02   2.5679315e-02   2.5679315e-02   2.5679315e-02   2.5679315e-02  -4.7977799e-05   7.6064981e-04  -1.1924680e-03   1.9383366e-03   9.8679650e-04   1.6485973e-03   2.1395731e-02  -4.3187939e-02  -4.3187939e-02  -4.3187939e-02  -4.3187939e-02  -4.3187939e-02  -4.3187939e-02   8.0689935e-05  -1.2792747e-03   2.0055144e-03  -3.2599297e-03  -1.6596123e-03  -2.7726409e-03  -3.5983729e-02
   3.5794215e+01   2.5679307e-02   2.5679307e-02   2.5679307e-02   2.5679307e-02   2.5679307e-02   2.5679307e-02  -4.8043063e-05   7.6088392e-04  -1.1922105e-03   1.9385161e-03   9.8682878e-04   1.6488091e-03   2.1395322e-02  -4.3187925e-02  -4.3187925e-02  -4.3187925e-02  -4.3187925e-02  -4.3187925e-02  -4.3187925e-02   8.0799697e-05  -1.2796684e-03   2.0050813e-03  -3.2602316e-03  -1.6596666e-03  -2.7729971e-03  -3.5983041e-02
   3.5825465e+01   2.5679337e-02   2.5679337e-02   2.5679337e-02   2.5679337e-02   2.5679337e-02   2.5679337e-02  -4.7628313e-05   7.6193336e-04  -1.1909951e-03   1.9395595e-03   9.8760864e-04   1.6499470e-03   2.1394479e-02  -4.3187976e-02  -4.3187976e-02  -4.3187976e-02  -4.3187976e-02  -4.3187976e-02  -4.3187976e-02   8.0102163e-05  -1.2814334e-03   2.0030372e-03  -3.2619864e-03  -1.6609782e-03  -2.7749109e-03  -3.5981624e-02
   3.5856715e+01   2.5679317e-02   2.5679317e-02   2.5679317e-02   2.5679317e-02   2.5679317e-02   2.5679317e-02  -4.7843344e-05   7.6191453e-04  -1.1910348e-03   1.9394706e-03   9.8740824e-04   1.6498713e-03   2.1394203e-02  -4.3187943e-02  -4.3187943e-02  -4.3187943e-02  -4.3187943e-02  -4.3187943e-02  -4.3187943e-02   8.0463806e-05  -1.2814017e-03   2.0031041e-03  -3.2618370e-03  -1.6606411e-03  -2.7747835e-03  -3.5981160e-02
   3.5981715e+01   2.5679255e-02   2.5679255e-02   2.5679255e-02   2.5679255e-02   2.5679255e-02   2.5679255e-02  -4.8491685e-05   7.6219845e-04  -1.1907718e-03   1.9394960e-03   9.8693628e-04   1.6499765e-03   2.1392908e-02  -4.3187839e-02  -4.3187839e-02  -4.3187839e-02  -4.3187839e-02  -4.3187839e-02  -4.3187839e-02   8.1554197e-05  -1.2818792e-03   2.0026616e-03  -3.2618797e-03  -1.6598474e-03  -2.7749604e-03  -3.5978982e-02
   3.6012965e+01   2.5679171e-02   2.5679171e-02   2.5679171e-02   2.5679171e-02   2.5679171e-02   2.5679171e-02  -4.9521074e-05   7.6080045e-04  -1.1924321e-03   1.9379450e-03   9.8546919e-04   1.6483336e-03   2.1393361e-02  -4.3187697e-02  -4.3187697e-02  -4.3187697e-02  -4.3187697e-02  -4.3187697e-02  -4.3187697e-02   8.3285443e-05  -1.2795280e-03   2.0054540e-03  -3.2592712e-03  -1.6573800e-03  -2.7721974e-03  -3.5979743e-02
   3.6044215e+01   2.5679163e-02   2.5679163e-02   2.5679163e-02   2.5679163e-02   2.5679163e-02   2.5679163e-02  -4.9587332e-05   7.6103573e-04  -1.1921734e-03   1.9381252e-03   9.8550104e-04   1.6485463e-03   2.1392948e-02  -4.3187684e-02  -4.3187684e-02  -4.3187684e-02  -4.3187684e-02  -4.3187684e-02  -4.3187684e-02   8.3396876e-05  -1.2799237e-03   2.0050189e-03  -3.2595741e-03  -1.6574336e-03  -2.7725551e-03  -3.5979050e-02
   3.6075465e+01   2.5679194e-02   2.5679194e-02   2.5679194e-02   2.5679194e-02   2.5679194e-02   2.5679194e-02  -4.9167589e-05   7.6209638e-04  -1.1909449e-03   1.9391799e-03   9.8628974e-04   1.6496965e-03   2.1392098e-02  -4.3187735e-02  -4.3187735e-02  -4.3187735e-02  -4.3187735e-02  -4.3187735e-02  -4.3187735e-02   8.2690944e-05  -1.2817076e-03   2.0029528e-03  -3.2613480e-03  -1.6587600e-03  -2.7744895e-03  -3.5977619e-02
   3.6106715e+01   2.5679174e-02   2.5679174e-02   2.5679174e-02   2.5679174e-02   2.5679174e-02   2.5679174e-02  -4.9384480e-05   7.6207718e-04  -1.1909852e-03   1.9390901e-03   9.8608753e-04   1.6496199e-03   2.1391820e-02  -4.3187702e-02  -4.3187702e-02  -4.3187702e-02  -4.3187702e-02  -4.3187702e-02  -4.3187702e-02   8.3055717e-05  -1.2816753e-03   2.0030206e-03  -3.2611970e-03  -1.6584199e-03  -2.7743608e-03  -3.5977151e-02
   3.6231715e+01   2.5679112e-02   2.5679112e-02   2.5679112e-02   2.5679112e-02   2.5679112e-02   2.5679112e-02  -5.0036323e-05   7.6236631e-04  -1.1907165e-03   1.9391189e-03   9.8561448e-04   1.6497293e-03   2.1390512e-02  -4.3187597e-02  -4.3187597e-02  -4.3187597e-02  -4.3187597e-02  -4.3187597e-02  -4.3187597e-02   8.4151997e-05  -1.2821615e-03   2.0025687e-03  -3.2612453e-03  -1.6576244e-03  -2.7745448e-03  -3.5974952e-02
   3.6262965e+01   2.5679027e-02   2.5679027e-02   2.5679027e-02   2.5679027e-02   2.5679027e-02   2.5679027e-02  -5.1070363e-05   7.6096325e-04  -1.1923829e-03   1.9375619e-03   9.8414126e-04   1.6480802e-03   2.1390965e-02  -4.3187455e-02  -4.3187455e-02  -4.3187455e-02  -4.3187455e-02  -4.3187455e-02  -4.3187455e-02   8.5891064e-05  -1.2798018e-03   2.0053713e-03  -3.2586268e-03  -1.6551467e-03  -2.7717713e-03  -3.5975714e-02
   3.6294215e+01   2.5679019e-02   2.5679019e-02   2.5679019e-02   2.5679019e-02   2.5679019e-02   2.5679019e-02  -5.1137580e-05   7.6119964e-04  -1.1921230e-03   1.9377427e-03   9.8417269e-04   1.6482938e-03   2.1390550e-02  -4.3187441e-02  -4.3187441e-02  -4.3187441e-02  -4.3187441e-02  -4.3187441e-02  -4.3187441e-02   8.6004111e-05  -1.2801994e-03   2.0049342e-03  -3.2589309e-03  -1.6551995e-03  -2.7721305e-03  -3.5975016e-02
   3.6325465e+01   2.5679050e-02   2.5679050e-02   2.5679050e-02   2.5679050e-02   2.5679050e-02   2.5679050e-02  -5.0713051e-05   7.6227105e-04  -1.1908820e-03   1.9388083e-03   9.8496986e-04   1.6494558e-03   2.1389692e-02  -4.3187493e-02  -4.3187493e-02  -4.3187493e-02  -4.3187493e-02  -4.3187493e-02  -4.3187493e-02   8.5290131e-05  -1.2820013e-03   2.0028470e-03  -3.2607231e-03  -1.6565402e-03  -2.7740848e-03  -3.5973572e-02
   3.6356715e+01   2.5679030e-02   2.5679030e-02   2.5679030e-02   2.5679030e-02   2.5679030e-02   2.5679030e-02  -5.0931734e-05   7.6225150e-04  -1.1909229e-03   1.9387176e-03   9.8476592e-04   1.6493784e-03   2.1389411e-02  -4.3187459e-02  -4.3187459e-02  -4.3187459e-02  -4.3187459e-02  -4.3187459e-02  -4.3187459e-02   8.5657916e-05  -1.2819684e-03   2.0029157e-03  -3.2605706e-03  -1.6561972e-03  -2.7739547e-03  -3.5973101e-02
   3.6481715e+01   2.5678967e-02   2.5678967e-02   2.5678967e-02   2.5678967e-02   2.5678967e-02   2.5678967e-02  -5.1586954e-05   7.6254563e-04  -1.1906488e-03   1.9387496e-03   9.8429181e-04   1.6494919e-03   2.1388092e-02  -4.3187354e-02  -4.3187354e-02  -4.3187354e-02  -4.3187354e-02  -4.3187354e-02  -4.3187354e-02   8.6759877e-05  -1.2824631e-03   2.0024547e-03  -3.2606243e-03  -1.6553999e-03  -2.7741455e-03  -3.5970883e-02
   3.6512965e+01   2.5678882e-02   2.5678882e-02   2.5678882e-02   2.5678882e-02   2.5678882e-02   2.5678882e-02  -5.2625459e-05   7.6113771e-04  -1.1923210e-03   1.9371869e-03   9.8281270e-04   1.6478369e-03   2.1388546e-02  -4.3187211e-02  -4.3187211e-02  -4.3187211e-02  -4.3187211e-02  -4.3187211e-02  -4.3187211e-02   8.8506454e-05  -1.2800952e-03   2.0052672e-03  -3.2579962e-03  -1.6529123e-03  -2.7713621e-03  -3.5971645e-02
   3.6544215e+01   2.5678874e-02   2.5678874e-02   2.5678874e-02   2.5678874e-02   2.5678874e-02   2.5678874e-02  -5.2693602e-05   7.6137518e-04  -1.1920599e-03   1.9373683e-03   9.8284372e-04   1.6480513e-03   2.1388128e-02  -4.3187197e-02  -4.3187197e-02  -4.3187197e-02  -4.3187197e-02  -4.3187197e-02  -4.3187197e-02   8.8621058e-05  -1.2804946e-03   2.0048281e-03  -3.2583013e-03  -1.6529644e-03  -2.7717226e-03  -3.5970942e-02
   3.6575465e+01   2.5678905e-02   2.5678905e-02   2.5678905e-02   2.5678905e-02   2.5678905e-02   2.5678905e-02  -5.2264486e-05   7.6245690e-04  -1.1908069e-03   1.9384444e-03   9.8364903e-04   1.6492246e-03   2.1387262e-02  -4.3187250e-02  -4.3187250e-02  -4.3187250e-02  -4.3187250e-02  -4.3187250e-02  -4.3187250e-02   8.7899363e-05  -1.2823139e-03   2.0027207e-03  -3.2601110e-03  -1.6543188e-03  -2.7736960e-03  -3.5969486e-02
   3.6606715e+01   2.5678885e-02   2.5678885e-02   2.5678885e-02   2.5678885e-02   2.5678885e-02   2.5678885e-02  -5.2484893e-05   7.6243702e-04  -1.1908483e-03   1.9383529e-03   9.8344342e-04   1.6491465e-03   2.1386979e-02  -4.3187216e-02  -4.3187216e-02  -4.3187216e-02  -4.3187216e-02  -4.3187216e-02  -4.3187216e-02   8.8270048e-05  -1.2822804e-03   2.0027903e-03  -3.2599571e-03  -1.6539730e-03  -2.7735646e-03  -3.5969011e-02
   3.6731715e+01   2.5678822e-02   2.5678822e-02   2.5678822e-02   2.5678822e-02   2.5678822e-02   2.5678822e-02  -5.3143372e-05   7.6273595e-04  -1.1905690e-03   1.9383878e-03   9.8296828e-04   1.6492639e-03   2.1385649e-02  -4.3187110e-02  -4.3187110e-02  -4.3187110e-02  -4.3187110e-02  -4.3187110e-02  -4.3187110e-02   8.9377489e-05  -1.2827832e-03   2.0023206e-03  -3.2600159e-03  -1.6531739e-03  -2.7737620e-03  -3.5966774e-02
   3.6762965e+01   2.5678737e-02   2.5678737e-02   2.5678737e-02   2.5678737e-02   2.5678737e-02   2.5678737e-02  -5.4186164e-05   7.6132339e-04  -1.1922468e-03   1.9368198e-03   9.8148351e-04   1.6476032e-03   2.1386103e-02  -4.3186967e-02  -4.3186967e-02  -4.3186967e-02  -4.3186967e-02  -4.3186967e-02  -4.3186967e-02   9.1131276e-05  -1.2804075e-03   2.0051424e-03  -3.2573787e-03  -1.6506768e-03  -2.7709690e-03  -3.5967537e-02
   3.6794215e+01   2.5678729e-02   2.5678729e-02   2.5678729e-02   2.5678729e-02   2.5678729e-02   2.5678729e-02  -5.4255200e-05   7.6156189e-04  -1.1919847e-03   1.9370018e-03   9.8151414e-04   1.6478183e-03   2.1385682e-02  -4.3186953e-02  -4.3186953e-02  -4.3186953e-02  -4.3186953e-02  -4.3186953e-02  -4.3186953e-02   9.1247381e-05  -1.2808086e-03   2.0047015e-03  -3.2576848e-03  -1.6507283e-03  -2.7713308e-03  -3.5966829e-02
   3.6825465e+01   2.5678760e-02   2.5678760e-02   2.5678760e-02   2.5678760e-02   2.5678760e-02   2.5678760e-02  -5.3821688e-05   7.6265351e-04  -1.1907201e-03   1.9380878e-03   9.8232725e-04   1.6490026e-03   2.1384809e-02  -4.3187006e-02  -4.3187006e-02  -4.3187006e-02  -4.3187006e-02  -4.3187006e-02  -4.3187006e-02   9.0518293e-05  -1.2826445e-03   2.0025747e-03  -3.2595114e-03  -1.6520958e-03  -2.7733225e-03  -3.5965360e-02
   3.6856715e+01   2.5678740e-02   2.5678740e-02   2.5678740e-02   2.5678740e-02   2.5678740e-02   2.5678740e-02  -5.4043753e-05   7.6263330e-04  -1.1907620e-03   1.9379955e-03   9.8212003e-04   1.6489237e-03   2.1384525e-02  -4.3186971e-02  -4.3186971e-02  -4.3186971e-02  -4.3186971e-02  -4.3186971e-02  -4.3186971e-02   9.0891767e-05  -1.2826106e-03   2.0026451e-03  -3.2593560e-03  -1.6517473e-03  -2.7731898e-03  -3.5964882e-02
   3.6981715e+01   2.5678676e-02   2.5678676e-02   2.5678676e-02   2.5678676e-02   2.5678676e-02   2.5678676e-02  -5.4705373e-05   7.6293686e-04  -1.1904777e-03   1.9380334e-03   9.8164389e-04   1.6490448e-03   2.1383184e-02  -4.3186865e-02  -4.3186865e-02  -4.3186865e-02  -4.3186865e-02  -4.3186865e-02  -4.3186865e-02   9.2004490e-05  -1.2831211e-03   2.0021670e-03  -3.2594198e-03  -1.6509465e-03  -2.7733935e-03  -3.5962627e-02
   3.7012965e+01   2.5678591e-02   2.5678591e-02   2.5678591e-02   2.5678591e-02   2.5678591e-02   2.5678591e-02  -5.5752280e-05   7.6151984e-04  -1.1921609e-03   1.9364601e-03   9.8015371e-04   1.6473786e-03   2.1383638e-02  -4.3186721e-02  -4.3186721e-02  -4.3186721e-02  -4.3186721e-02  -4.3186721e-02  -4.3186721e-02   9.3765198e-05  -1.2807379e-03   2.0049978e-03  -3.2567738e-03  -1.6484403e-03  -2.7705914e-03  -3.5963391e-02
   3.7044215e+01   2.5678582e-02   2.5678582e-02   2.5678582e-02   2.5678582e-02   2.5678582e-02   2.5678582e-02  -5.5822177e-05   7.6175932e-04  -1.1918976e-03   1.9366427e-03   9.8018395e-04   1.6475945e-03   2.1383214e-02  -4.3186707e-02  -4.3186707e-02  -4.3186707e-02  -4.3186707e-02  -4.3186707e-02  -4.3186707e-02   9.3882752e-05  -1.2811407e-03   2.0045551e-03  -3.2570809e-03  -1.6484912e-03  -2.7709545e-03  -3.5962679e-02
   3.7075465e+01   2.5678614e-02   2.5678614e-02   2.5678614e-02   2.5678614e-02   2.5678614e-02   2.5678614e-02  -5.5384452e-05   7.6286044e-04  -1.1906220e-03   1.9377384e-03   9.8100454e-04   1.6487892e-03   2.1382334e-02  -4.3186760e-02  -4.3186760e-02  -4.3186760e-02  -4.3186760e-02  -4.3186760e-02  -4.3186760e-02   9.3146578e-05  -1.2829926e-03   2.0024098e-03  -3.2589236e-03  -1.6498713e-03  -2.7729637e-03  -3.5961198e-02
   3.7106715e+01   2.5678594e-02   2.5678594e-02   2.5678594e-02   2.5678594e-02   2.5678594e-02   2.5678594e-02  -5.5608112e-05   7.6283993e-04  -1.1906644e-03   1.9376452e-03   9.8079577e-04   1.6487096e-03   2.1382048e-02  -4.3186726e-02  -4.3186726e-02  -4.3186726e-02  -4.3186726e-02  -4.3186726e-02  -4.3186726e-02   9.3522734e-05  -1.2829581e-03   2.0024810e-03  -3.2587669e-03  -1.6495202e-03  -2.7728298e-03  -3.5960717e-02
   3.7231715e+01   2.5678530e-02   2.5678530e-02   2.5678530e-02   2.5678530e-02   2.5678530e-02   2.5678530e-02  -5.6272759e-05   7.6314792e-04  -1.1903753e-03   1.9376859e-03   9.8031867e-04   1.6488343e-03   2.1380697e-02  -4.3186619e-02  -4.3186619e-02  -4.3186619e-02  -4.3186619e-02  -4.3186619e-02  -4.3186619e-02   9.4640550e-05  -1.2834761e-03   2.0019948e-03  -3.2588355e-03  -1.6487178e-03  -2.7730396e-03  -3.5958444e-02
   3.7262965e+01   2.5678444e-02   2.5678444e-02   2.5678444e-02   2.5678444e-02   2.5678444e-02   2.5678444e-02  -5.7323616e-05   7.6172663e-04  -1.1920636e-03   1.9361077e-03   9.7882329e-04   1.6471630e-03   2.1381151e-02  -4.3186474e-02  -4.3186474e-02  -4.3186474e-02  -4.3186474e-02  -4.3186474e-02  -4.3186474e-02   9.6407900e-05  -1.2810857e-03   2.0048342e-03  -3.2561810e-03  -1.6462028e-03  -2.7702286e-03  -3.5959208e-02
   3.7294215e+01   2.5678436e-02   2.5678436e-02   2.5678436e-02   2.5678436e-02   2.5678436e-02   2.5678436e-02  -5.7394343e-05   7.6196707e-04  -1.1917994e-03   1.9362908e-03   9.7885316e-04   1.6473796e-03   2.1380725e-02  -4.3186460e-02  -4.3186460e-02  -4.3186460e-02  -4.3186460e-02  -4.3186460e-02  -4.3186460e-02   9.6526850e-05  -1.2814901e-03   2.0043898e-03  -3.2564890e-03  -1.6462530e-03  -2.7705929e-03  -3.5958492e-02
   3.7325465e+01   2.5678468e-02   2.5678468e-02   2.5678468e-02   2.5678468e-02   2.5678468e-02   2.5678468e-02  -5.6952580e-05   7.6307730e-04  -1.1905132e-03   1.9373957e-03   9.7968092e-04   1.6485843e-03   2.1379838e-02  -4.3186514e-02  -4.3186514e-02  -4.3186514e-02  -4.3186514e-02  -4.3186514e-02  -4.3186514e-02   9.5783885e-05  -1.2833573e-03   2.0022267e-03  -3.2583472e-03  -1.6476452e-03  -2.7726190e-03  -3.5957000e-02
   3.7356715e+01   2.5678447e-02   2.5678447e-02   2.5678447e-02   2.5678447e-02   2.5678447e-02   2.5678447e-02  -5.7177775e-05   7.6305649e-04  -1.1905559e-03   1.9373017e-03   9.7947067e-04   1.6485040e-03   2.1379550e-02  -4.3186479e-02  -4.3186479e-02  -4.3186479e-02  -4.3186479e-02  -4.3186479e-02  -4.3186479e-02   9.6162622e-05  -1.2833223e-03   2.0022986e-03  -3.2581893e-03  -1.6472916e-03  -2.7724840e-03  -3.5956516e-02
   3.7481715e+01   2.5678383e-02   2.5678383e-02   2.5678383e-02   2.5678383e-02   2.5678383e-02   2.5678383e-02  -5.7845339e-05   7.6336875e-04  -1.1902622e-03   1.9373452e-03   9.7899262e-04   1.6486321e-03   2.1378189e-02  -4.3186371e-02  -4.3186371e-02  -4.3186371e-02  -4.3186371e-02  -4.3186371e-02  -4.3186371e-02   9.7285344e-05  -1.2838474e-03   2.0018047e-03  -3.2582624e-03  -1.6464876e-03  -2.7726995e-03  -3.5954227e-02
   3.7512965e+01   2.5678297e-02   2.5678297e-02   2.5678297e-02   2.5678297e-02   2.5678297e-02   2.5678297e-02  -5.8899986e-05   7.6194337e-04  -1.1919555e-03   1.9357621e-03   9.7749226e-04   1.6469558e-03   2.1378643e-02  -4.3186227e-02  -4.3186227e-02  -4.3186227e-02  -4.3186227e-02  -4.3186227e-02  -4.3186227e-02   9.9059067e-05  -1.2814502e-03   2.0046524e-03  -3.2555999e-03  -1.6439643e-03  -2.7698802e-03  -3.5954991e-02
   3.7544215e+01   2.5678288e-02   2.5678288e-02   2.5678288e-02   2.5678288e-02   2.5678288e-02   2.5678288e-02  -5.8971514e-05   7.6218472e-04  -1.1916903e-03   1.9359457e-03   9.7752178e-04   1.6471731e-03   2.1378215e-02  -4.3186212e-02  -4.3186212e-02  -4.3186212e-02  -4.3186212e-02  -4.3186212e-02  -4.3186212e-02   9.9179364e-05  -1.2818561e-03   2.0042063e-03  -3.2559087e-03  -1.6440139e-03  -2.7702457e-03  -3.5954271e-02
   3.7575465e+01   2.5678321e-02   2.5678321e-02   2.5678321e-02   2.5678321e-02   2.5678321e-02   2.5678321e-02  -5.8525880e-05   7.6330368e-04  -1.1903939e-03   1.9370595e-03   9.7835640e-04   1.6483874e-03   2.1377322e-02  -4.3186267e-02  -4.3186267e-02  -4.3186267e-02  -4.3186267e-02  -4.3186267e-02  -4.3186267e-02   9.8429889e-05  -1.2837380e-03   2.0020261e-03  -3.2577818e-03  -1.6454176e-03  -2.7722879e-03  -3.5952768e-02
   3.7606715e+01   2.5678300e-02   2.5678300e-02   2.5678300e-02   2.5678300e-02   2.5678300e-02   2.5678300e-02  -5.8752551e-05   7.6328260e-04  -1.1904371e-03   1.9369648e-03   9.7814473e-04   1.6483064e-03   2.1377032e-02  -4.3186232e-02  -4.3186232e-02  -4.3186232e-02  -4.3186232e-02  -4.3186232e-02  -4.3186232e-02   9.8811108e-05  -1.2837025e-03   2.0020987e-03  -3.2576226e-03  -1.6450616e-03  -2.7721517e-03  -3.5952281e-02
   3.7731715e+01   2.5678236e-02   2.5678236e-02   2.5678236e-02   2.5678236e-02   2.5678236e-02   2.5678236e-02  -5.9422925e-05   7.6359895e-04  -1.1901390e-03   1.9370109e-03   9.7766577e-04   1.6484379e-03   2.1375661e-02  -4.3186124e-02  -4.3186124e-02  -4.3186124e-02  -4.3186124e-02  -4.3186124e-02  -4.3186124e-02   9.9938556e-05  -1.2842346e-03   2.0015974e-03  -3.2577001e-03  -1.6442561e-03  -2.7723729e-03  -3.5949976e-02
   3.7762965e+01   2.5678149e-02   2.5678149e-02   2.5678149e-02   2.5678149e-02   2.5678149e-02   2.5678149e-02  -6.0481208e-05   7.6216965e-04  -1.1918369e-03   1.9354232e-03   9.7616063e-04   1.6467568e-03   2.1376116e-02  -4.3185978e-02  -4.3185978e-02  -4.3185978e-02  -4.3185978e-02  -4.3185978e-02  -4.3185978e-02   1.0171840e-04  -1.2818308e-03   2.0044530e-03  -3.2550299e-03  -1.6417247e-03  -2.7695455e-03  -3.5950740e-02
   3.7794215e+01   2.5678141e-02   2.5678141e-02   2.5678141e-02   2.5678141e-02   2.5678141e-02   2.5678141e-02  -6.0553507e-05   7.6241188e-04  -1.1915708e-03   1.9356073e-03   9.7618980e-04   1.6469747e-03   2.1375686e-02  -4.3185964e-02  -4.3185964e-02  -4.3185964e-02  -4.3185964e-02  -4.3185964e-02  -4.3185964e-02   1.0183999e-04  -1.2822382e-03   2.0040054e-03  -3.2553395e-03  -1.6417738e-03  -2.7699120e-03  -3.5950017e-02
   3.7825465e+01   2.5678173e-02   2.5678173e-02   2.5678173e-02   2.5678173e-02   2.5678173e-02   2.5678173e-02  -6.0104164e-05   7.6353923e-04  -1.1902646e-03   1.9367295e-03   9.7703102e-04   1.6481982e-03   2.1374786e-02  -4.3186019e-02  -4.3186019e-02  -4.3186019e-02  -4.3186019e-02  -4.3186019e-02  -4.3186019e-02   1.0108428e-04  -1.2841342e-03   2.0018087e-03  -3.2572269e-03  -1.6431885e-03  -2.7719698e-03  -3.5948503e-02
   3.7856715e+01   2.5678152e-02   2.5678152e-02   2.5678152e-02   2.5678152e-02   2.5678152e-02   2.5678152e-02  -6.0332253e-05   7.6351787e-04  -1.1903082e-03   1.9366341e-03   9.7681797e-04   1.6481167e-03   2.1374495e-02  -4.3185983e-02  -4.3185983e-02  -4.3185983e-02  -4.3185983e-02  -4.3185983e-02  -4.3185983e-02   1.0146788e-04  -1.2840982e-03   2.0018820e-03  -3.2570665e-03  -1.6428302e-03  -2.7718326e-03  -3.5948014e-02
   3.7981715e+01   2.5678088e-02   2.5678088e-02   2.5678088e-02   2.5678088e-02   2.5678088e-02   2.5678088e-02  -6.1005334e-05   7.6383816e-04  -1.1900059e-03   1.9366827e-03   9.7633814e-04   1.6482513e-03   2.1373115e-02  -4.3185875e-02  -4.3185875e-02  -4.3185875e-02  -4.3185875e-02  -4.3185875e-02  -4.3185875e-02   1.0259988e-04  -1.2846369e-03   2.0013735e-03  -3.2571482e-03  -1.6420232e-03  -2.7720590e-03  -3.5945693e-02
   3.8012965e+01   2.5678001e-02   2.5678001e-02   2.5678001e-02   2.5678001e-02   2.5678001e-02   2.5678001e-02  -6.2067105e-05   7.6240511e-04  -1.1917083e-03   1.9350906e-03   9.7482842e-04   1.6465656e-03   2.1373569e-02  -4.3185729e-02  -4.3185729e-02  -4.3185729e-02  -4.3185729e-02  -4.3185729e-02  -4.3185729e-02   1.0438559e-04  -1.2822268e-03   2.0042367e-03  -3.2544706e-03  -1.6394842e-03  -2.7692239e-03  -3.5946457e-02
   3.8044215e+01   2.5677992e-02   2.5677992e-02   2.5677992e-02   2.5677992e-02   2.5677992e-02   2.5677992e-02  -6.2140147e-05   7.6264817e-04  -1.1914413e-03   1.9352752e-03   9.7485725e-04   1.6467842e-03   2.1373137e-02  -4.3185714e-02  -4.3185714e-02  -4.3185714e-02  -4.3185714e-02  -4.3185714e-02  -4.3185714e-02   1.0450843e-04  -1.2826356e-03   2.0037876e-03  -3.2547810e-03  -1.6395327e-03  -2.7695916e-03  -3.5945730e-02
   3.8075465e+01   2.5678025e-02   2.5678025e-02   2.5678025e-02   2.5678025e-02   2.5678025e-02   2.5678025e-02  -6.1687249e-05   7.6378356e-04  -1.1901258e-03   1.9364055e-03   9.7570479e-04   1.6480165e-03   2.1372231e-02  -4.3185769e-02  -4.3185769e-02  -4.3185769e-02  -4.3185769e-02  -4.3185769e-02  -4.3185769e-02   1.0374674e-04  -1.2845451e-03   2.0015752e-03  -3.2566821e-03  -1.6409581e-03  -2.7716641e-03  -3.5944207e-02
   3.8106715e+01   2.5678004e-02   2.5678004e-02   2.5678004e-02   2.5678004e-02   2.5678004e-02   2.5678004e-02  -6.1916702e-05   7.6376195e-04  -1.1901698e-03   1.9363095e-03   9.7549042e-04   1.6479343e-03   2.1371938e-02  -4.3185734e-02  -4.3185734e-02  -4.3185734e-02  -4.3185734e-02  -4.3185734e-02  -4.3185734e-02   1.0413264e-04  -1.2845087e-03   2.0016492e-03  -3.2565205e-03  -1.6405975e-03  -2.7715259e-03  -3.5943714e-02
   3.8231715e+01   2.5677939e-02   2.5677939e-02   2.5677939e-02   2.5677939e-02   2.5677939e-02   2.5677939e-02  -6.2592388e-05   7.6408602e-04  -1.1898633e-03   1.9363605e-03   9.7500975e-04   1.6480720e-03   2.1370549e-02  -4.3185625e-02  -4.3185625e-02  -4.3185625e-02  -4.3185625e-02  -4.3185625e-02  -4.3185625e-02   1.0526902e-04  -1.2850538e-03   2.0011338e-03  -3.2566062e-03  -1.6397891e-03  -2.7717575e-03  -3.5941378e-02
   3.8262965e+01   2.5677852e-02   2.5677852e-02   2.5677852e-02   2.5677852e-02   2.5677852e-02   2.5677852e-02  -6.3657506e-05   7.6264938e-04  -1.1915701e-03   1.9347642e-03   9.7349563e-04   1.6463819e-03   2.1371004e-02  -4.3185479e-02  -4.3185479e-02  -4.3185479e-02  -4.3185479e-02  -4.3185479e-02  -4.3185479e-02   1.0706035e-04  -1.2826376e-03   2.0040042e-03  -3.2539215e-03  -1.6372426e-03  -2.7689150e-03  -3.5942144e-02
   3.8294215e+01   2.5677843e-02   2.5677843e-02   2.5677843e-02   2.5677843e-02   2.5677843e-02   2.5677843e-02  -6.3731263e-05   7.6289324e-04  -1.1913022e-03   1.9349492e-03   9.7352414e-04   1.6466011e-03   2.1370570e-02  -4.3185464e-02  -4.3185464e-02  -4.3185464e-02  -4.3185464e-02  -4.3185464e-02  -4.3185464e-02   1.0718440e-04  -1.2830477e-03   2.0035537e-03  -3.2542328e-03  -1.6372906e-03  -2.7692837e-03  -3.5941412e-02
   3.8325465e+01   2.5677876e-02   2.5677876e-02   2.5677876e-02   2.5677876e-02   2.5677876e-02   2.5677876e-02  -6.3274958e-05   7.6403635e-04  -1.1899777e-03   1.9360873e-03   9.7437774e-04   1.6478419e-03   2.1369658e-02  -4.3185520e-02  -4.3185520e-02  -4.3185520e-02  -4.3185520e-02  -4.3185520e-02  -4.3185520e-02   1.0641698e-04  -1.2849702e-03   2.0013262e-03  -3.2561469e-03  -1.6387262e-03  -2.7713705e-03  -3.5939880e-02
   3.8356715e+01   2.5677855e-02   2.5677855e-02   2.5677855e-02   2.5677855e-02   2.5677855e-02   2.5677855e-02  -6.3505722e-05   7.6401448e-04  -1.1900221e-03   1.9359906e-03   9.7416210e-04   1.6477592e-03   2.1369364e-02  -4.3185484e-02  -4.3185484e-02  -4.3185484e-02  -4.3185484e-02  -4.3185484e-02  -4.3185484e-02   1.0680508e-04  -1.2849334e-03   2.0014008e-03  -3.2559843e-03  -1.6383635e-03  -2.7712313e-03  -3.5939385e-02
   3.8481715e+01   2.5677790e-02   2.5677790e-02   2.5677790e-02   2.5677790e-02   2.5677790e-02   2.5677790e-02  -6.4183915e-05   7.6434219e-04  -1.1897118e-03   1.9360439e-03   9.7368061e-04   1.6478998e-03   2.1367966e-02  -4.3185374e-02  -4.3185374e-02  -4.3185374e-02  -4.3185374e-02  -4.3185374e-02  -4.3185374e-02   1.0794568e-04  -1.2854846e-03   2.0008789e-03  -3.2560739e-03  -1.6375537e-03  -2.7714678e-03  -3.5937035e-02
   3.8512965e+01   2.5677703e-02   2.5677703e-02   2.5677703e-02   2.5677703e-02   2.5677703e-02   2.5677703e-02  -6.5252242e-05   7.6290210e-04  -1.1914226e-03   1.9344436e-03   9.7216228e-04   1.6462054e-03   2.1368422e-02  -4.3185227e-02  -4.3185227e-02  -4.3185227e-02  -4.3185227e-02  -4.3185227e-02  -4.3185227e-02   1.0974241e-04  -1.2830626e-03   2.0037562e-03  -3.2533824e-03  -1.6350002e-03  -2.7686182e-03  -3.5937800e-02
   3.8544215e+01   2.5677694e-02   2.5677694e-02   2.5677694e-02   2.5677694e-02   2.5677694e-02   2.5677694e-02  -6.5326689e-05   7.6314674e-04  -1.1911539e-03   1.9346291e-03   9.7219047e-04   1.6464252e-03   2.1367985e-02  -4.3185213e-02  -4.3185213e-02  -4.3185213e-02  -4.3185213e-02  -4.3185213e-02  -4.3185213e-02   1.0986761e-04  -1.2834741e-03   2.0033043e-03  -3.2536943e-03  -1.6350476e-03  -2.7689879e-03  -3.5937065e-02
   3.8575465e+01   2.5677727e-02   2.5677727e-02   2.5677727e-02   2.5677727e-02   2.5677727e-02   2.5677727e-02  -6.4867119e-05   7.6429724e-04  -1.1898208e-03   1.9357747e-03   9.7304988e-04   1.6476742e-03   2.1367068e-02  -4.3185269e-02  -4.3185269e-02  -4.3185269e-02  -4.3185269e-02  -4.3185269e-02  -4.3185269e-02   1.0909470e-04  -1.2854090e-03   2.0010623e-03  -3.2556210e-03  -1.6364930e-03  -2.7710884e-03  -3.5935523e-02
   3.8606715e+01   2.5677706e-02   2.5677706e-02   2.5677706e-02   2.5677706e-02   2.5677706e-02   2.5677706e-02  -6.5099142e-05   7.6427514e-04  -1.1898656e-03   1.9356773e-03   9.7283303e-04   1.6475908e-03   2.1366772e-02  -4.3185233e-02  -4.3185233e-02  -4.3185233e-02  -4.3185233e-02  -4.3185233e-02  -4.3185233e-02   1.0948492e-04  -1.2853718e-03   2.0011376e-03  -3.2554573e-03  -1.6361283e-03  -2.7709482e-03  -3.5935026e-02
   3.8731715e+01   2.5677641e-02   2.5677641e-02   2.5677641e-02   2.5677641e-02   2.5677641e-02   2.5677641e-02  -6.5779748e-05   7.6460634e-04  -1.1895515e-03   1.9357328e-03   9.7235074e-04   1.6477343e-03   2.1365367e-02  -4.3185123e-02  -4.3185123e-02  -4.3185123e-02  -4.3185123e-02  -4.3185123e-02  -4.3185123e-02   1.1062958e-04  -1.2859288e-03   2.0006093e-03  -3.2555507e-03  -1.6353172e-03  -2.7711895e-03  -3.5932662e-02
   3.8762965e+01   2.5677553e-02   2.5677553e-02   2.5677553e-02   2.5677553e-02   2.5677553e-02   2.5677553e-02  -6.6851153e-05   7.6316295e-04  -1.1912663e-03   1.9341286e-03   9.7082838e-04   1.6460359e-03   2.1365822e-02  -4.3184976e-02  -4.3184976e-02  -4.3184976e-02  -4.3184976e-02  -4.3184976e-02  -4.3184976e-02   1.1243148e-04  -1.2835013e-03   2.0034933e-03  -3.2528526e-03  -1.6327568e-03  -2.7683331e-03  -3.5933427e-02
   3.8794215e+01   2.5677544e-02   2.5677544e-02   2.5677544e-02   2.5677544e-02   2.5677544e-02   2.5677544e-02  -6.6926263e-05   7.6340833e-04  -1.1909968e-03   1.9343145e-03   9.7085627e-04   1.6462563e-03   2.1365383e-02  -4.3184961e-02  -4.3184961e-02  -4.3184961e-02  -4.3184961e-02  -4.3184961e-02  -4.3184961e-02   1.1255781e-04  -1.2839140e-03   2.0030401e-03  -3.2531653e-03  -1.6328037e-03  -2.7687037e-03  -3.5932690e-02
   3.8824360e+01   2.5677576e-02   2.5677576e-02   2.5677576e-02   2.5677576e-02   2.5677576e-02   2.5677576e-02  -6.6483111e-05   7.6451959e-04  -1.1897092e-03   1.9354208e-03   9.7168570e-04   1.6474624e-03   2.1364497e-02  -4.3185015e-02  -4.3185015e-02  -4.3185015e-02  -4.3185015e-02  -4.3185015e-02  -4.3185015e-02   1.1181250e-04  -1.2857829e-03   2.0008746e-03  -3.2550259e-03  -1.6341987e-03  -2.7707322e-03  -3.5931199e-02
   3.8854505e+01   2.5677558e-02   2.5677558e-02   2.5677558e-02   2.5677558e-02   2.5677558e-02   2.5677558e-02  -6.6681003e-05   7.6454398e-04  -1.1896988e-03   1.9353750e-03   9.7151755e-04   1.6474337e-03   2.1364185e-02  -4.3184984e-02  -4.3184984e-02  -4.3184984e-02  -4.3184984e-02  -4.3184984e-02  -4.3184984e-02   1.1214532e-04  -1.2858240e-03   2.0008570e-03  -3.2549489e-03  -1.6339159e-03  -2.7706840e-03  -3.5930676e-02
   3.8934876e+01   2.5677523e-02   2.5677523e-02   2.5677523e-02   2.5677523e-02   2.5677523e-02   2.5677523e-02  -6.7021664e-05   7.6492588e-04  -1.1892985e-03   1.9355889e-03   9.7136012e-04   1.6477172e-03   2.1363188e-02  -4.3184926e-02  -4.3184926e-02  -4.3184926e-02  -4.3184926e-02  -4.3184926e-02  -4.3184926e-02   1.1271825e-04  -1.2864663e-03   2.0001838e-03  -3.2553086e-03  -1.6336511e-03  -2.7711608e-03  -3.5928999e-02
   3.8961504e+01   2.5677486e-02   2.5677486e-02   2.5677486e-02   2.5677486e-02   2.5677486e-02   2.5677486e-02  -6.7466343e-05   7.6449026e-04  -1.1898264e-03   1.9350638e-03   9.7079176e-04   1.6471724e-03   2.1363155e-02  -4.3184862e-02  -4.3184862e-02  -4.3184862e-02  -4.3184862e-02  -4.3184862e-02  -4.3184862e-02   1.1346612e-04  -1.2857336e-03   2.0010717e-03  -3.2544255e-03  -1.6326952e-03  -2.7702445e-03  -3.5928943e-02
   3.8988133e+01   2.5677468e-02   2.5677468e-02   2.5677468e-02   2.5677468e-02   2.5677468e-02   2.5677468e-02  -6.7653771e-05   7.6449077e-04  -1.1898419e-03   1.9350010e-03   9.7062372e-04   1.6471231e-03   2.1362891e-02  -4.3184833e-02  -4.3184833e-02  -4.3184833e-02  -4.3184833e-02  -4.3184833e-02  -4.3184833e-02   1.1378134e-04  -1.2857345e-03   2.0010977e-03  -3.2543198e-03  -1.6324126e-03  -2.7701616e-03  -3.5928499e-02
   3.9038726e+01   2.5677482e-02   2.5677482e-02   2.5677482e-02   2.5677482e-02   2.5677482e-02   2.5677482e-02  -6.7417558e-05   7.6549503e-04  -1.1886924e-03   1.9359453e-03   9.7122584e-04   1.6481694e-03   2.1361860e-02  -4.3184857e-02  -4.3184857e-02  -4.3184857e-02  -4.3184857e-02  -4.3184857e-02  -4.3184857e-02   1.1338408e-04  -1.2874235e-03   1.9991644e-03  -3.2559080e-03  -1.6334253e-03  -2.7719213e-03  -3.5926764e-02
   3.9086790e+01   2.5677405e-02   2.5677405e-02   2.5677405e-02   2.5677405e-02   2.5677405e-02   2.5677405e-02  -6.8340587e-05   7.6450351e-04  -1.1898863e-03   1.9347802e-03   9.7001219e-04   1.6469530e-03   2.1361909e-02  -4.3184726e-02  -4.3184726e-02  -4.3184726e-02  -4.3184726e-02  -4.3184726e-02  -4.3184726e-02   1.1493644e-04  -1.2857559e-03   2.0011725e-03  -3.2539485e-03  -1.6313841e-03  -2.7698756e-03  -3.5926848e-02
   3.9134853e+01   2.5677433e-02   2.5677433e-02   2.5677433e-02   2.5677433e-02   2.5677433e-02   2.5677433e-02  -6.7925073e-05   7.6578149e-04  -1.1884137e-03   1.9360207e-03   9.7088157e-04   1.6483151e-03   2.1360758e-02  -4.3184774e-02  -4.3184774e-02  -4.3184774e-02  -4.3184774e-02  -4.3184774e-02  -4.3184774e-02   1.1423762e-04  -1.2879052e-03   1.9986957e-03  -3.2560348e-03  -1.6328463e-03  -2.7721663e-03  -3.5924911e-02
   3.9156482e+01   2.5677373e-02   2.5677373e-02   2.5677373e-02   2.5677373e-02   2.5677373e-02   2.5677373e-02  -6.8667378e-05   7.6478191e-04  -1.1896013e-03   1.9349096e-03   9.6982700e-04   1.6471389e-03   2.1361072e-02  -4.3184672e-02  -4.3184672e-02  -4.3184672e-02  -4.3184672e-02  -4.3184672e-02  -4.3184672e-02   1.1548605e-04  -1.2862241e-03   2.0006930e-03  -3.2541662e-03  -1.6310727e-03  -2.7701881e-03  -3.5925440e-02
   3.9178111e+01   2.5677349e-02   2.5677349e-02   2.5677349e-02   2.5677349e-02   2.5677349e-02   2.5677349e-02  -6.8942064e-05   7.6457504e-04  -1.1898574e-03   1.9346388e-03   9.6950009e-04   1.6468633e-03   2.1360968e-02  -4.3184632e-02  -4.3184632e-02  -4.3184632e-02  -4.3184632e-02  -4.3184632e-02  -4.3184632e-02   1.1594802e-04  -1.2858762e-03   2.0011238e-03  -3.2537108e-03  -1.6305229e-03  -2.7697246e-03  -3.5925264e-02
   3.9242141e+01   2.5677296e-02   2.5677296e-02   2.5677296e-02   2.5677296e-02   2.5677296e-02   2.5677296e-02  -6.9536152e-05   7.6433405e-04  -1.1901792e-03   1.9342309e-03   9.6887323e-04   1.6464694e-03   2.1360460e-02  -4.3184543e-02  -4.3184543e-02  -4.3184543e-02  -4.3184543e-02  -4.3184543e-02  -4.3184543e-02   1.1694716e-04  -1.2854709e-03   2.0016651e-03  -3.2530247e-03  -1.6294686e-03  -2.7690621e-03  -3.5924411e-02
   3.9317927e+01   2.5677266e-02   2.5677266e-02   2.5677266e-02   2.5677266e-02   2.5677266e-02   2.5677266e-02  -6.9827407e-05   7.6474786e-04  -1.1897388e-03   1.9344889e-03   9.6877254e-04   1.6467972e-03   2.1359489e-02  -4.3184492e-02  -4.3184492e-02  -4.3184492e-02  -4.3184492e-02  -4.3184492e-02  -4.3184492e-02   1.1743700e-04  -1.2861669e-03   2.0009244e-03  -3.2534586e-03  -1.6292993e-03  -2.7696135e-03  -3.5922778e-02
   3.9361299e+01   2.5677269e-02   2.5677269e-02   2.5677269e-02   2.5677269e-02   2.5677269e-02   2.5677269e-02  -6.9729217e-05   7.6543262e-04  -1.1889604e-03   1.9351116e-03   9.6912666e-04   1.6474940e-03   2.1358697e-02  -4.3184498e-02  -4.3184498e-02  -4.3184498e-02  -4.3184498e-02  -4.3184498e-02  -4.3184498e-02   1.1727187e-04  -1.2873185e-03   1.9996153e-03  -3.2545059e-03  -1.6298948e-03  -2.7707853e-03  -3.5921446e-02
   3.9404671e+01   2.5677222e-02   2.5677222e-02   2.5677222e-02   2.5677222e-02   2.5677222e-02   2.5677222e-02  -7.0272324e-05   7.6503012e-04  -1.1894595e-03   1.9345818e-03   9.6848282e-04   1.6469555e-03   2.1358481e-02  -4.3184419e-02  -4.3184419e-02  -4.3184419e-02  -4.3184419e-02  -4.3184419e-02  -4.3184419e-02   1.1818527e-04  -1.2866416e-03   2.0004547e-03  -3.2536149e-03  -1.6288120e-03  -2.7698796e-03  -3.5921082e-02
   3.9464204e+01   2.5677190e-02   2.5677190e-02   2.5677190e-02   2.5677190e-02   2.5677190e-02   2.5677190e-02  -7.0604536e-05   7.6517888e-04  -1.1893207e-03   1.9345978e-03   9.6824242e-04   1.6470129e-03   2.1357813e-02  -4.3184366e-02  -4.3184366e-02  -4.3184366e-02  -4.3184366e-02  -4.3184366e-02  -4.3184366e-02   1.1874399e-04  -1.2868918e-03   2.0002211e-03  -3.2536417e-03  -1.6284077e-03  -2.7699762e-03  -3.5919958e-02
   3.9517783e+01   2.5677210e-02   2.5677210e-02   2.5677210e-02   2.5677210e-02   2.5677210e-02   2.5677210e-02  -7.0293309e-05   7.6634614e-04  -1.1879814e-03   1.9357078e-03   9.6897519e-04   1.6482388e-03   2.1356665e-02  -4.3184399e-02  -4.3184399e-02  -4.3184399e-02  -4.3184399e-02  -4.3184399e-02  -4.3184399e-02   1.1822057e-04  -1.2888549e-03   1.9979688e-03  -3.2555085e-03  -1.6296401e-03  -2.7720380e-03  -3.5918027e-02
   3.9566005e+01   2.5677121e-02   2.5677121e-02   2.5677121e-02   2.5677121e-02   2.5677121e-02   2.5677121e-02  -7.1358820e-05   7.6511498e-04  -1.1894571e-03   1.9342883e-03   9.6754055e-04   1.6467498e-03   2.1356840e-02  -4.3184249e-02  -4.3184249e-02  -4.3184249e-02  -4.3184249e-02  -4.3184249e-02  -4.3184249e-02   1.2001256e-04  -1.2867843e-03   2.0004506e-03  -3.2531212e-03  -1.6272273e-03  -2.7695338e-03  -3.5918322e-02
   3.9609393e+01   2.5677153e-02   2.5677153e-02   2.5677153e-02   2.5677153e-02   2.5677153e-02   2.5677153e-02  -7.0909030e-05   7.6639532e-04  -1.1879789e-03   1.9355424e-03   9.6844162e-04   1.6481233e-03   2.1355733e-02  -4.3184302e-02  -4.3184302e-02  -4.3184302e-02  -4.3184302e-02  -4.3184302e-02  -4.3184302e-02   1.1925610e-04  -1.2889376e-03   1.9979644e-03  -3.2552303e-03  -1.6287427e-03  -2.7718438e-03  -3.5916460e-02
   3.9648454e+01   2.5677053e-02   2.5677053e-02   2.5677053e-02   2.5677053e-02   2.5677053e-02   2.5677053e-02  -7.2131306e-05   7.6479058e-04  -1.1898880e-03   1.9337483e-03   9.6672116e-04   1.6462268e-03   2.1356195e-02  -4.3184134e-02  -4.3184134e-02  -4.3184134e-02  -4.3184134e-02  -4.3184134e-02  -4.3184134e-02   1.2131174e-04  -1.2862387e-03   2.0011753e-03  -3.2522131e-03  -1.6258492e-03  -2.7686542e-03  -3.5917238e-02
   3.9687140e+01   2.5677068e-02   2.5677068e-02   2.5677068e-02   2.5677068e-02   2.5677068e-02   2.5677068e-02  -7.1884634e-05   7.6567160e-04  -1.1888762e-03   1.9345901e-03   9.6728480e-04   1.6471553e-03   2.1355346e-02  -4.3184160e-02  -4.3184160e-02  -4.3184160e-02  -4.3184160e-02  -4.3184160e-02  -4.3184160e-02   1.2089688e-04  -1.2877204e-03   1.9994736e-03  -3.2536288e-03  -1.6267972e-03  -2.7702157e-03  -3.5915809e-02
   3.9718426e+01   2.5677050e-02   2.5677050e-02   2.5677050e-02   2.5677050e-02   2.5677050e-02   2.5677050e-02  -7.2083460e-05   7.6570846e-04  -1.1888518e-03   1.9345547e-03   9.6712065e-04   1.6471385e-03   2.1355016e-02  -4.3184129e-02  -4.3184129e-02  -4.3184129e-02  -4.3184129e-02  -4.3184129e-02  -4.3184129e-02   1.2123127e-04  -1.2877824e-03   1.9994325e-03  -3.2535693e-03  -1.6265211e-03  -2.7701875e-03  -3.5915255e-02
   3.9749712e+01   2.5677032e-02   2.5677032e-02   2.5677032e-02   2.5677032e-02   2.5677032e-02   2.5677032e-02  -7.2273184e-05   7.6576074e-04  -1.1888092e-03   1.9345357e-03   9.6697066e-04   1.6471393e-03   2.1354679e-02  -4.3184099e-02  -4.3184099e-02  -4.3184099e-02  -4.3184099e-02  -4.3184099e-02  -4.3184099e-02   1.2155035e-04  -1.2878703e-03   1.9993610e-03  -3.2535374e-03  -1.6262688e-03  -2.7701888e-03  -3.5914687e-02
   3.9774741e+01   2.5677027e-02   2.5677027e-02   2.5677027e-02   2.5677027e-02   2.5677027e-02   2.5677027e-02  -7.2308139e-05   7.6600030e-04  -1.1885428e-03   1.9347302e-03   9.6703234e-04   1.6473646e-03   2.1354304e-02  -4.3184090e-02  -4.3184090e-02  -4.3184090e-02  -4.3184090e-02  -4.3184090e-02  -4.3184090e-02   1.2160914e-04  -1.2882732e-03   1.9989129e-03  -3.2538644e-03  -1.6263726e-03  -2.7705678e-03  -3.5914057e-02
   3.9799769e+01   2.5677014e-02   2.5677014e-02   2.5677014e-02   2.5677014e-02   2.5677014e-02   2.5677014e-02  -7.2442793e-05   7.6607082e-04  -1.1884750e-03   1.9347455e-03   9.6693887e-04   1.6473979e-03   2.1354020e-02  -4.3184068e-02  -4.3184068e-02  -4.3184068e-02  -4.3184068e-02  -4.3184068e-02  -4.3184068e-02   1.2183561e-04  -1.2883918e-03   1.9987989e-03  -3.2538901e-03  -1.6262154e-03  -2.7706238e-03  -3.5913578e-02
   3.9819793e+01   2.5677007e-02   2.5677007e-02   2.5677007e-02   2.5677007e-02   2.5677007e-02   2.5677007e-02  -7.2496428e-05   7.6621875e-04  -1.1883133e-03   1.9348547e-03   9.6694819e-04   1.6475285e-03   2.1353743e-02  -4.3184058e-02  -4.3184058e-02  -4.3184058e-02  -4.3184058e-02  -4.3184058e-02  -4.3184058e-02   1.2192581e-04  -1.2886406e-03   1.9985269e-03  -3.2540739e-03  -1.6262310e-03  -2.7708435e-03  -3.5913114e-02
   3.9839816e+01   2.5676998e-02   2.5676998e-02   2.5676998e-02   2.5676998e-02   2.5676998e-02   2.5676998e-02  -7.2597977e-05   7.6628543e-04  -1.1882470e-03   1.9348779e-03   9.6688294e-04   1.6475669e-03   2.1353510e-02  -4.3184041e-02  -4.3184041e-02  -4.3184041e-02  -4.3184041e-02  -4.3184041e-02  -4.3184041e-02   1.2209660e-04  -1.2887528e-03   1.9984154e-03  -3.2541128e-03  -1.6261213e-03  -2.7709079e-03  -3.5912722e-02
   3.9859839e+01   2.5676987e-02   2.5676987e-02   2.5676987e-02   2.5676987e-02   2.5676987e-02   2.5676987e-02  -7.2713667e-05   7.6632814e-04  -1.1882089e-03   1.9348756e-03   9.6679569e-04   1.6475780e-03   2.1353290e-02  -4.3184023e-02  -4.3184023e-02  -4.3184023e-02  -4.3184023e-02  -4.3184023e-02  -4.3184023e-02   1.2229117e-04  -1.2888246e-03   1.9983513e-03  -3.2541090e-03  -1.6259746e-03  -2.7709266e-03  -3.5912351e-02
   3.9873855e+01   2.5676975e-02   2.5676975e-02   2.5676975e-02   2.5676975e-02   2.5676975e-02   2.5676975e-02  -7.2837583e-05   7.6628535e-04  -1.1882676e-03   1.9347970e-03   9.6666784e-04   1.6475031e-03   2.1353174e-02  -4.3184004e-02  -4.3184004e-02  -4.3184004e-02  -4.3184004e-02  -4.3184004e-02  -4.3184004e-02   1.2249957e-04  -1.2887526e-03   1.9984501e-03  -3.2539767e-03  -1.6257596e-03  -2.7708007e-03  -3.5912156e-02
   3.9887871e+01   2.5676966e-02   2.5676966e-02   2.5676966e-02   2.5676966e-02   2.5676966e-02   2.5676966e-02  -7.2940477e-05   7.6627821e-04  -1.1882844e-03   1.9347561e-03   9.6657271e-04   1.6474688e-03   2.1353039e-02  -4.3183988e-02  -4.3183988e-02  -4.3183988e-02  -4.3183988e-02  -4.3183988e-02  -4.3183988e-02   1.2267262e-04  -1.2887406e-03   1.9984784e-03  -3.2539080e-03  -1.6255996e-03  -2.7707429e-03  -3.5911929e-02
   3.9901887e+01   2.5676957e-02   2.5676957e-02   2.5676957e-02   2.5676957e-02   2.5676957e-02   2.5676957e-02  -7.3033759e-05   7.6628736e-04  -1.1882821e-03   1.9347325e-03   9.6649253e-04   1.6474530e-03   2.1352895e-02  -4.3183974e-02  -4.3183974e-02  -4.3183974e-02  -4.3183974e-02  -4.3183974e-02  -4.3183974e-02   1.2282950e-04  -1.2887560e-03   1.9984745e-03  -3.2538683e-03  -1.6254647e-03  -2.7707163e-03  -3.5911688e-02
   3.9915903e+01   2.5676949e-02   2.5676949e-02   2.5676949e-02   2.5676949e-02   2.5676949e-02   2.5676949e-02  -7.3122645e-05   7.6630397e-04  -1.1882711e-03   1.9347168e-03   9.6641920e-04   1.6474456e-03   2.1352748e-02  -4.3183960e-02  -4.3183960e-02  -4.3183960e-02  -4.3183960e-02  -4.3183960e-02  -4.3183960e-02   1.2297899e-04  -1.2887839e-03   1.9984559e-03  -3.2538419e-03  -1.6253414e-03  -2.7707040e-03  -3.5911440e-02
   3.9924313e+01   2.5676945e-02   2.5676945e-02   2.5676945e-02   2.5676945e-02   2.5676945e-02   2.5676945e-02  -7.3163682e-05   7.6633475e-04  -1.1882400e-03   1.9347295e-03   9.6639432e-04   1.6474648e-03   2.1352649e-02  -4.3183953e-02  -4.3183953e-02  -4.3183953e-02  -4.3183953e-02  -4.3183953e-02  -4.3183953e-02   1.2304801e-04  -1.2888357e-03   1.9984036e-03  -3.2538632e-03  -1.6252995e-03  -2.7707363e-03  -3.5911273e-02
   3.9932723e+01   2.5676941e-02   2.5676941e-02   2.5676941e-02   2.5676941e-02   2.5676941e-02   2.5676941e-02  -7.3208401e-05   7.6635929e-04  -1.1882162e-03   1.9347355e-03   9.6636371e-04   1.6474770e-03   2.1352553e-02  -4.3183946e-02  -4.3183946e-02  -4.3183946e-02  -4.3183946e-02  -4.3183946e-02  -4.3183946e-02   1.2312322e-04  -1.2888770e-03   1.9983636e-03  -3.2538733e-03  -1.6252481e-03  -2.7707567e-03  -3.5911111e-02
   3.9941132e+01   2.5676936e-02   2.5676936e-02   2.5676936e-02   2.5676936e-02   2.5676936e-02   2.5676936e-02  -7.3255455e-05   7.6637987e-04  -1.1881971e-03   1.9347373e-03   9.6632947e-04   1.6474846e-03   2.1352458e-02  -4.3183938e-02  -4.3183938e-02  -4.3183938e-02  -4.3183938e-02  -4.3183938e-02  -4.3183938e-02   1.2320236e-04  -1.2889116e-03   1.9983315e-03  -3.2538764e-03  -1.6251905e-03  -2.7707696e-03  -3.5910953e-02
   3.9949542e+01   2.5676931e-02   2.5676931e-02   2.5676931e-02   2.5676931e-02   2.5676931e-02   2.5676931e-02  -7.3303988e-05   7.6639794e-04  -1.1881809e-03   1.9347365e-03   9.6629293e-04   1.6474894e-03   2.1352366e-02  -4.3183930e-02  -4.3183930e-02  -4.3183930e-02  -4.3183930e-02  -4.3183930e-02  -4.3183930e-02   1.2328398e-04  -1.2889420e-03   1.9983043e-03  -3.2538750e-03  -1.6251290e-03  -2.7707777e-03  -3.5910797e-02
   3.9957952e+01   2.5676927e-02   2.5676927e-02   2.5676927e-02   2.5676927e-02   2.5676927e-02   2.5676927e-02  -7.3353459e-05   7.6641442e-04  -1.1881666e-03   1.9347340e-03   9.6625493e-04   1.6474924e-03   2.1352274e-02  -4.3183922e-02  -4.3183922e-02  -4.3183922e-02  -4.3183922e-02  -4.3183922e-02  -4.3183922e-02   1.2336718e-04  -1.2889697e-03   1.9982802e-03  -3.2538708e-03  -1.6250651e-03  -2.7707827e-03  -3.5910643e-02
   3.9966361e+01   2.5676922e-02   2.5676922e-02   2.5676922e-02   2.5676922e-02   2.5676922e-02   2.5676922e-02  -7.3403524e-05   7.6642989e-04  -1.1881535e-03   1.9347304e-03   9.6621600e-04   1.6474943e-03   2.1352183e-02  -4.3183914e-02  -4.3183914e-02  -4.3183914e-02  -4.3183914e-02  -4.3183914e-02  -4.3183914e-02   1.2345138e-04  -1.2889957e-03   1.9982582e-03  -3.2538648e-03  -1.6249996e-03  -2.7707858e-03  -3.5910489e-02
   3.9969725e+01   2.5676921e-02   2.5676921e-02   2.5676921e-02   2.5676921e-02   2.5676921e-02   2.5676921e-02  -7.3417078e-05   7.6644704e-04  -1.1881354e-03   1.9347406e-03   9.6621049e-04   1.6475075e-03   2.1352140e-02  -4.3183912e-02  -4.3183912e-02  -4.3183912e-02  -4.3183912e-02  -4.3183912e-02  -4.3183912e-02   1.2347418e-04  -1.2890246e-03   1.9982277e-03  -3.2538820e-03  -1.6249904e-03  -2.7708080e-03  -3.5910418e-02
   3.9973089e+01   2.5676919e-02   2.5676919e-02   2.5676919e-02   2.5676919e-02   2.5676919e-02   2.5676919e-02  -7.3431769e-05   7.6646226e-04  -1.1881195e-03   1.9347488e-03   9.6620322e-04   1.6475185e-03   2.1352099e-02  -4.3183909e-02  -4.3183909e-02  -4.3183909e-02  -4.3183909e-02  -4.3183909e-02  -4.3183909e-02   1.2349888e-04  -1.2890502e-03   1.9982010e-03  -3.2538957e-03  -1.6249781e-03  -2.7708265e-03  -3.5910348e-02
   3.9976453e+01   2.5676918e-02   2.5676918e-02   2.5676918e-02   2.5676918e-02   2.5676918e-02   2.5676918e-02  -7.3447410e-05   7.6647587e-04  -1.1881056e-03   1.9347552e-03   9.6619446e-04   1.6475276e-03   2.1352059e-02  -4.3183907e-02  -4.3183907e-02  -4.3183907e-02  -4.3183907e-02  -4.3183907e-02  -4.3183907e-02   1.2352519e-04  -1.2890730e-03   1.9981776e-03  -3.2539065e-03  -1.6249634e-03  -2.7708420e-03  -3.5910280e-02
   3.9979817e+01   2.5676916e-02   2.5676916e-02   2.5676916e-02   2.5676916e-02   2.5676916e-02   2.5676916e-02  -7.3463844e-05   7.6648813e-04  -1.1880932e-03   1.9347602e-03   9.6618448e-04   1.6475353e-03   2.1352019e-02  -4.3183904e-02  -4.3183904e-02  -4.3183904e-02  -4.3183904e-02  -4.3183904e-02  -4.3183904e-02   1.2355283e-04  -1.2890937e-03   1.9981567e-03  -3.2539149e-03  -1.6249466e-03  -2.7708548e-03  -3.5910213e-02
   3.9983181e+01   2.5676914e-02   2.5676914e-02   2.5676914e-02   2.5676914e-02   2.5676914e-02   2.5676914e-02  -7.3480939e-05   7.6649928e-04  -1.1880821e-03   1.9347641e-03   9.6617346e-04   1.6475417e-03   2.1351980e-02  -4.3183901e-02  -4.3183901e-02  -4.3183901e-02  -4.3183901e-02  -4.3183901e-02  -4.3183901e-02   1.2358158e-04  -1.2891124e-03   1.9981381e-03  -3.2539214e-03  -1.6249281e-03  -2.7708655e-03  -3.5910148e-02
   3.9986545e+01   2.5676913e-02   2.5676913e-02   2.5676913e-02   2.5676913e-02   2.5676913e-02   2.5676913e-02  -7.3498586e-05   7.6650948e-04  -1.1880722e-03   1.9347669e-03   9.6616159e-04   1.6475470e-03   2.1351941e-02  -4.3183898e-02  -4.3183898e-02  -4.3183898e-02  -4.3183898e-02  -4.3183898e-02  -4.3183898e-02   1.2361126e-04  -1.2891296e-03   1.9981213e-03  -3.2539261e-03  -1.6249081e-03  -2.7708745e-03  -3.5910083e-02
   3.9989908e+01   2.5676911e-02   2.5676911e-02   2.5676911e-02   2.5676911e-02   2.5676911e-02   2.5676911e-02  -7.3516693e-05   7.6651891e-04  -1.1880631e-03   1.9347689e-03   9.6614900e-04   1.6475514e-03   2.1351903e-02  -4.3183896e-02  -4.3183896e-02  -4.3183896e-02  -4.3183896e-02  -4.3183896e-02  -4.3183896e-02   1.2364171e-04  -1.2891454e-03   1.9981061e-03  -3.2539295e-03  -1.6248869e-03  -2.7708819e-03  -3.5910018e-02
   3.9993272e+01   2.5676909e-02   2.5676909e-02   2.5676909e-02   2.5676909e-02   2.5676909e-02   2.5676909e-02  -7.3535185e-05   7.6652769e-04  -1.1880548e-03   1.9347702e-03   9.6613581e-04   1.6475551e-03   2.1351865e-02  -4.3183893e-02  -4.3183893e-02  -4.3183893e-02  -4.3183893e-02  -4.3183893e-02  -4.3183893e-02   1.2367281e-04  -1.2891602e-03   1.9980922e-03  -3.2539317e-03  -1.6248648e-03  -2.7708881e-03  -3.5909955e-02
   3.9996636e+01   2.5676907e-02   2.5676907e-02   2.5676907e-02   2.5676907e-02   2.5676907e-02   2.5676907e-02  -7.3553998e-05   7.6653592e-04  -1.1880472e-03   1.9347710e-03   9.6612212e-04   1.6475581e-03   2.1351827e-02  -4.3183890e-02  -4.3183890e-02  -4.3183890e-02  -4.3183890e-02  -4.3183890e-02  -4.3183890e-02   1.2370445e-04  -1.2891740e-03   1.9980793e-03  -3.2539330e-03  -1.6248417e-03  -2.7708932e-03  -3.5909891e-02
   3.9998318e+01   2.5676906e-02   2.5676906e-02   2.5676906e-02   2.5676906e-02   2.5676906e-02   2.5676906e-02  -7.3563508e-05   7.6653986e-04  -1.1880436e-03   1.9347711e-03   9.6611511e-04   1.6475595e-03   2.1351809e-02  -4.3183888e-02  -4.3183888e-02  -4.3183888e-02  -4.3183888e-02  -4.3183888e-02  -4.3183888e-02   1.2372044e-04  -1.2891807e-03   1.9980733e-03  -3.2539333e-03  -1.6248300e-03  -2.7708955e-03  -3.5909860e-02


==> data/xDataCBFSim1.dat <==
  -2.0000000e+00   1.0000000e+00
  -1.9999015e+00   9.9600976e-01
  -1.9993805e+00   9.7610835e-01
  -1.9986116e+00   9.4969097e-01
  -1.9977261e+00   9.2245511e-01
  -1.9967081e+00   8.9421750e-01
  -1.9955426e+00   8.6488648e-01
  -1.9942119e+00   8.3435492e-01
  -1.9926950e+00   8.0249911e-01
  -1.9909674e+00   7.6917485e-01
  -1.9889994e+00   7.3421217e-01
  -1.9867549e+00   6.9740819e-01
  -1.9841897e+00   6.5851718e-01
  -1.9812478e+00   6.1723610e-01
  -1.9778582e+00   5.7318315e-01
  -1.9739269e+00   5.2586414e-01
  -1.9693266e+00   4.7461696e-01
  -1.9638766e+00   4.1851296e-01
  -1.9574302e+00   3.5730949e-01
  -1.9502495e+00   2.9440910e-01
  -1.9422562e+00   2.2966385e-01
  -1.9328318e+00   1.5911698e-01
  -1.9220559e+00   8.4704815e-02
  -1.9100969e+00   8.5045326e-03
  -1.8967560e+00  -6.9981690e-02
  -1.8818435e+00  -1.5096828e-01
  -1.8651227e+00  -2.3471463e-01
  -1.8463978e+00  -3.2107620e-01
  -1.8266855e+00  -4.0483731e-01
  -1.8061412e+00  -4.8547076e-01
  -1.7849087e+00  -5.6263073e-01
  -1.7631925e+00  -6.3587255e-01
  -1.7490362e+00  -6.8084773e-01
  -1.7345837e+00  -7.2470049e-01
  -1.7143049e+00  -7.8298371e-01
  -1.7142767e+00  -7.8306211e-01
  -1.7141360e+00  -7.8345406e-01
  -1.7134318e+00  -7.8541224e-01
  -1.7099023e+00  -7.9516513e-01
  -1.7029932e+00  -8.1395827e-01
  -1.6933878e+00  -8.3944677e-01
  -1.6813664e+00  -8.7033908e-01
  -1.6670528e+00  -9.0572862e-01
  -1.6504784e+00  -9.4491358e-01
  -1.6316139e+00  -9.8730265e-01
  -1.6103848e+00  -1.0323618e+00
  -1.6070293e+00  -1.0392392e+00
  -1.5901320e+00  -1.0728982e+00
  -1.5602573e+00  -1.1286132e+00
  -1.5307446e+00  -1.1792050e+00
  -1.5017660e+00  -1.2248799e+00
  -1.4942387e+00  -1.2361274e+00
  -1.4661054e+00  -1.2760146e+00
  -1.4381221e+00  -1.3124629e+00
  -1.4104631e+00  -1.3454893e+00
  -1.4035356e+00  -1.3533111e+00
  -1.3965969e+00  -1.3609208e+00
  -1.3763733e+00  -1.3816252e+00
  -1.3685862e+00  -1.3890556e+00
  -1.3480894e+00  -1.4073119e+00
  -1.3258541e+00  -1.4251766e+00
  -1.3012075e+00  -1.4428775e+00
  -1.2737605e+00  -1.4602713e+00
  -1.2430634e+00  -1.4771435e+00
  -1.2358265e+00  -1.4807560e+00
  -1.1996891e+00  -1.4968804e+00
  -1.1625871e+00  -1.5103874e+00
  -1.1179555e+00  -1.5229896e+00
  -1.1085142e+00  -1.5251860e+00
  -1.0849791e+00  -1.5299934e+00
  -1.0615499e+00  -1.5336518e+00
  -9.9615739e-01  -1.5371493e+00
  -9.8576640e-01  -1.5368344e+00
  -9.3431798e-01  -1.5319619e+00
  -8.7000078e-01  -1.5186003e+00
  -8.5860034e-01  -1.5154467e+00
  -8.0246393e-01  -1.4967398e+00
  -7.4271472e-01  -1.4715140e+00
  -7.2976186e-01  -1.4653910e+00
  -6.7344969e-01  -1.4363548e+00
  -6.1638950e-01  -1.4034038e+00
  -6.0138469e-01  -1.3942304e+00
  -5.4385367e-01  -1.3574206e+00
  -4.8435003e-01  -1.3171501e+00
  -4.7162643e-01  -1.3083168e+00
  -4.0994934e-01  -1.2647390e+00
  -3.4291996e-01  -1.2165953e+00
  -3.3269165e-01  -1.2092313e+00
  -2.8431083e-01  -1.1745111e+00
  -2.3931891e-01  -1.1425747e+00
  -2.3060765e-01  -1.1364496e+00
  -1.9301042e-01  -1.1102931e+00
  -1.5678414e-01  -1.0855921e+00
  -1.5098058e-01  -1.0816866e+00
  -1.2250133e-01  -1.0627488e+00
  -9.1505669e-02  -1.0425959e+00
  -8.8114337e-02  -1.0404215e+00
  -7.1351256e-02  -1.0297659e+00
  -4.3882139e-02  -1.0126465e+00
  -1.7314635e-02  -9.9650715e-01
  -1.6671942e-02  -9.9612193e-01
  -1.3465844e-02  -9.9420394e-01
   2.3824894e-03  -9.8481427e-01
   2.6123637e-02  -9.7103486e-01
   4.9171662e-02  -9.5798859e-01
   5.0773612e-02  -9.5709393e-01
   5.8735535e-02  -9.5267067e-01
   7.9616587e-02  -9.4125395e-01
   1.0024948e-01  -9.3023129e-01
   1.0189607e-01  -9.2936246e-01
   1.1007642e-01  -9.2503557e-01
   1.2919136e-01  -9.1483562e-01
   1.4807800e-01  -9.0462573e-01
   1.4873080e-01  -9.0427035e-01
   1.5198582e-01  -9.0249577e-01
   1.6803852e-01  -8.9367945e-01
   1.8518724e-01  -8.8413490e-01
   2.0169137e-01  -8.7481491e-01
   2.0372020e-01  -8.7365954e-01
   2.1376883e-01  -8.6790423e-01
   2.3031470e-01  -8.5830197e-01
   2.4704277e-01  -8.4842148e-01
   2.5037610e-01  -8.4643042e-01
   2.6675894e-01  -8.3652942e-01
   2.8395742e-01  -8.2591367e-01
   2.8821781e-01  -8.2324607e-01
   3.0579398e-01  -8.1206859e-01
   3.2375243e-01  -8.0033628e-01
   3.2886316e-01  -7.9693465e-01
   3.4750805e-01  -7.8426650e-01
   3.6684616e-01  -7.7065503e-01
   3.7115366e-01  -7.6755100e-01
   3.9198223e-01  -7.5213002e-01
   4.1464939e-01  -7.3447465e-01
   4.1781350e-01  -7.3192877e-01
   4.3320124e-01  -7.1923092e-01
   4.5068842e-01  -7.0409529e-01
   4.5215465e-01  -7.0278866e-01
   4.5937508e-01  -6.9626254e-01
   4.7887769e-01  -6.7780330e-01
   4.7917955e-01  -6.7750718e-01
   4.8068334e-01  -6.7602694e-01
   4.8806468e-01  -6.6863477e-01
   5.0124579e-01  -6.5486885e-01
   5.0175851e-01  -6.5431756e-01
   5.0430350e-01  -6.5156247e-01
   5.1656701e-01  -6.3782343e-01
   5.3581081e-01  -6.1447062e-01
   5.3659096e-01  -6.1347038e-01
   5.4043312e-01  -6.0847596e-01
   5.4612606e-01  -6.0085491e-01
   5.5140822e-01  -5.9352761e-01
   5.5330284e-01  -5.9083468e-01
   5.6236273e-01  -5.7743393e-01
   5.7775190e-01  -5.5227389e-01
   5.7830432e-01  -5.5130278e-01
   5.8101397e-01  -5.4645953e-01
   5.8462717e-01  -5.3978041e-01
   5.8819634e-01  -5.3290839e-01
   5.8856275e-01  -5.3218620e-01
   5.9036600e-01  -5.2858339e-01
   5.9867710e-01  -5.1078568e-01
   5.9874944e-01  -5.1062089e-01
   5.9910965e-01  -5.0979746e-01
   6.0087366e-01  -5.0569346e-01
   6.0783247e-01  -4.8813833e-01
   6.0817356e-01  -4.8721130e-01
   6.0820008e-01  -4.8713893e-01
   6.0822658e-01  -4.8706657e-01
   6.0835877e-01  -4.8670490e-01
   6.0901259e-01  -4.8489966e-01
   6.1210480e-01  -4.7595332e-01
   6.2036019e-01  -4.4722894e-01
   6.2040304e-01  -4.4705207e-01
   6.2061556e-01  -4.4616881e-01
   6.2118392e-01  -4.4375424e-01
   6.2180886e-01  -4.4100356e-01
   6.2247756e-01  -4.3793503e-01
   6.2317854e-01  -4.3455839e-01
   6.2390069e-01  -4.3087797e-01
   6.2440963e-01  -4.2813860e-01
   6.2654119e-01  -4.1474608e-01
   6.2696042e-01  -4.1155278e-01
   6.2848966e-01  -3.9606669e-01
   6.2872535e-01  -3.9240602e-01
   6.2915428e-01  -3.7932149e-01
   6.2915125e-01  -3.7530664e-01
   6.2856964e-01  -3.6037605e-01
   6.2820708e-01  -3.5572673e-01
   6.2693013e-01  -3.4412038e-01
   6.2618644e-01  -3.3891917e-01
   6.2309249e-01  -3.2226277e-01
   6.2173582e-01  -3.1636310e-01
   6.1907941e-01  -3.0621067e-01
   6.1720165e-01  -2.9983588e-01
   6.1041837e-01  -2.8029875e-01
   6.0757640e-01  -2.7323791e-01
   6.0370538e-01  -2.6437339e-01
   6.0019668e-01  -2.5694841e-01
   5.8827980e-01  -2.3491108e-01
   5.8339009e-01  -2.2694949e-01
   5.6987780e-01  -2.0731083e-01
   5.6406519e-01  -1.9972688e-01
   5.5791024e-01  -1.9216327e-01
   5.5185620e-01  -1.8514033e-01
   5.3881800e-01  -1.7122911e-01
   5.3246885e-01  -1.6498011e-01
   5.2598112e-01  -1.5890896e-01
   5.1947579e-01  -1.5311479e-01
   5.0599108e-01  -1.4194752e-01
   4.9928625e-01  -1.3677884e-01
   4.9267695e-01  -1.3191146e-01
   4.8585905e-01  -1.2711258e-01
   4.7220854e-01  -1.1812989e-01
   4.6523795e-01  -1.1384055e-01
   4.5863299e-01  -1.0994877e-01
   4.5198234e-01  -1.0619118e-01
   4.3862580e-01  -9.9102646e-02
   4.3240997e-01  -9.5999781e-02
   4.2580622e-01  -9.2831799e-02
   4.1984998e-01  -9.0083471e-02
   4.0560229e-01  -8.3905834e-02
   4.0003364e-01  -8.1635494e-02
   3.9394193e-01  -7.9240007e-02
   3.8858572e-01  -7.7207315e-02
   3.7271190e-01  -7.1567100e-02
   3.6772836e-01  -6.9909115e-02
   3.6254376e-01  -6.8238745e-02
   3.5773115e-01  -6.6736636e-02
   3.4190086e-01  -6.2109793e-02
   3.3742706e-01  -6.0885737e-02
   3.3247327e-01  -5.9571442e-02
   3.2814870e-01  -5.8458561e-02
   3.1328602e-01  -5.4868923e-02
   3.0926042e-01  -5.3956921e-02
   3.0407902e-01  -5.2819355e-02
   3.0019263e-01  -5.1992324e-02
   2.8641178e-01  -4.9234006e-02
   2.8278965e-01  -4.8552550e-02
   2.7692850e-01  -4.7486751e-02
   2.7344458e-01  -4.6874373e-02
   2.6082921e-01  -4.4783996e-02
   2.5751247e-01  -4.4266401e-02
   2.4819423e-01  -4.2880470e-02
   2.4456571e-01  -4.2367263e-02
   2.3359597e-01  -4.0902281e-02
   2.2954192e-01  -4.0392733e-02
   2.2325233e-01  -3.9634958e-02
   2.1884275e-01  -3.9126820e-02
   2.1028327e-01  -3.8193008e-02
   2.0535217e-01  -3.7685507e-02
   2.0019573e-01  -3.7177811e-02
   1.9478578e-01  -3.6669688e-02
   1.8908810e-01  -3.6160859e-02
   1.8306060e-01  -3.5650982e-02
   1.7665060e-01  -3.5139637e-02
   1.7027074e-01  -3.4661096e-02
   1.6412280e-01  -3.4227507e-02
   1.5819848e-01  -3.3834252e-02
   1.5796649e-01  -3.3819330e-02
   1.5773497e-01  -3.3804473e-02
   1.5658443e-01  -3.3731163e-02
   1.5100481e-01  -3.3387748e-02
   1.5037390e-01  -3.3350158e-02
   1.4901393e-01  -3.3269973e-02
   1.4759801e-01  -3.3187700e-02
   1.4443758e-01  -3.3008456e-02
   1.4080260e-01  -3.2809644e-02
   1.3804509e-01  -3.2663937e-02
   1.3323569e-01  -3.2420044e-02
   1.3159064e-01  -3.2339531e-02
   1.2937284e-01  -3.2233275e-02
   1.2618267e-01  -3.2084945e-02
   1.2164239e-01  -3.1882734e-02
   1.1838674e-01  -3.1743940e-02
   1.1413210e-01  -3.1570036e-02
   1.1003365e-01  -3.1410178e-02
   1.0608586e-01  -3.1262945e-02
   1.0228345e-01  -3.1127052e-02
   9.8633532e-02  -3.1001743e-02
   9.5233053e-02  -3.0889227e-02
   9.2065425e-02  -3.0787815e-02
   8.9115072e-02  -3.0696067e-02
   8.6367380e-02  -3.0612749e-02
   8.3808654e-02  -3.0536802e-02
   8.1426071e-02  -3.0467316e-02
   7.9207633e-02  -3.0403506e-02
   7.7142121e-02  -3.0344694e-02
   7.5219049e-02  -3.0290296e-02
   7.3428625e-02  -3.0239803e-02
   7.1761707e-02  -3.0192773e-02
   7.0209764e-02  -3.0148821e-02
   6.8764838e-02  -3.0107612e-02
   6.7419508e-02  -3.0068851e-02
   6.6166857e-02  -3.0032281e-02
   6.5000437e-02  -2.9997675e-02
   6.3914241e-02  -2.9964833e-02
   6.3357476e-02  -2.9947720e-02
   6.2384129e-02  -2.9917260e-02
   6.1477529e-02  -2.9888155e-02
   6.0971531e-02  -2.9871548e-02
   6.0161615e-02  -2.9844338e-02
   5.9407009e-02  -2.9818175e-02
   5.9044988e-02  -2.9805304e-02
   5.8618013e-02  -2.9789826e-02
   5.7968498e-02  -2.9765585e-02
   5.7363045e-02  -2.9742125e-02
   5.7055153e-02  -2.9729829e-02
   5.6733531e-02  -2.9716694e-02
   5.6425225e-02  -2.9703798e-02
   5.6046447e-02  -2.9687505e-02
   5.5570610e-02  -2.9666254e-02
   5.5318510e-02  -2.9654599e-02
   5.5050535e-02  -2.9641877e-02
   5.4641233e-02  -2.9621714e-02
   5.4446897e-02  -2.9611798e-02
   5.4242550e-02  -2.9601109e-02
   5.4061631e-02  -2.9591407e-02
   5.3886779e-02  -2.9581800e-02
   5.3717776e-02  -2.9572286e-02
   5.3554412e-02  -2.9562860e-02
   5.3396486e-02  -2.9553519e-02
   5.3243801e-02  -2.9544260e-02
   5.3096171e-02  -2.9535079e-02
   5.2953413e-02  -2.9525973e-02
   5.2815354e-02  -2.9516940e-02
   5.2681824e-02  -2.9507977e-02
   5.2552661e-02  -2.9499081e-02
   5.2427708e-02  -2.9490250e-02
   5.2306814e-02  -2.9481481e-02
   5.2189834e-02  -2.9472772e-02
   5.2076626e-02  -2.9464120e-02
   5.1967057e-02  -2.9455524e-02
   5.1860995e-02  -2.9446982e-02
   5.1758313e-02  -2.9438492e-02
   5.1658892e-02  -2.9430051e-02
   5.1562614e-02  -2.9421658e-02
   5.1469366e-02  -2.9413312e-02
   5.1367540e-02  -2.9403937e-02
   5.1323620e-02  -2.9399806e-02
   5.1280388e-02  -2.9395684e-02
   5.1237832e-02  -2.9391573e-02
   5.1195939e-02  -2.9387473e-02
   5.1154697e-02  -2.9383382e-02
   5.1114095e-02  -2.9379301e-02
   5.1074121e-02  -2.9375230e-02
   5.1034764e-02  -2.9371169e-02
   5.0996012e-02  -2.9367116e-02
   5.0957854e-02  -2.9363073e-02
   5.0920281e-02  -2.9359039e-02
   5.0883280e-02  -2.9355014e-02
   5.0846843e-02  -2.9350998e-02
   5.0810958e-02  -2.9346990e-02
   5.0775615e-02  -2.9342991e-02
   5.0740806e-02  -2.9339000e-02
   5.0706519e-02  -2.9335017e-02
   5.0672747e-02  -2.9331042e-02
   5.0639478e-02  -2.9327075e-02
   5.0606705e-02  -2.9323116e-02
   5.0574419e-02  -2.9319164e-02
   5.0542609e-02  -2.9315220e-02
   5.0511269e-02  -2.9311284e-02
   5.0480389e-02  -2.9307354e-02
   5.0449961e-02  -2.9303432e-02
   5.0419978e-02  -2.9299517e-02
   5.0390429e-02  -2.9295609e-02
   5.0361309e-02  -2.9291708e-02
   5.0332610e-02  -2.9287813e-02
   5.0304322e-02  -2.9283925e-02
   5.0276440e-02  -2.9280044e-02
   5.0248956e-02  -2.9276169e-02
   5.0221863e-02  -2.9272300e-02
   5.0195153e-02  -2.9268438e-02
   5.0168819e-02  -2.9264581e-02
   5.0142856e-02  -2.9260731e-02
   5.0117256e-02  -2.9256887e-02
   5.0092012e-02  -2.9253048e-02
   5.0067119e-02  -2.9249216e-02
   5.0042569e-02  -2.9245389e-02
   5.0018357e-02  -2.9241567e-02
   4.9994477e-02  -2.9237751e-02
   4.9970922e-02  -2.9233941e-02
   4.9947686e-02  -2.9230136e-02
   4.9924765e-02  -2.9226336e-02
   4.9902152e-02  -2.9222542e-02
   4.9879841e-02  -2.9218752e-02
   4.9857828e-02  -2.9214968e-02
   4.9836107e-02  -2.9211188e-02
   4.9814672e-02  -2.9207414e-02
   4.9793518e-02  -2.9203644e-02
   4.9772641e-02  -2.9199879e-02
   4.9752035e-02  -2.9196119e-02
   4.9731695e-02  -2.9192363e-02
   4.9711617e-02  -2.9188613e-02
   4.9691796e-02  -2.9184866e-02
   4.9672228e-02  -2.9181124e-02
   4.9652907e-02  -2.9177387e-02
   4.9633829e-02  -2.9173653e-02
   4.9614990e-02  -2.9169924e-02
   4.9596385e-02  -2.9166200e-02
   4.9578011e-02  -2.9162479e-02
   4.9559864e-02  -2.9158763e-02
   4.9541938e-02  -2.9155050e-02
   4.9524230e-02  -2.9151342e-02
   4.9506737e-02  -2.9147638e-02
   4.9489454e-02  -2.9143937e-02
   4.9472377e-02  -2.9140240e-02
   4.9455503e-02  -2.9136548e-02
   4.9438829e-02  -2.9132858e-02
   4.9422350e-02  -2.9129173e-02
   4.9406063e-02  -2.9125491e-02
   4.9389964e-02  -2.9121813e-02
   4.9374051e-02  -2.9118139e-02
   4.9358320e-02  -2.9114468e-02
   4.9342767e-02  -2.9110800e-02
   4.9327390e-02  -2.9107136e-02
   4.9312185e-02  -2.9103476e-02
   4.9297150e-02  -2.9099819e-02
   4.9282280e-02  -2.9096165e-02
   4.9267573e-02  -2.9092514e-02
   4.9253027e-02  -2.9088867e-02
   4.9238638e-02  -2.9085222e-02
   4.9224404e-02  -2.9081582e-02
   4.9210321e-02  -2.9077944e-02
   4.9196387e-02  -2.9074309e-02
   4.9182600e-02  -2.9070677e-02
   4.9168956e-02  -2.9067049e-02
   4.9155454e-02  -2.9063423e-02
   4.9142090e-02  -2.9059801e-02
   4.9128862e-02  -2.9056181e-02
   4.9115768e-02  -2.9052564e-02
   4.9102805e-02  -2.9048950e-02
   4.9089971e-02  -2.9045339e-02
   4.9077264e-02  -2.9041731e-02
   4.9064681e-02  -2.9038126e-02
   4.9052221e-02  -2.9034523e-02
   4.9039880e-02  -2.9030923e-02
   4.9027657e-02  -2.9027326e-02
   4.9015550e-02  -2.9023731e-02
   4.9003557e-02  -2.9020140e-02
   4.8991675e-02  -2.9016550e-02
   4.8979902e-02  -2.9012964e-02
   4.8968238e-02  -2.9009380e-02
   4.8956679e-02  -2.9005798e-02
   4.8945224e-02  -2.9002219e-02
   4.8933871e-02  -2.8998643e-02
   4.8922619e-02  -2.8995069e-02
   4.8911464e-02  -2.8991497e-02
   4.8900407e-02  -2.8987928e-02
   4.8889444e-02  -2.8984361e-02
   4.8878575e-02  -2.8980797e-02
   4.8867797e-02  -2.8977235e-02
   4.8857109e-02  -2.8973675e-02
   4.8846509e-02  -2.8970118e-02
   4.8835997e-02  -2.8966563e-02
   4.8825569e-02  -2.8963011e-02
   4.8815225e-02  -2.8959460e-02
   4.8804964e-02  -2.8955912e-02
   4.8794783e-02  -2.8952366e-02
   4.8784682e-02  -2.8948823e-02
   4.8774659e-02  -2.8945281e-02
   4.8764712e-02  -2.8941742e-02
   4.8754840e-02  -2.8938205e-02
   4.8745043e-02  -2.8934670e-02
   4.8735318e-02  -2.8931137e-02
   4.8725664e-02  -2.8927606e-02
   4.8716080e-02  -2.8924077e-02
   4.8706565e-02  -2.8920551e-02
   4.8697118e-02  -2.8917026e-02
   4.8687737e-02  -2.8913504e-02
   4.8678422e-02  -2.8909983e-02
   4.8669170e-02  -2.8906465e-02
   4.8659981e-02  -2.8902948e-02
   4.8650855e-02  -2.8899434e-02
   4.8641789e-02  -2.8895922e-02
   4.8632782e-02  -2.8892411e-02
   4.8623835e-02  -2.8888903e-02
   4.8614945e-02  -2.8885396e-02
   4.8606111e-02  -2.8881891e-02
   4.8597333e-02  -2.8878388e-02
   4.8588610e-02  -2.8874887e-02
   4.8579940e-02  -2.8871388e-02
   4.8571324e-02  -2.8867891e-02
   4.8562759e-02  -2.8864396e-02
   4.8554245e-02  -2.8860903e-02
   4.8545781e-02  -2.8857411e-02
   4.8537366e-02  -2.8853921e-02
   4.8528999e-02  -2.8850433e-02
   4.8520680e-02  -2.8846947e-02
   4.8512408e-02  -2.8843463e-02
   4.8504181e-02  -2.8839980e-02
   4.8487862e-02  -2.8833020e-02
   4.8468563e-02  -2.8824701e-02
   4.8457548e-02  -2.8819911e-02
   4.8439284e-02  -2.8811900e-02
   4.8435009e-02  -2.8810012e-02
   4.8428893e-02  -2.8807305e-02
   4.8422344e-02  -2.8804394e-02
   4.8416457e-02  -2.8801770e-02
   4.8410271e-02  -2.8799002e-02
   4.8403532e-02  -2.8795976e-02
   4.8395317e-02  -2.8792273e-02
   4.8387143e-02  -2.8788571e-02
   4.8375231e-02  -2.8783148e-02
   4.8363402e-02  -2.8777728e-02
   4.8351846e-02  -2.8772401e-02
   4.8340366e-02  -2.8767078e-02
   4.8324422e-02  -2.8759633e-02
   4.8305696e-02  -2.8750813e-02
   4.8289004e-02  -2.8742884e-02
   4.8274107e-02  -2.8735755e-02
   4.8260799e-02  -2.8729345e-02
   4.8248899e-02  -2.8723580e-02
   4.8238250e-02  -2.8718395e-02
   4.8227657e-02  -2.8713213e-02
   4.8219222e-02  -2.8709071e-02
   4.8210822e-02  -2.8704930e-02
   4.8204126e-02  -2.8701619e-02
   4.8197452e-02  -2.8698310e-02
   4.8192127e-02  -2.8695663e-02
   4.8186815e-02  -2.8693017e-02
   4.8181517e-02  -2.8690373e-02
   4.8177816e-02  -2.8688522e-02
   4.8174121e-02  -2.8686671e-02
   4.8170432e-02  -2.8684821e-02
   4.8167853e-02  -2.8683527e-02
   4.8165278e-02  -2.8682232e-02
   4.8162705e-02  -2.8680938e-02
   4.8160135e-02  -2.8679643e-02
   4.8157569e-02  -2.8678350e-02
   4.8156286e-02  -2.8677703e-02
   4.8155005e-02  -2.8677056e-02
   4.8153724e-02  -2.8676409e-02
   4.8152444e-02  -2.8675762e-02
   4.8151165e-02  -2.8675116e-02
   4.8149886e-02  -2.8674469e-02
   4.8148608e-02  -2.8673822e-02
   4.8147331e-02  -2.8673176e-02
   4.8146054e-02  -2.8672529e-02
   4.8145927e-02  -2.8672465e-02
   4.8145799e-02  -2.8672400e-02
   4.8145671e-02  -2.8672336e-02
   4.8145544e-02  -2.8672271e-02
   4.8145416e-02  -2.8672206e-02
   4.8145289e-02  -2.8672142e-02
   4.8145161e-02  -2.8672077e-02
   4.8145034e-02  -2.8672012e-02
   4.8144906e-02  -2.8671948e-02
   4.8144842e-02  -2.8671915e-02


==> data/xDataCBFSim2.dat <==
  -5.0000000e-01   2.0000000e+00
  -5.0037125e-01   1.9997454e+00
  -5.0222518e-01   1.9984736e+00
  -5.1143698e-01   1.9921456e+00
  -5.2680437e-01   1.9815444e+00
  -5.4381052e-01   1.9697189e+00
  -5.6373566e-01   1.9556882e+00
  -5.8619821e-01   1.9395676e+00
  -6.1092349e-01   1.9213411e+00
  -6.3667806e-01   1.9016772e+00
  -6.6077495e-01   1.8825083e+00
  -6.8322092e-01   1.8638518e+00
  -7.0419370e-01   1.8456059e+00
  -7.2387674e-01   1.8276624e+00
  -7.4244899e-01   1.8099084e+00
  -7.6008355e-01   1.7922216e+00
  -7.7694611e-01   1.7744673e+00
  -7.9011949e-01   1.7599662e+00
  -8.0292357e-01   1.7452918e+00
  -8.1845175e-01   1.7266577e+00
  -8.1851466e-01   1.7265802e+00
  -8.1882905e-01   1.7261928e+00
  -8.2006663e-01   1.7246636e+00
  -8.2132536e-01   1.7231016e+00
  -8.2281942e-01   1.7212389e+00
  -8.2455278e-01   1.7190657e+00
  -8.2651136e-01   1.7165944e+00
  -8.2868733e-01   1.7138288e+00
  -8.3107746e-01   1.7107666e+00
  -8.3368225e-01   1.7073997e+00
  -8.3650553e-01   1.7037148e+00
  -8.3955439e-01   1.6996930e+00
  -8.4283929e-01   1.6953094e+00
  -8.4637445e-01   1.6905322e+00
  -8.5017848e-01   1.6853205e+00
  -8.5427530e-01   1.6796231e+00
  -8.5869556e-01   1.6733743e+00
  -8.6347861e-01   1.6664899e+00
  -8.6929086e-01   1.6579454e+00
  -8.8462586e-01   1.6343930e+00
  -9.0004071e-01   1.6090813e+00
  -9.1551349e-01   1.5817735e+00
  -9.2078892e-01   1.5719725e+00
  -9.3549709e-01   1.5431471e+00
  -9.4951976e-01   1.5133024e+00
  -9.5452106e-01   1.5020108e+00
  -9.6706786e-01   1.4719278e+00
  -9.6745450e-01   1.4709568e+00
  -9.6784011e-01   1.4699856e+00
  -9.6975253e-01   1.4651264e+00
  -9.7892734e-01   1.4407571e+00
  -9.8379881e-01   1.4270251e+00
  -9.9439351e-01   1.3948706e+00
  -1.0042515e+00   1.3614166e+00
  -1.0089017e+00   1.3441070e+00
  -1.0175184e+00   1.3085564e+00
  -1.0252885e+00   1.2710347e+00
  -1.0293159e+00   1.2485145e+00
  -1.0354879e+00   1.2072421e+00
  -1.0404527e+00   1.1625187e+00
  -1.0421592e+00   1.1419108e+00
  -1.0434318e+00   1.1233898e+00
  -1.0455180e+00   1.0762752e+00
  -1.0459141e+00   1.0454191e+00
  -1.0447623e+00   9.9586404e-01
  -1.0427206e+00   9.6381342e-01
  -1.0365630e+00   9.0905334e-01
  -1.0316271e+00   8.7927803e-01
  -1.0194384e+00   8.2547528e-01
  -1.0114652e+00   7.9830775e-01
  -9.9723806e-01   7.5850303e-01
  -9.8668066e-01   7.3378512e-01
  -9.7166998e-01   7.0346433e-01
  -9.5892580e-01   6.8104964e-01
  -9.4107690e-01   6.5351149e-01
  -9.2634904e-01   6.3345933e-01
  -9.1084240e-01   6.1443980e-01
  -8.9563501e-01   5.9752749e-01
  -8.8129120e-01   5.8292009e-01
  -8.5614765e-01   5.5995666e-01
  -8.4350588e-01   5.4950863e-01
  -8.2931333e-01   5.3853623e-01
  -8.1756548e-01   5.3000375e-01
  -7.9544648e-01   5.1513948e-01
  -7.8722040e-01   5.0997581e-01
  -7.7567083e-01   5.0302718e-01
  -7.6876707e-01   4.9903185e-01
  -7.5990128e-01   4.9406390e-01
  -7.5294080e-01   4.9028537e-01
  -7.4494269e-01   4.8606852e-01
  -7.3533762e-01   4.8117091e-01
  -7.2619574e-01   4.7666750e-01
  -7.1942918e-01   4.7342721e-01
  -7.1260133e-01   4.7023302e-01
  -7.0365945e-01   4.6615752e-01
  -6.9591271e-01   4.6271897e-01
  -6.8992891e-01   4.6011759e-01
  -6.8417686e-01   4.5765909e-01
  -6.7800903e-01   4.5506600e-01
  -6.7245720e-01   4.5276768e-01
  -6.6640197e-01   4.5029701e-01
  -6.6115762e-01   4.4818550e-01
  -6.5530033e-01   4.4585595e-01
  -6.5036496e-01   4.4391480e-01
  -6.4471861e-01   4.4171634e-01
  -6.4442583e-01   4.4160295e-01
  -6.4413331e-01   4.4148972e-01
  -6.4267461e-01   4.4092594e-01
  -6.3547741e-01   4.3816378e-01
  -6.2803912e-01   4.3533950e-01
  -6.0828807e-01   4.2794835e-01
  -6.0562251e-01   4.2695945e-01
  -6.0112422e-01   4.2529313e-01
  -5.9626816e-01   4.2349656e-01
  -5.8954052e-01   4.2100861e-01
  -5.7237137e-01   4.1463616e-01
  -5.6777363e-01   4.1291771e-01
  -5.6269659e-01   4.1101088e-01
  -5.5629063e-01   4.0858812e-01
  -5.4146714e-01   4.0288864e-01
  -5.3959661e-01   4.0215844e-01
  -5.3632911e-01   4.0087609e-01
  -5.3290258e-01   3.9952148e-01
  -5.2676669e-01   3.9706864e-01
  -5.1396893e-01   3.9182610e-01
  -5.1276734e-01   3.9132420e-01
  -5.1023724e-01   3.9026152e-01
  -5.0759809e-01   3.8914433e-01
  -5.0176125e-01   3.8664051e-01
  -4.9056529e-01   3.8170049e-01
  -4.8974047e-01   3.8132893e-01
  -4.8771435e-01   3.8041158e-01
  -4.8560895e-01   3.7945121e-01
  -4.8345975e-01   3.7846323e-01
  -4.7926601e-01   3.7651259e-01
  -4.6976492e-01   3.7197662e-01
  -4.6881377e-01   3.7151322e-01
  -4.6656014e-01   3.7040829e-01
  -4.6419069e-01   3.6923584e-01
  -4.5882437e-01   3.6653885e-01
  -4.5360783e-01   3.6386011e-01
  -4.4875195e-01   3.6131436e-01
  -4.4376134e-01   3.5864398e-01
  -4.3951261e-01   3.5632633e-01
  -4.3439606e-01   3.5348006e-01
  -4.3105046e-01   3.5158569e-01
  -4.2303443e-01   3.4693777e-01
  -4.2238150e-01   3.4655229e-01
  -4.2085047e-01   3.4564430e-01
  -4.1923399e-01   3.4467937e-01
  -4.1431753e-01   3.4170485e-01
  -4.1083512e-01   3.3956148e-01
  -4.0389290e-01   3.3519797e-01
  -4.0312371e-01   3.3470701e-01
  -4.0164313e-01   3.3375780e-01
  -4.0006716e-01   3.3274136e-01
  -3.9533868e-01   3.2965416e-01
  -3.9150529e-01   3.2711010e-01
  -3.8686120e-01   3.2397880e-01
  -3.8337569e-01   3.2159351e-01
  -3.7881232e-01   3.1842549e-01
  -3.7558783e-01   3.1615648e-01
  -3.7110250e-01   3.1295893e-01
  -3.6805250e-01   3.1075758e-01
  -3.6364349e-01   3.0753747e-01
  -3.6070752e-01   3.0536883e-01
  -3.5637379e-01   3.0213306e-01
  -3.5349899e-01   2.9996431e-01
  -3.4924009e-01   2.9671970e-01
  -3.4637605e-01   2.9451706e-01
  -3.4219208e-01   2.9127043e-01
  -3.3928592e-01   2.8899582e-01
  -3.3517756e-01   2.8575404e-01
  -3.3216799e-01   2.8336051e-01
  -3.2813659e-01   2.8013056e-01
  -3.2494493e-01   2.7755495e-01
  -3.2089886e-01   2.7426760e-01
  -3.1756494e-01   2.7154110e-01
  -3.1331985e-01   2.6804759e-01
  -3.1002454e-01   2.6531980e-01
  -3.0556236e-01   2.6160546e-01
  -3.0226037e-01   2.5884258e-01
  -2.9755875e-01   2.5488926e-01
  -2.9420394e-01   2.5205556e-01
  -2.8923502e-01   2.4784062e-01
  -2.8648272e-01   2.4549753e-01
  -2.8140616e-01   2.4116158e-01
  -2.7877018e-01   2.3890355e-01
  -2.7845890e-01   2.3863662e-01
  -2.7814796e-01   2.3836993e-01
  -2.7659843e-01   2.3704008e-01
  -2.7169678e-01   2.3282484e-01
  -2.6979752e-01   2.3118836e-01
  -2.6798033e-01   2.2962108e-01
  -2.6326689e-01   2.2554954e-01
  -2.6054796e-01   2.2319720e-01
  -2.5591797e-01   2.1918611e-01
  -2.5270294e-01   2.1639745e-01
  -2.4820196e-01   2.1248950e-01
  -2.4377427e-01   2.0864165e-01
  -2.3941831e-01   2.0485352e-01
  -2.3513262e-01   2.0112471e-01
  -2.3091591e-01   1.9745480e-01
  -2.2676696e-01   1.9384331e-01
  -2.2268465e-01   1.9028977e-01
  -2.1866791e-01   1.8679364e-01
  -2.1471577e-01   1.8335439e-01
  -2.1082727e-01   1.7997146e-01
  -2.0700153e-01   1.7664427e-01
  -2.0323769e-01   1.7337221e-01
  -1.9953490e-01   1.7015469e-01
  -1.9589238e-01   1.6699107e-01
  -1.9230933e-01   1.6388071e-01
  -1.8878498e-01   1.6082298e-01
  -1.8531859e-01   1.5781723e-01
  -1.8190941e-01   1.5486278e-01
  -1.7855670e-01   1.5195898e-01
  -1.7525975e-01   1.4910517e-01
  -1.7201783e-01   1.4630066e-01
  -1.6888249e-01   1.4358996e-01
  -1.6586786e-01   1.4098514e-01
  -1.6296898e-01   1.3848173e-01
  -1.6018112e-01   1.3607552e-01
  -1.5749979e-01   1.3376248e-01
  -1.5492069e-01   1.3153877e-01
  -1.5243974e-01   1.2940074e-01
  -1.5005302e-01   1.2734490e-01
  -1.4775680e-01   1.2536792e-01
  -1.4554750e-01   1.2346662e-01
  -1.4342172e-01   1.2163798e-01
  -1.4137619e-01   1.1987908e-01
  -1.3940778e-01   1.1818717e-01
  -1.3751349e-01   1.1655958e-01
  -1.3569045e-01   1.1499379e-01
  -1.3393591e-01   1.1348737e-01
  -1.3224724e-01   1.1203798e-01
  -1.3062191e-01   1.1064342e-01
  -1.2905749e-01   1.0930153e-01
  -1.2755165e-01   1.0801029e-01
  -1.2610216e-01   1.0676772e-01
  -1.2470688e-01   1.0557196e-01
  -1.2336375e-01   1.0442119e-01
  -1.2207079e-01   1.0331370e-01
  -1.2082610e-01   1.0224781e-01
  -1.1962786e-01   1.0122195e-01
  -1.1847431e-01   1.0023457e-01
  -1.1736377e-01   9.9284222e-02
  -1.1629462e-01   9.8369484e-02
  -1.1526530e-01   9.7489006e-02
  -1.1427432e-01   9.6641487e-02
  -1.1332024e-01   9.5825679e-02
  -1.1240167e-01   9.5040379e-02
  -1.1151728e-01   9.4284436e-02
  -1.1066580e-01   9.3556740e-02
  -1.0728652e-01   9.0669877e-02
  -1.0659234e-01   9.0077104e-02
  -1.0596018e-01   8.9537354e-02
  -1.0531529e-01   8.8986806e-02
  -1.0413225e-01   8.7977011e-02
  -1.0355527e-01   8.7484608e-02
  -1.0257840e-01   8.6651053e-02
  -1.0205913e-01   8.6208033e-02
  -1.0110449e-01   8.5393682e-02
  -1.0063996e-01   8.4997469e-02
  -9.9704475e-02   8.4199677e-02
  -9.9291921e-02   8.3847893e-02
  -9.8562688e-02   8.3226144e-02
  -9.8186455e-02   8.2905400e-02
  -9.7522547e-02   8.2339465e-02
  -9.7146443e-02   8.2018895e-02
  -9.6446468e-02   8.1422338e-02
  -9.6070496e-02   8.1101948e-02
  -9.5187863e-02   8.0349889e-02
  -9.4812045e-02   8.0029707e-02
  -9.4093596e-02   7.9417683e-02
  -9.3717909e-02   7.9097681e-02
  -9.3031014e-02   7.8512659e-02
  -9.2655453e-02   7.8192830e-02
  -9.2031374e-02   7.7661413e-02
  -9.1655931e-02   7.7341747e-02
  -9.1065901e-02   7.6839420e-02
  -9.0690571e-02   7.6519909e-02
  -9.0136117e-02   7.6047957e-02
  -8.9760894e-02   7.5728595e-02
  -8.9234279e-02   7.5280419e-02
  -8.8859159e-02   7.4961201e-02
  -8.8358018e-02   7.4534778e-02
  -8.7982998e-02   7.4215699e-02
  -8.7504085e-02   7.3808258e-02
  -8.7129161e-02   7.3489314e-02
  -8.6649131e-02   7.3080991e-02
  -8.6274302e-02   7.2762180e-02
  -8.5765825e-02   7.2329732e-02
  -8.5391093e-02   7.2011059e-02
  -8.4875501e-02   7.1572635e-02
  -8.4500867e-02   7.1254100e-02
  -8.4006499e-02   7.0833796e-02
  -8.3631959e-02   7.0515395e-02
  -8.3143723e-02   7.0100374e-02
  -8.2769277e-02   6.9782106e-02
  -8.2279997e-02   6.9366268e-02
  -8.1905643e-02   6.9048131e-02
  -8.1377092e-02   6.8598994e-02
  -8.1002833e-02   6.8280994e-02
  -8.0534623e-02   6.7883199e-02
  -8.0160453e-02   6.7565327e-02
  -7.9666095e-02   6.7145387e-02
  -7.9292016e-02   6.6827646e-02
  -7.8836426e-02   6.6440701e-02
  -7.8462432e-02   6.6123084e-02
  -7.8000117e-02   6.5730492e-02
  -7.7608317e-02   6.5397809e-02
  -7.7185758e-02   6.5039034e-02
  -7.6763962e-02   6.4680938e-02
  -7.6369304e-02   6.4345908e-02
  -7.5917455e-02   6.3962360e-02
  -7.5557341e-02   6.3656705e-02
  -7.5218975e-02   6.3369528e-02
  -7.4882064e-02   6.3083605e-02
  -7.4375522e-02   6.2653758e-02
  -7.3962892e-02   6.2303635e-02
  -7.3692261e-02   6.2074017e-02
  -7.3422583e-02   6.1845218e-02
  -7.2782869e-02   6.1302525e-02
  -7.2490495e-02   6.1054516e-02
  -7.2199250e-02   6.0807479e-02
  -7.1728621e-02   6.0408316e-02
  -7.1260945e-02   6.0011694e-02
  -7.0940548e-02   5.9739995e-02
  -7.0621537e-02   5.9469490e-02
  -7.0268000e-02   5.9169727e-02
  -6.9916167e-02   5.8871431e-02
  -6.9571028e-02   5.8578829e-02
  -6.9227530e-02   5.8287638e-02
  -6.8869728e-02   5.7984342e-02
  -6.8513708e-02   5.7682579e-02
  -6.8142785e-02   5.7368206e-02
  -6.7773799e-02   5.7055497e-02
  -6.7389283e-02   5.6729650e-02
  -6.7006871e-02   5.6405612e-02
  -6.6807284e-02   5.6236500e-02
  -6.6608270e-02   5.6067881e-02
  -6.6113236e-02   5.5648481e-02
  -6.5905419e-02   5.5472427e-02
  -6.5698233e-02   5.5296915e-02
  -6.5289346e-02   5.4950559e-02
  -6.5073944e-02   5.4768109e-02
  -6.4859228e-02   5.4586249e-02
  -6.4378283e-02   5.4178924e-02
  -6.4154495e-02   5.3989406e-02
  -6.3931460e-02   5.3800534e-02
  -6.3349324e-02   5.3307603e-02
  -6.3116070e-02   5.3110108e-02
  -6.2883647e-02   5.2913326e-02
  -6.2343175e-02   5.2455768e-02
  -6.2100669e-02   5.2250480e-02
  -6.1859075e-02   5.2045975e-02
  -6.1224093e-02   5.1508519e-02
  -6.1097570e-02   5.1401436e-02
  -6.0971300e-02   5.1294571e-02
  -6.0722243e-02   5.1083795e-02
  -6.0464838e-02   5.0865965e-02
  -6.0208490e-02   5.0649041e-02
  -5.9685345e-02   5.0206385e-02
  -5.9418415e-02   4.9980541e-02
  -5.9152641e-02   4.9755687e-02
  -5.8880819e-02   4.9525728e-02
  -5.8610207e-02   4.9296806e-02
  -5.8333405e-02   4.9062659e-02
  -5.8057870e-02   4.8829598e-02
  -5.7775997e-02   4.8591188e-02
  -5.7495452e-02   4.8353915e-02
  -5.7210467e-02   4.8112900e-02
  -5.6926852e-02   4.7873057e-02
  -5.6644603e-02   4.7634383e-02
  -5.6363712e-02   4.7396870e-02
  -5.6084173e-02   4.7160514e-02
  -5.5805981e-02   4.6925309e-02
  -5.5529129e-02   4.6691251e-02
  -5.5253611e-02   4.6458333e-02
  -5.5116351e-02   4.6342300e-02
  -5.4979422e-02   4.6226551e-02
  -5.4659506e-02   4.5956130e-02
  -5.4388182e-02   4.5726797e-02
  -5.4118168e-02   4.5498582e-02
  -5.3849456e-02   4.5271482e-02
  -5.3582042e-02   4.5045490e-02
  -5.3315920e-02   4.4820601e-02
  -5.3051083e-02   4.4596810e-02
  -5.2525243e-02   4.4152503e-02
  -5.2264228e-02   4.3931977e-02
  -5.2004475e-02   4.3712528e-02
  -5.1745979e-02   4.3494153e-02
  -5.1488734e-02   4.3276845e-02
  -5.1232734e-02   4.3060600e-02
  -5.0977974e-02   4.2845413e-02
  -5.0851057e-02   4.2738214e-02
  -5.0724447e-02   4.2631279e-02
  -5.0443174e-02   4.2393722e-02
  -5.0192239e-02   4.2181799e-02
  -4.9942520e-02   4.1970914e-02
  -4.9694012e-02   4.1761061e-02
  -4.9446709e-02   4.1552237e-02
  -4.9200606e-02   4.1344435e-02
  -4.8955696e-02   4.1137652e-02
  -4.8711976e-02   4.0931883e-02
  -4.8469439e-02   4.0727123e-02
  -4.8228079e-02   4.0523367e-02
  -4.7987892e-02   4.0320610e-02
  -4.7748872e-02   4.0118848e-02
  -4.7511014e-02   3.9918076e-02
  -4.6571090e-02   3.9124795e-02
  -4.6145265e-02   3.8765454e-02
  -4.5611827e-02   3.8315345e-02
  -4.5158016e-02   3.7932463e-02
  -4.4263593e-02   3.7177932e-02
  -4.3679778e-02   3.6685503e-02
  -4.3009008e-02   3.6119800e-02
  -4.2459772e-02   3.5656649e-02
  -4.1897724e-02   3.5182749e-02
  -4.1380956e-02   3.4747072e-02
  -4.0910451e-02   3.4350439e-02
  -4.0472742e-02   3.3981485e-02
  -4.0062511e-02   3.3635722e-02
  -3.9662804e-02   3.3298856e-02
  -3.9267005e-02   3.2965311e-02
  -3.8875080e-02   3.2635055e-02
  -3.8486990e-02   3.2308057e-02
  -3.8102701e-02   3.1984286e-02
  -3.7722176e-02   3.1663711e-02
  -3.7345381e-02   3.1346301e-02
  -3.6972280e-02   3.1032026e-02
  -3.6602838e-02   3.0720857e-02
  -3.6237021e-02   3.0412763e-02
  -3.5874794e-02   3.0107716e-02
  -3.5516125e-02   2.9805685e-02
  -3.5160978e-02   2.9506642e-02
  -3.4809322e-02   2.9210558e-02
  -3.4461122e-02   2.8917405e-02
  -3.4116346e-02   2.8627155e-02
  -3.3774962e-02   2.8339780e-02
  -3.3436938e-02   2.8055251e-02
  -3.3102241e-02   2.7773543e-02
  -3.2770840e-02   2.7494626e-02
  -3.2442704e-02   2.7218476e-02
  -3.2117801e-02   2.6945064e-02
  -3.1796101e-02   2.6674365e-02
  -3.1477574e-02   2.6406352e-02
  -3.1162188e-02   2.6140999e-02
  -3.0849915e-02   2.5878281e-02
  -3.0540724e-02   2.5618172e-02
  -3.0234586e-02   2.5360647e-02
  -2.9931472e-02   2.5105681e-02
  -2.9631353e-02   2.4853248e-02
  -2.9334200e-02   2.4603326e-02
  -2.9039984e-02   2.4355888e-02
  -2.8748678e-02   2.4110912e-02
  -2.8460254e-02   2.3868372e-02
  -2.8174684e-02   2.3628246e-02
  -2.7891940e-02   2.3390510e-02
  -2.7611996e-02   2.3155141e-02
  -2.7334824e-02   2.2922115e-02
  -2.7060399e-02   2.2691411e-02
  -2.6788692e-02   2.2463005e-02
  -2.6519679e-02   2.2236874e-02
  -2.6253333e-02   2.2012997e-02
  -2.5989628e-02   2.1791353e-02
  -2.5728540e-02   2.1571918e-02
  -2.5470042e-02   2.1354671e-02
  -2.5214110e-02   2.1139592e-02
  -2.4960719e-02   2.0926658e-02
  -2.4709844e-02   2.0715849e-02
  -2.4461462e-02   2.0507144e-02
  -2.4215547e-02   2.0300523e-02
  -2.3972076e-02   2.0095965e-02
  -2.3731025e-02   1.9893450e-02
  -2.3492371e-02   1.9692958e-02
  -2.3256091e-02   1.9494469e-02
  -2.3022161e-02   1.9297963e-02
  -2.2790558e-02   1.9103421e-02
  -2.2561261e-02   1.8910824e-02
  -2.2334246e-02   1.8720152e-02
  -2.2109492e-02   1.8531388e-02
  -2.1886976e-02   1.8344511e-02
  -2.1666677e-02   1.8159504e-02
  -2.1448572e-02   1.7976347e-02
  -2.1232641e-02   1.7795024e-02
  -2.1018863e-02   1.7615515e-02
  -2.0807216e-02   1.7437804e-02
  -2.0597679e-02   1.7261871e-02
  -2.0390233e-02   1.7087701e-02
  -2.0184856e-02   1.6915274e-02
  -1.9981529e-02   1.6744575e-02
  -1.9780230e-02   1.6575586e-02
  -1.9580942e-02   1.6408291e-02
  -1.9383642e-02   1.6242672e-02
  -1.9188314e-02   1.6078712e-02
  -1.8991206e-02   1.5913267e-02
  -1.8799798e-02   1.5752610e-02
  -1.8422699e-02   1.5436114e-02
  -1.8329602e-02   1.5357982e-02
  -1.8236972e-02   1.5280243e-02
  -1.8144806e-02   1.5202894e-02
  -1.8053102e-02   1.5125935e-02
  -1.7871070e-02   1.4973176e-02
  -1.7690859e-02   1.4821950e-02
  -1.7601431e-02   1.4746907e-02
  -1.7512451e-02   1.4672241e-02
  -1.7335827e-02   1.4524035e-02
  -1.7160971e-02   1.4377318e-02
  -1.7074200e-02   1.4304512e-02
  -1.6987865e-02   1.4232073e-02
  -1.6816491e-02   1.4088286e-02
  -1.6646833e-02   1.3945944e-02
  -1.6562643e-02   1.3875310e-02
  -1.6478874e-02   1.3805032e-02
  -1.6312597e-02   1.3665535e-02
  -1.6147986e-02   1.3527439e-02
  -1.6066300e-02   1.3458913e-02
  -1.5985024e-02   1.3390731e-02
  -1.5823694e-02   1.3255397e-02
  -1.5663981e-02   1.3121424e-02
  -1.5584726e-02   1.3054942e-02
  -1.5505869e-02   1.2988796e-02
  -1.5349342e-02   1.2857503e-02
  -1.5194384e-02   1.2727529e-02
  -1.5117489e-02   1.2663033e-02
  -1.5040980e-02   1.2598862e-02
  -1.4889114e-02   1.2471489e-02
  -1.4738772e-02   1.2345397e-02
  -1.4664167e-02   1.2282828e-02
  -1.4589937e-02   1.2220574e-02
  -1.4442596e-02   1.2097006e-02
  -1.4296734e-02   1.1974682e-02
  -1.4224352e-02   1.1913982e-02
  -1.4152335e-02   1.1853588e-02
  -1.4009385e-02   1.1733713e-02
  -1.3867871e-02   1.1615044e-02
  -1.3797647e-02   1.1556159e-02
  -1.3727777e-02   1.1497570e-02
  -1.3589090e-02   1.1381278e-02
  -1.3451796e-02   1.1266158e-02
  -1.3315881e-02   1.1152196e-02
  -1.3181331e-02   1.1039382e-02
  -1.3114564e-02   1.0983401e-02
  -1.3048133e-02   1.0927703e-02
  -1.2916273e-02   1.0817150e-02
  -1.2785738e-02   1.0707710e-02
  -1.2656515e-02   1.0599373e-02
  -1.2528591e-02   1.0492127e-02
  -1.2465112e-02   1.0438910e-02
  -1.2401953e-02   1.0385962e-02
  -1.2276588e-02   1.0280866e-02
  -1.2152483e-02   1.0176829e-02
  -1.2029627e-02   1.0073841e-02
  -1.1908006e-02   9.9718911e-03
  -1.1847655e-02   9.9213021e-03
  -1.1787608e-02   9.8709687e-03
  -1.1668422e-02   9.7710637e-03
  -1.1550435e-02   9.6721658e-03
  -1.1433634e-02   9.5742651e-03
  -1.1318010e-02   9.4773516e-03
  -1.1260634e-02   9.4292619e-03
  -1.1203548e-02   9.3814153e-03
  -1.1090239e-02   9.2864466e-03
  -1.0978070e-02   9.1924357e-03
  -1.0867031e-02   9.0993731e-03
  -1.0757109e-02   9.0072492e-03
  -1.0702564e-02   8.9615364e-03
  -1.0648295e-02   8.9160548e-03
  -1.0540576e-02   8.8257804e-03
  -1.0433942e-02   8.7364168e-03
  -1.0328382e-02   8.6479550e-03
  -1.0223885e-02   8.5603858e-03
  -1.0172032e-02   8.5169332e-03
  -1.0120441e-02   8.4737005e-03
  -1.0018039e-02   8.3878900e-03
  -9.9166686e-03   8.3029457e-03
  -9.8163200e-03   8.2188588e-03
  -9.7169826e-03   8.1356208e-03
  -9.6676900e-03   8.0943174e-03
  -9.6186464e-03   8.0532231e-03
  -9.5213014e-03   7.9716574e-03
  -9.4249376e-03   7.8909152e-03
  -9.3295453e-03   7.8109884e-03
  -9.2351148e-03   7.7318687e-03
  -9.1882571e-03   7.6926090e-03
  -9.1416364e-03   7.6535480e-03
  -9.0491006e-03   7.5760184e-03
  -8.9574980e-03   7.4992718e-03
  -8.9120437e-03   7.4611898e-03
  -8.8668192e-03   7.4233005e-03
  -8.7720414e-03   7.3438962e-03
  -8.6832332e-03   7.2694945e-03
  -8.5953210e-03   7.1958445e-03
  -8.5082957e-03   7.1229386e-03
  -8.4221484e-03   7.0507694e-03
  -8.3368704e-03   6.9793294e-03
  -8.2524529e-03   6.9086114e-03
  -8.1688873e-03   6.8386081e-03
  -8.0861652e-03   6.7693122e-03
  -8.0451177e-03   6.7349274e-03
  -8.0042779e-03   6.7007168e-03
  -7.9232172e-03   6.6328146e-03
  -7.8106483e-03   6.5385205e-03
  -7.7709950e-03   6.5053051e-03
  -7.7315423e-03   6.4722580e-03
  -7.6532350e-03   6.4066654e-03
  -7.5757184e-03   6.3417359e-03
  -7.4989846e-03   6.2774629e-03
  -7.4230256e-03   6.2138398e-03
  -7.3478338e-03   6.1508601e-03
  -7.2734014e-03   6.0885172e-03
  -7.2364675e-03   6.0575826e-03
  -7.1997207e-03   6.0268048e-03
  -7.1267844e-03   5.9657164e-03
  -7.0369703e-03   5.8904931e-03
  -7.0012337e-03   5.8605624e-03
  -6.9656780e-03   5.8307835e-03
  -6.8951060e-03   5.7716778e-03
  -6.8252471e-03   5.7131700e-03
  -6.7560940e-03   5.6552541e-03
  -6.6876397e-03   5.5979240e-03
  -6.6536724e-03   5.5694768e-03
  -6.6198772e-03   5.5411739e-03
  -6.5527995e-03   5.4849980e-03
  -6.4725241e-03   5.4177702e-03
  -6.4396466e-03   5.3902367e-03
  -6.4069357e-03   5.3628429e-03
  -6.3420102e-03   5.3084713e-03
  -6.2747512e-03   5.2521462e-03
  -6.2111620e-03   5.1988948e-03
  -6.1796088e-03   5.1724716e-03
  -6.1482156e-03   5.1461824e-03
  -6.0834217e-03   5.0919233e-03
  -6.0217669e-03   5.0402935e-03
  -5.9607354e-03   4.9891862e-03
  -5.9003211e-03   4.9385963e-03
  -5.8405178e-03   4.8885184e-03
  -5.8108432e-03   4.8636698e-03
  -5.7813192e-03   4.8389474e-03
  -5.7218274e-03   4.7891313e-03
  -5.6064175e-03   4.6924932e-03
  -5.5779298e-03   4.6686394e-03
  -5.5495866e-03   4.6449066e-03
  -5.4933306e-03   4.5978018e-03
  -5.4376436e-03   4.5511740e-03
  -5.3825200e-03   4.5050183e-03
  -5.3551676e-03   4.4821159e-03
  -5.3279540e-03   4.4593299e-03
  -5.2702739e-03   4.4110345e-03
  -5.2168436e-03   4.3662978e-03
  -5.1903315e-03   4.3440996e-03
  -5.1639539e-03   4.3220141e-03
  -5.1077575e-03   4.2749622e-03
  -5.0817987e-03   4.2532277e-03
  -5.0559716e-03   4.2316035e-03
  -4.9787273e-03   4.1669299e-03
  -4.9534230e-03   4.1457438e-03
  -4.9282471e-03   4.1246653e-03
  -4.8782778e-03   4.0828288e-03
  -4.8288143e-03   4.0414160e-03
  -4.7798514e-03   4.0004227e-03
  -4.7555561e-03   3.9800821e-03
  -4.7313840e-03   3.9598447e-03
  -4.6794029e-03   3.9163251e-03
  -4.6319524e-03   3.8765990e-03
  -4.6084075e-03   3.8568870e-03
  -4.5849821e-03   3.8372752e-03
  -4.5276876e-03   3.7893083e-03
  -4.5046718e-03   3.7700397e-03
  -4.4817729e-03   3.7508689e-03
  -4.4277196e-03   3.7056163e-03
  -4.4052112e-03   3.6867727e-03
  -4.3828170e-03   3.6680248e-03
  -4.3269091e-03   3.6212203e-03
  -4.3049123e-03   3.6028053e-03
  -4.2830272e-03   3.5844839e-03
  -4.2246548e-03   3.5356169e-03
  -4.2031771e-03   3.5176367e-03
  -4.1818083e-03   3.4997479e-03
  -4.0974127e-03   3.4290966e-03
  -4.0765809e-03   3.4116575e-03
  -4.0558548e-03   3.3943070e-03
  -4.0139887e-03   3.3592596e-03
  -3.9935804e-03   3.3421753e-03
  -3.9732757e-03   3.3251777e-03
  -3.9329750e-03   3.2914413e-03
  -3.9129780e-03   3.2747015e-03
  -3.8930826e-03   3.2580467e-03
  -3.8145057e-03   3.1922695e-03
  -3.7951103e-03   3.1760336e-03
  -3.7758133e-03   3.1598801e-03
  -3.7375128e-03   3.1278189e-03
  -3.7185083e-03   3.1119104e-03
  -3.6996002e-03   3.0960828e-03
  -3.6249235e-03   3.0335722e-03
  -3.6064907e-03   3.0181425e-03
  -3.5881516e-03   3.0027913e-03
  -3.5517522e-03   2.9723225e-03
  -3.5336910e-03   2.9572041e-03
  -3.5157216e-03   2.9421625e-03
  -3.4447519e-03   2.8827567e-03
  -3.4359819e-03   2.8754157e-03
  -3.4272342e-03   2.8680934e-03
  -3.4054621e-03   2.8498691e-03
  -3.3640101e-03   2.8151718e-03
  -3.3469025e-03   2.8008520e-03
  -3.3298818e-03   2.7866049e-03
  -3.2960993e-03   2.7583277e-03
  -3.2793367e-03   2.7442968e-03
  -3.2626592e-03   2.7303372e-03
  -3.2256316e-03   2.6993441e-03
  -3.2092269e-03   2.6856129e-03
  -3.1929056e-03   2.6719516e-03
  -3.1766672e-03   2.6583596e-03
  -3.1605112e-03   2.6448368e-03
  -3.1237673e-03   2.6140815e-03
  -3.1078801e-03   2.6007837e-03
  -3.0920736e-03   2.5875535e-03
  -3.0763475e-03   2.5743906e-03
  -3.0607012e-03   2.5612945e-03
  -3.0276916e-03   2.5336653e-03
  -3.0122925e-03   2.5207763e-03
  -2.9969717e-03   2.5079528e-03
  -2.9817287e-03   2.4951944e-03
  -2.9665631e-03   2.4825009e-03
  -2.9066676e-03   2.4323689e-03
  -2.8992661e-03   2.4261740e-03
  -2.8918835e-03   2.4199948e-03
  -2.8735089e-03   2.4046155e-03
  -2.8588932e-03   2.3923825e-03
  -2.8443518e-03   2.3802116e-03
  -2.8298843e-03   2.3681026e-03
  -2.8154904e-03   2.3560552e-03
  -2.7869215e-03   2.3321438e-03
  -2.7727458e-03   2.3202791e-03
  -2.7586422e-03   2.3084748e-03
  -2.7289017e-03   2.2835830e-03
  -2.6976061e-03   2.2573898e-03
  -2.6702323e-03   2.2344790e-03
  -2.6566497e-03   2.2231109e-03
  -2.6431360e-03   2.2118005e-03
  -2.6163144e-03   2.1893521e-03
  -2.6030058e-03   2.1782134e-03
  -2.5897648e-03   2.1671314e-03
  -2.5634844e-03   2.1451360e-03
  -2.5504442e-03   2.1342222e-03
  -2.5374704e-03   2.1233638e-03
  -2.5093765e-03   2.0998509e-03
  -2.4966114e-03   2.0891673e-03
  -2.4839112e-03   2.0785380e-03
  -2.4712755e-03   2.0679627e-03
  -2.4587040e-03   2.0574413e-03
  -2.4304425e-03   2.0337883e-03
  -2.4180786e-03   2.0234406e-03
  -2.4057775e-03   2.0131455e-03
  -2.3935390e-03   2.0029028e-03
  -2.3813627e-03   1.9927121e-03
  -2.3563657e-03   1.9717916e-03
  -2.3443784e-03   1.9617591e-03
  -2.3324519e-03   1.9517777e-03
  -2.3087806e-03   1.9319667e-03
  -2.2970351e-03   1.9221368e-03
  -2.2853494e-03   1.9123568e-03
  -2.2621557e-03   1.8929458e-03
  -2.2506473e-03   1.8833143e-03
  -2.2391973e-03   1.8737317e-03
  -2.2138160e-03   1.8524900e-03
  -2.2025533e-03   1.8430642e-03
  -2.1913479e-03   1.8336863e-03
  -2.1801994e-03   1.8243561e-03
  -2.1691076e-03   1.8150734e-03
  -2.1446886e-03   1.7946373e-03
  -2.1337774e-03   1.7855057e-03
  -2.1229216e-03   1.7764205e-03
  -2.1121210e-03   1.7673816e-03
  -2.1013753e-03   1.7583886e-03
  -2.0789118e-03   1.7395891e-03
  -2.0683349e-03   1.7307375e-03
  -2.0578118e-03   1.7219309e-03
  -2.0369259e-03   1.7044518e-03
  -2.0265625e-03   1.6957788e-03
  -2.0162519e-03   1.6871500e-03
  -1.9957875e-03   1.6700238e-03
  -1.9856333e-03   1.6615259e-03
  -1.9755307e-03   1.6530713e-03
  -1.9554794e-03   1.6362909e-03
  -1.9455301e-03   1.6279646e-03
  -1.9356314e-03   1.6196807e-03
  -1.9141648e-03   1.6017158e-03
  -1.8947359e-03   1.5854565e-03
  -1.8850955e-03   1.5773887e-03
  -1.8755042e-03   1.5693621e-03
  -1.8564675e-03   1.5534310e-03
  -1.8470217e-03   1.5455261e-03
  -1.8376239e-03   1.5376615e-03
  -1.8189715e-03   1.5220521e-03
  -1.8097164e-03   1.5143069e-03
  -1.8005084e-03   1.5066010e-03
  -1.7815827e-03   1.4907630e-03
  -1.7727512e-03   1.4833723e-03
  -1.7639634e-03   1.4760183e-03
  -1.7473864e-03   1.4621458e-03
  -1.7395670e-03   1.4556021e-03
  -1.7317825e-03   1.4490877e-03
  -1.7170878e-03   1.4367904e-03
  -1.7032433e-03   1.4252047e-03
  -1.6933149e-03   1.4168962e-03
  -1.6870626e-03   1.4116639e-03
  -1.6808333e-03   1.4064510e-03
  -1.6584473e-03   1.3877175e-03
  -1.6531834e-03   1.3833124e-03
  -1.6479361e-03   1.3789213e-03
  -1.6320070e-03   1.3655912e-03
  -1.6229668e-03   1.3580261e-03
  -1.6139768e-03   1.3505028e-03
  -1.6045013e-03   1.3425734e-03
  -1.5950814e-03   1.3346906e-03
  -1.5861461e-03   1.3272132e-03
  -1.5772608e-03   1.3197777e-03
  -1.5651665e-03   1.3096568e-03
  -1.5566949e-03   1.3025676e-03
  -1.5491746e-03   1.2962743e-03
  -1.5416905e-03   1.2900114e-03
  -1.5333626e-03   1.2830424e-03
  -1.5250796e-03   1.2761110e-03
  -1.5184854e-03   1.2705928e-03
  -1.5119197e-03   1.2650985e-03
  -1.5066876e-03   1.2607201e-03
  -1.5014736e-03   1.2563569e-03
  -1.4962777e-03   1.2520088e-03
  -1.4926512e-03   1.2489741e-03
  -1.4890335e-03   1.2459467e-03
  -1.4854246e-03   1.2429267e-03
  -1.4818244e-03   1.2399140e-03
  -1.4796685e-03   1.2381099e-03
  -1.4775157e-03   1.2363084e-03
  -1.4753660e-03   1.2345095e-03
  -1.4732195e-03   1.2327133e-03
  -1.4710761e-03   1.2309196e-03
  -1.4689358e-03   1.2291286e-03
  -1.4680805e-03   1.2284129e-03
  -1.4672258e-03   1.2276976e-03
  -1.4663715e-03   1.2269828e-03
  -1.4655178e-03   1.2262683e-03
  -1.4646645e-03   1.2255543e-03
  -1.4638118e-03   1.2248407e-03
  -1.4629595e-03   1.2241275e-03
  -1.4621077e-03   1.2234147e-03
  -1.4612565e-03   1.2227024e-03
  -1.4608310e-03   1.2223463e-03


==> data/xDataNoCBFSim1.dat <==
  -2.0000000e+00   1.0000000e+00
  -1.9999015e+00   9.9600976e-01
  -1.9993805e+00   9.7610835e-01
  -1.9986116e+00   9.4969097e-01
  -1.9977261e+00   9.2245510e-01
  -1.9967081e+00   8.9421750e-01
  -1.9955426e+00   8.6488648e-01
  -1.9942119e+00   8.3435492e-01
  -1.9926950e+00   8.0249912e-01
  -1.9909674e+00   7.6917487e-01
  -1.9889994e+00   7.3421219e-01
  -1.9867549e+00   6.9740822e-01
  -1.9841897e+00   6.5851719e-01
  -1.9812478e+00   6.1723611e-01
  -1.9778582e+00   5.7318315e-01
  -1.9739269e+00   5.2586414e-01
  -1.9693266e+00   4.7461696e-01
  -1.9638766e+00   4.1851296e-01
  -1.9574302e+00   3.5730949e-01
  -1.9502495e+00   2.9440910e-01
  -1.9422562e+00   2.2966384e-01
  -1.9328318e+00   1.5911698e-01
  -1.9220559e+00   8.4704813e-02
  -1.9100969e+00   8.5045307e-03
  -1.8967560e+00  -6.9981692e-02
  -1.8818435e+00  -1.5096828e-01
  -1.8651227e+00  -2.3471463e-01
  -1.8463978e+00  -3.2107620e-01
  -1.8266855e+00  -4.0483731e-01
  -1.8061412e+00  -4.8547076e-01
  -1.7849087e+00  -5.6263073e-01
  -1.7631925e+00  -6.3587255e-01
  -1.7490362e+00  -6.8084773e-01
  -1.7345837e+00  -7.2470048e-01
  -1.7143049e+00  -7.8298371e-01
  -1.7142767e+00  -7.8306211e-01
  -1.7141360e+00  -7.8345405e-01
  -1.7134318e+00  -7.8541224e-01
  -1.7099023e+00  -7.9516513e-01
  -1.7029932e+00  -8.1395827e-01
  -1.6933878e+00  -8.3944677e-01
  -1.6813664e+00  -8.7033908e-01
  -1.6670528e+00  -9.0572862e-01
  -1.6504784e+00  -9.4491358e-01
  -1.6316139e+00  -9.8730265e-01
  -1.6103848e+00  -1.0323618e+00
  -1.6070293e+00  -1.0392392e+00
  -1.5901320e+00  -1.0728982e+00
  -1.5602573e+00  -1.1286132e+00
  -1.5307446e+00  -1.1792050e+00
  -1.5017660e+00  -1.2248799e+00
  -1.4942387e+00  -1.2361274e+00
  -1.4661049e+00  -1.2760153e+00
  -1.4381217e+00  -1.3124634e+00
  -1.4104628e+00  -1.3454896e+00
  -1.3826872e+00  -1.3757969e+00
  -1.3726213e+00  -1.3860984e+00
  -1.3438919e+00  -1.4135731e+00
  -1.3140225e+00  -1.4392124e+00
  -1.2828422e+00  -1.4629274e+00
  -1.2500254e+00  -1.4846605e+00
  -1.2418357e+00  -1.4895841e+00
  -1.2329390e+00  -1.4947111e+00
  -1.2240436e+00  -1.4996090e+00
  -1.1870679e+00  -1.5175745e+00
  -1.1470481e+00  -1.5328177e+00
  -1.1025702e+00  -1.5448761e+00
  -1.0940843e+00  -1.5466142e+00
  -1.0518663e+00  -1.5526833e+00
  -9.8693555e-01  -1.5540351e+00
  -9.7756334e-01  -1.5534716e+00
  -9.3112779e-01  -1.5480116e+00
  -8.6692599e-01  -1.5335866e+00
  -8.5626450e-01  -1.5304690e+00
  -8.0372070e-01  -1.5123271e+00
  -7.4500256e-01  -1.4870313e+00
  -7.3268076e-01  -1.4811110e+00
  -6.7709764e-01  -1.4520445e+00
  -6.2071836e-01  -1.4190739e+00
  -6.0629318e-01  -1.4101496e+00
  -5.4946335e-01  -1.3733661e+00
  -4.9069639e-01  -1.3331187e+00
  -4.7781914e-01  -1.3240674e+00
  -4.1578675e-01  -1.2796547e+00
  -3.4974931e-01  -1.2315342e+00
  -3.3938765e-01  -1.2239603e+00
  -2.8998805e-01  -1.1879492e+00
  -2.4424303e-01  -1.1549460e+00
  -2.3544222e-01  -1.1486550e+00
  -1.9735722e-01  -1.1217139e+00
  -1.6070976e-01  -1.0963008e+00
  -1.5476131e-01  -1.0922296e+00
  -1.2558357e-01  -1.0724992e+00
  -9.4295724e-02  -1.0518151e+00
  -9.0801185e-02  -1.0495370e+00
  -7.3533718e-02  -1.0383793e+00
  -4.5852748e-02  -1.0208463e+00
  -1.9107028e-02  -1.0043347e+00
  -1.8397832e-02  -1.0039027e+00
  -1.4860815e-02  -1.0017530e+00
   2.6029332e-03  -9.9125099e-01
   2.6480313e-02  -9.7719729e-01
   4.9585813e-02  -9.6393576e-01
   5.1197621e-02  -9.6302306e-01
   5.9208216e-02  -9.5851093e-01
   8.0138756e-02  -9.4690893e-01
   1.0081852e-01  -9.3570930e-01
   1.0276214e-01  -9.3466996e-01
   1.1240713e-01  -9.2954566e-01
   1.3127048e-01  -9.1968162e-01
   1.4984327e-01  -9.1016793e-01
   1.5050239e-01  -9.0983382e-01
   1.5378924e-01  -9.0817126e-01
   1.7000677e-01  -9.0005272e-01
   1.8699307e-01  -8.9169468e-01
   2.0337694e-01  -8.8376567e-01
   2.0523097e-01  -8.8287620e-01
   2.1442840e-01  -8.7848616e-01
   2.3085693e-01  -8.7073274e-01
   2.4749799e-01  -8.6298401e-01
   2.5067412e-01  -8.6151600e-01
   2.6633160e-01  -8.5432488e-01
   2.8349073e-01  -8.4652000e-01
   2.8763581e-01  -8.4464452e-01
   3.0517569e-01  -8.3674145e-01
   3.2309310e-01  -8.2870518e-01
   3.2820133e-01  -8.2641716e-01
   3.4669644e-01  -8.1812918e-01
   3.6576432e-01  -8.0954937e-01
   3.7017897e-01  -8.0755343e-01
   3.9019581e-01  -7.9843470e-01
   4.1124165e-01  -7.8867627e-01
   4.1471224e-01  -7.8704503e-01
   4.3171042e-01  -7.7894355e-01
   4.5733800e-01  -7.6629013e-01
   4.5960154e-01  -7.6514173e-01
   4.7074670e-01  -7.5940193e-01
   4.8920257e-01  -7.4954282e-01
   4.9011427e-01  -7.4904293e-01
   4.9464139e-01  -7.4654107e-01
   5.1650081e-01  -7.3395125e-01
   5.1673786e-01  -7.3380961e-01
   5.1792077e-01  -7.3310106e-01
   5.2377596e-01  -7.2954895e-01
   5.4251663e-01  -7.1762580e-01
   5.4355669e-01  -7.1693688e-01
   5.4870478e-01  -7.1348063e-01
   5.7102084e-01  -6.9750140e-01
   5.7256681e-01  -6.9632710e-01
   5.8015928e-01  -6.9041616e-01
   5.9282923e-01  -6.7996715e-01
   5.9460995e-01  -6.7843397e-01
   6.0329898e-01  -6.7069872e-01
   6.1850969e-01  -6.5600337e-01
   6.1953333e-01  -6.5495449e-01
   6.2456177e-01  -6.4967899e-01
   6.3276880e-01  -6.4059070e-01
   6.3367614e-01  -6.3954631e-01
   6.3812981e-01  -6.3429514e-01
   6.5524460e-01  -6.1184632e-01
   6.5535246e-01  -6.1169140e-01
   6.5589017e-01  -6.1091625e-01
   6.5853813e-01  -6.0702660e-01
   6.6378523e-01  -5.9893449e-01
   6.6380666e-01  -5.9890031e-01
   6.6382809e-01  -5.9886613e-01
   6.6393514e-01  -5.9869520e-01
   6.6446851e-01  -5.9783991e-01
   6.6708833e-01  -5.9354798e-01
   6.6753702e-01  -5.9279717e-01
   6.6974490e-01  -5.8903160e-01
   6.7886619e-01  -5.7202770e-01
   6.7913174e-01  -5.7149215e-01
   6.8044266e-01  -5.6880941e-01
   6.8504428e-01  -5.5882667e-01
   6.8998616e-01  -5.4691681e-01
   6.9049336e-01  -5.4561009e-01
   6.9293684e-01  -5.3905356e-01
   6.9690407e-01  -5.2730383e-01
   6.9793613e-01  -5.2397070e-01
   7.0252946e-01  -5.0719422e-01
   7.0351025e-01  -5.0306702e-01
   7.0758936e-01  -4.8231417e-01
   7.0832009e-01  -4.7762451e-01
   7.1054033e-01  -4.5914851e-01
   7.1104068e-01  -4.5314867e-01
   7.1199586e-01  -4.2900431e-01
   7.1198392e-01  -4.2377152e-01
   7.1152927e-01  -4.0884007e-01
   7.1104166e-01  -4.0097452e-01
   7.0710943e-01  -3.6773884e-01
   7.0652489e-01  -3.6426817e-01
   7.0498280e-01  -3.5591613e-01
   7.0316960e-01  -3.4720435e-01
   7.0085178e-01  -3.3729754e-01
   6.9096887e-01  -3.0385568e-01
   6.8894980e-01  -2.9813057e-01
   6.8583111e-01  -2.8979032e-01
   6.8229579e-01  -2.8096130e-01
   6.7784388e-01  -2.7062709e-01
   6.6188794e-01  -2.3882443e-01
   6.5684721e-01  -2.3005383e-01
   6.5087245e-01  -2.2027225e-01
   6.4564017e-01  -2.1218804e-01
   6.2635314e-01  -1.8556618e-01
   6.2249511e-01  -1.8074724e-01
   6.1734752e-01  -1.7454352e-01
   6.1155536e-01  -1.6785103e-01
   6.0600202e-01  -1.6170060e-01
   5.8952554e-01  -1.4482268e-01
   5.8393949e-01  -1.3951941e-01
   5.7534756e-01  -1.3173440e-01
   5.6977585e-01  -1.2691204e-01
   5.4806060e-01  -1.0964433e-01
   5.4290781e-01  -1.0587255e-01
   5.3617777e-01  -1.0111845e-01
   5.3074869e-01  -9.7419546e-02
   5.0607205e-01  -8.2014873e-02
   5.0124035e-01  -7.9248406e-02
   4.9520408e-01  -7.5898769e-02
   4.8851856e-01  -7.2322140e-02
   4.8340581e-01  -6.9678137e-02
   4.6515482e-01  -6.0848718e-02
   4.6023866e-01  -5.8624577e-02
   4.4965055e-01  -5.4043358e-02
   4.4487732e-01  -5.2068138e-02
   4.2421189e-01  -4.4123386e-02
   4.1969271e-01  -4.2510859e-02
   4.1088741e-01  -3.9490591e-02
   4.0651047e-01  -3.8047388e-02
   3.8809031e-01  -3.2375741e-02
   3.8397090e-01  -3.1192506e-02
   3.7381184e-01  -2.8400801e-02
   3.6986283e-01  -2.7362769e-02
   3.5344594e-01  -2.3317319e-02
   3.4975252e-01  -2.2464947e-02
   3.3796933e-01  -1.9880589e-02
   3.3448057e-01  -1.9153714e-02
   3.1993775e-01  -1.6303759e-02
   3.1669991e-01  -1.5707483e-02
   3.0309320e-01  -1.3346684e-02
   3.0010334e-01  -1.2858371e-02
   2.8737484e-01  -1.0896691e-02
   2.8463004e-01  -1.0497830e-02
   2.7273001e-01  -8.8634524e-03
   2.6990792e-01  -8.4978532e-03
   2.5835127e-01  -7.0849639e-03
   2.5553692e-01  -6.7608259e-03
   2.4399222e-01  -5.5094235e-03
   2.4140741e-01  -5.2459926e-03
   2.3043137e-01  -4.1927360e-03
   2.2807154e-01  -3.9797312e-03
   2.1789422e-01  -3.1133602e-03
   2.1572674e-01  -2.9395217e-03
   2.0625273e-01  -2.2219270e-03
   2.0384113e-01  -2.0499609e-03
   1.9443716e-01  -1.4191832e-03
   1.9173255e-01  -1.2491742e-03
   1.8239792e-01  -6.9989472e-04
   1.7933560e-01  -5.3197817e-04
   1.7006993e-01  -5.9211302e-05
   1.6656178e-01   1.0640004e-04
   1.5743738e-01   5.0435574e-04
   1.5336274e-01   6.6734077e-04
   1.4595930e-01   9.4132091e-04
   1.4124164e-01   1.1015757e-03
   1.3621491e-01   1.2605753e-03
   1.3125657e-01   1.4059786e-03
   1.2647802e-01   1.5357853e-03
   1.2187278e-01   1.6516708e-03
   1.1743463e-01   1.7551292e-03
   1.1315755e-01   1.8474939e-03
   1.1289570e-01   1.8529209e-03
   1.1263443e-01   1.8583102e-03
   1.1133655e-01   1.8847020e-03
   1.0505535e-01   2.0037206e-03
   1.0412824e-01   2.0200986e-03
   1.0246509e-01   2.0487349e-03
   1.0071746e-01   2.0778117e-03
   9.7047478e-02   2.1355718e-03
   9.4450651e-02   2.1738165e-03
   9.1235853e-02   2.2182517e-03
   8.9533265e-02   2.2405171e-03
   8.7820716e-02   2.2620496e-03
   8.5455174e-02   2.2904008e-03
   8.3598336e-02   2.3115511e-03
   8.0550675e-02   2.3442232e-03
   7.7613865e-02   2.3733848e-03
   7.4783889e-02   2.3994118e-03
   7.2056877e-02   2.4226399e-03
   6.9429094e-02   2.4433687e-03
   6.6896944e-02   2.4618662e-03
   6.4456955e-02   2.4783713e-03
   6.2105784e-02   2.4930977e-03
   5.9840206e-02   2.5062359e-03
   5.7657115e-02   2.5179565e-03
   5.5553513e-02   2.5284115e-03
   5.3526513e-02   2.5377367e-03
   5.1573333e-02   2.5460534e-03
   4.9691288e-02   2.5534701e-03
   4.7877794e-02   2.5600835e-03
   4.6130358e-02   2.5659799e-03
   4.4446577e-02   2.5712365e-03
   4.2824138e-02   2.5759223e-03
   4.1260809e-02   2.5800987e-03
   3.9754439e-02   2.5838206e-03
   3.8302957e-02   2.5871372e-03
   3.6904364e-02   2.5900921e-03
   3.5556737e-02   2.5927244e-03
   3.4258221e-02   2.5950690e-03
   3.3007028e-02   2.5971571e-03
   3.2040873e-02   2.5986589e-03
   3.1099657e-02   2.6000322e-03
   3.0527004e-02   2.6008257e-03
   2.9963585e-02   2.6015761e-03
   2.9329424e-02   2.6023855e-03
   2.8706963e-02   2.6031444e-03
   2.8153321e-02   2.6037906e-03
   2.7608938e-02   2.6044000e-03
   2.7050032e-02   2.6049994e-03
   2.6500886e-02   2.6055631e-03
   2.5986650e-02   2.6060688e-03
   2.5480973e-02   2.6065454e-03
   2.4977157e-02   2.6070006e-03
   2.4481839e-02   2.6074292e-03
   2.4007431e-02   2.6078225e-03
   2.3540819e-02   2.6081933e-03
   2.3081364e-02   2.6085433e-03
   2.2629470e-02   2.6088731e-03
   2.2192081e-02   2.6091790e-03
   2.1761775e-02   2.6094675e-03
   2.1339915e-02   2.6097385e-03
   2.0924863e-02   2.6099940e-03
   2.0520999e-02   2.6102322e-03
   2.0123581e-02   2.6104569e-03
   1.9734473e-02   2.6106677e-03
   1.9351545e-02   2.6108664e-03
   1.8977832e-02   2.6110522e-03
   1.8610005e-02   2.6112274e-03
   1.8249887e-02   2.6113918e-03
   1.7895412e-02   2.6115467e-03
   1.7548818e-02   2.6116918e-03
   1.7207620e-02   2.6118286e-03
   1.6873420e-02   2.6119569e-03
   1.6544397e-02   2.6120778e-03
   1.6222263e-02   2.6121911e-03
   1.5905090e-02   2.6122979e-03
   1.5594227e-02   2.6123981e-03
   1.5288130e-02   2.6124925e-03
   1.4988132e-02   2.6125810e-03
   1.4692713e-02   2.6126644e-03
   1.4402972e-02   2.6127426e-03
   1.4117637e-02   2.6128162e-03
   1.3838094e-02   2.6128851e-03
   1.3562780e-02   2.6129501e-03
   1.3285039e-02   2.6130126e-03
   1.3011601e-02   2.6130713e-03
   1.2741790e-02   2.6131266e-03
   1.2476169e-02   2.6131785e-03
   1.2228825e-02   2.6132246e-03
   1.1985115e-02   2.6132680e-03
   1.1030487e-02   2.6134195e-03
   1.0827052e-02   2.6134481e-03
   1.0626306e-02   2.6134752e-03
   1.0044564e-02   2.6135472e-03
   9.8592786e-03   2.6135682e-03
   9.6763766e-03   2.6135880e-03
   8.9827558e-03   2.6136556e-03
   8.7983824e-03   2.6136716e-03
   8.6165571e-03   2.6136866e-03
   8.3081950e-03   2.6137105e-03
   8.1238892e-03   2.6137237e-03
   7.9422654e-03   2.6137361e-03
   7.6411617e-03   2.6137552e-03
   7.4569303e-03   2.6137660e-03
   7.2755278e-03   2.6137761e-03
   7.0913409e-03   2.6137857e-03
   6.9100703e-03   2.6137945e-03
   6.7259307e-03   2.6138029e-03
   6.5448004e-03   2.6138107e-03
   6.3607113e-03   2.6138181e-03
   6.1797307e-03   2.6138248e-03
   5.9956955e-03   2.6138311e-03
   5.8148747e-03   2.6138369e-03
   5.6308972e-03   2.6138424e-03
   5.4502474e-03   2.6138473e-03
   5.3578545e-03   2.6138496e-03
   5.2663321e-03   2.6138519e-03
   5.0283190e-03   2.6138572e-03
   4.9359456e-03   2.6138591e-03
   4.8444814e-03   2.6138609e-03
   4.5755073e-03   2.6138657e-03
   4.4831569e-03   2.6138672e-03
   4.3917614e-03   2.6138686e-03
   4.0429886e-03   2.6138732e-03
   3.9506685e-03   2.6138742e-03
   3.8593631e-03   2.6138752e-03
   3.5445555e-03   2.6138781e-03
   3.4522674e-03   2.6138788e-03
   3.3610573e-03   2.6138795e-03
   2.9207367e-03   2.6138819e-03
   2.8284948e-03   2.6138823e-03
   2.7374222e-03   2.6138826e-03
   2.5875870e-03   2.6138831e-03
   2.4953732e-03   2.6138834e-03
   2.4043840e-03   2.6138836e-03
   2.2211180e-03   2.6138839e-03
   2.1289384e-03   2.6138840e-03
   2.0380507e-03   2.6138841e-03
   1.9073094e-03   2.6138842e-03
   1.8151623e-03   2.6138843e-03
   1.7243708e-03   2.6138843e-03
   1.6042023e-03   2.6138843e-03
   1.5120898e-03   2.6138843e-03
   1.4214008e-03   2.6138843e-03
   1.3293109e-03   2.6138842e-03
   1.2386888e-03   2.6138842e-03
   1.1466230e-03   2.6138841e-03
   1.0560721e-03   2.6138841e-03
   9.6403196e-04   2.6138840e-03
   8.7355698e-04   2.6138839e-03
   8.2734649e-04   2.6138839e-03
   7.8154431e-04   2.6138838e-03
   6.4851367e-04   2.6138837e-03
   5.5653756e-04   2.6138836e-03
   4.8994578e-04   2.6138835e-03
   4.4472292e-04   2.6138835e-03
   3.9992205e-04   2.6138834e-03
   2.3063211e-04   2.6138832e-03
   1.8782896e-04   2.6138832e-03
   1.4542521e-04   2.6138832e-03
  -2.6042860e-05   2.6138830e-03
  -6.6450922e-05   2.6138829e-03
  -1.0648193e-04   2.6138829e-03
  -2.7433254e-04   2.6138827e-03
  -3.1242376e-04   2.6138827e-03
  -3.5015955e-04   2.6138827e-03
  -5.0581616e-04   2.6138825e-03
  -5.4174735e-04   2.6138825e-03
  -5.7734327e-04   2.6138825e-03
  -7.2759291e-04   2.6138823e-03
  -7.6145466e-04   2.6138823e-03
  -7.9500044e-04   2.6138822e-03
  -9.3694655e-04   2.6138821e-03
  -9.6885478e-04   2.6138820e-03
  -1.0004653e-03   2.6138820e-03
  -1.1408676e-03   2.6138818e-03
  -1.1708730e-03   2.6138818e-03
  -1.2005984e-03   2.6138817e-03
  -1.3330720e-03   2.6138815e-03
  -1.3612839e-03   2.6138814e-03
  -1.3892325e-03   2.6138814e-03
  -1.5190822e-03   2.6138811e-03
  -1.5455584e-03   2.6138810e-03
  -1.5717876e-03   2.6138809e-03
  -1.6979426e-03   2.6138805e-03
  -1.7227498e-03   2.6138804e-03
  -1.7473256e-03   2.6138803e-03
  -1.8668074e-03   2.6138798e-03
  -1.8900388e-03   2.6138797e-03
  -1.9130535e-03   2.6138796e-03
  -2.0249460e-03   2.6138789e-03
  -2.0467019e-03   2.6138788e-03
  -2.0682547e-03   2.6138786e-03
  -2.1730399e-03   2.6138779e-03
  -2.1934138e-03   2.6138777e-03
  -2.2135976e-03   2.6138775e-03
  -2.3117270e-03   2.6138766e-03
  -2.3308068e-03   2.6138764e-03
  -2.3497085e-03   2.6138762e-03
  -2.4416047e-03   2.6138751e-03
  -2.4589458e-03   2.6138749e-03
  -2.4761297e-03   2.6138747e-03
  -2.5592498e-03   2.6138735e-03
  -2.5749984e-03   2.6138732e-03
  -2.5906088e-03   2.6138730e-03
  -2.6641146e-03   2.6138717e-03
  -2.6784736e-03   2.6138714e-03
  -2.6927109e-03   2.6138712e-03
  -2.7621055e-03   2.6138697e-03
  -2.7881738e-03   2.6138692e-03
  -2.8138159e-03   2.6138686e-03
  -2.8262441e-03   2.6138683e-03
  -2.8385722e-03   2.6138680e-03
  -2.8820147e-03   2.6138669e-03
  -2.9050650e-03   2.6138662e-03
  -2.9277550e-03   2.6138656e-03
  -2.9496771e-03   2.6138650e-03
  -2.9712629e-03   2.6138643e-03
  -2.9921244e-03   2.6138636e-03
  -3.0126717e-03   2.6138630e-03
  -3.0325353e-03   2.6138623e-03
  -3.0521053e-03   2.6138616e-03
  -3.0743567e-03   2.6138608e-03
  -3.0927555e-03   2.6138601e-03
  -3.1108903e-03   2.6138594e-03
  -3.1399661e-03   2.6138582e-03
  -3.1568368e-03   2.6138575e-03
  -3.1734735e-03   2.6138568e-03
  -3.1882293e-03   2.6138562e-03
  -3.2039964e-03   2.6138554e-03
  -3.2195507e-03   2.6138547e-03
  -3.2504590e-03   2.6138532e-03
  -3.2648301e-03   2.6138524e-03
  -3.2790145e-03   2.6138517e-03
  -3.2946748e-03   2.6138509e-03
  -3.3080734e-03   2.6138501e-03
  -3.3213030e-03   2.6138494e-03
  -3.3502088e-03   2.6138476e-03
  -3.3624099e-03   2.6138469e-03
  -3.3744631e-03   2.6138461e-03
  -3.3917314e-03   2.6138450e-03
  -3.4030554e-03   2.6138443e-03
  -3.4142464e-03   2.6138435e-03
  -3.4407923e-03   2.6138416e-03
  -3.4511009e-03   2.6138409e-03
  -3.4612935e-03   2.6138401e-03
  -3.4836444e-03   2.6138384e-03
  -3.5024251e-03   2.6138369e-03
  -3.5125788e-03   2.6138361e-03
  -3.5214455e-03   2.6138353e-03
  -3.5302190e-03   2.6138346e-03
  -3.5606509e-03   2.6138318e-03
  -3.5685829e-03   2.6138311e-03
  -3.5764358e-03   2.6138304e-03
  -3.6051186e-03   2.6138275e-03
  -3.6192337e-03   2.6138261e-03
  -3.6275503e-03   2.6138252e-03
  -3.6538890e-03   2.6138223e-03
  -3.6783487e-03   2.6138195e-03
  -3.6898183e-03   2.6138181e-03
  -3.6975813e-03   2.6138171e-03
  -3.7052538e-03   2.6138162e-03
  -3.7261485e-03   2.6138135e-03
  -3.7359671e-03   2.6138121e-03
  -3.7434953e-03   2.6138111e-03
  -3.7509322e-03   2.6138101e-03
  -3.7599201e-03   2.6138088e-03
  -3.7687745e-03   2.6138075e-03
  -3.7788602e-03   2.6138060e-03
  -3.7869340e-03   2.6138047e-03
  -3.7948948e-03   2.6138035e-03
  -3.8044686e-03   2.6138019e-03
  -3.8117255e-03   2.6138008e-03
  -3.8188870e-03   2.6137996e-03
  -3.8279009e-03   2.6137980e-03
  -3.8344441e-03   2.6137969e-03
  -3.8409063e-03   2.6137957e-03
  -3.8525455e-03   2.6137936e-03
  -3.8586764e-03   2.6137925e-03
  -3.8647326e-03   2.6137913e-03
  -3.8757971e-03   2.6137892e-03
  -3.8826342e-03   2.6137878e-03
  -3.8893739e-03   2.6137865e-03
  -3.8978202e-03   2.6137847e-03
  -3.9031367e-03   2.6137836e-03
  -3.9083915e-03   2.6137825e-03
  -3.9184373e-03   2.6137803e-03
  -3.9245224e-03   2.6137789e-03
  -3.9305229e-03   2.6137775e-03
  -3.9378119e-03   2.6137758e-03
  -3.9445364e-03   2.6137742e-03
  -3.9503486e-03   2.6137728e-03
  -3.9564200e-03   2.6137713e-03
  -3.9636382e-03   2.6137694e-03
  -3.9690323e-03   2.6137680e-03
  -3.9744309e-03   2.6137666e-03
  -3.9802754e-03   2.6137650e-03
  -3.9848440e-03   2.6137638e-03
  -3.9927940e-03   2.6137615e-03
  -3.9967586e-03   2.6137604e-03
  -4.0028051e-03   2.6137586e-03
  -4.0085853e-03   2.6137569e-03
  -4.0118099e-03   2.6137559e-03
  -4.0185918e-03   2.6137538e-03
  -4.0279510e-03   2.6137509e-03
  -4.0303029e-03   2.6137501e-03
  -4.0360176e-03   2.6137482e-03
  -4.0416321e-03   2.6137463e-03
  -4.0433917e-03   2.6137457e-03
  -4.0483400e-03   2.6137440e-03
  -4.0532099e-03   2.6137423e-03
  -4.0544849e-03   2.6137418e-03
  -4.0607798e-03   2.6137395e-03
  -4.0648451e-03   2.6137380e-03
  -4.0656490e-03   2.6137377e-03
  -4.0696349e-03   2.6137362e-03
  -4.0757595e-03   2.6137338e-03
  -4.0761364e-03   2.6137337e-03
  -4.0780134e-03   2.6137329e-03
  -4.0826510e-03   2.6137311e-03
  -4.0872113e-03   2.6137292e-03
  -4.0874346e-03   2.6137291e-03
  -4.0885484e-03   2.6137287e-03
  -4.0940485e-03   2.6137264e-03
  -4.0973108e-03   2.6137250e-03
  -4.0977310e-03   2.6137248e-03
  -4.0998215e-03   2.6137239e-03
  -4.1084994e-03   2.6137200e-03
  -4.1093068e-03   2.6137196e-03
  -4.1133041e-03   2.6137178e-03
  -4.1171008e-03   2.6137160e-03
  -4.1181926e-03   2.6137155e-03
  -4.1217849e-03   2.6137138e-03
  -4.1253229e-03   2.6137120e-03
  -4.1266756e-03   2.6137114e-03
  -4.1307931e-03   2.6137093e-03
  -4.1348366e-03   2.6137072e-03
  -4.1364770e-03   2.6137063e-03
  -4.1409728e-03   2.6137040e-03
  -4.1443619e-03   2.6137021e-03
  -4.1462747e-03   2.6137011e-03
  -4.1515093e-03   2.6136981e-03
  -4.1536159e-03   2.6136969e-03
  -4.1592102e-03   2.6136937e-03
  -4.1615148e-03   2.6136923e-03
  -4.1671538e-03   2.6136888e-03
  -4.1696507e-03   2.6136873e-03
  -4.1729744e-03   2.6136852e-03
  -4.1756041e-03   2.6136834e-03
  -4.1780592e-03   2.6136818e-03
  -4.1806401e-03   2.6136801e-03
  -4.1834339e-03   2.6136782e-03
  -4.1856578e-03   2.6136766e-03
  -4.1878718e-03   2.6136751e-03
  -4.1908089e-03   2.6136730e-03
  -4.1933873e-03   2.6136711e-03
  -4.1950689e-03   2.6136698e-03
  -4.1967331e-03   2.6136686e-03
  -4.2014025e-03   2.6136650e-03
  -4.2031957e-03   2.6136636e-03
  -4.2049681e-03   2.6136622e-03
  -4.2084394e-03   2.6136594e-03
  -4.2104706e-03   2.6136577e-03
  -4.2124738e-03   2.6136560e-03
  -4.2152127e-03   2.6136537e-03
  -4.2169288e-03   2.6136522e-03
  -4.2186239e-03   2.6136507e-03
  -4.2217860e-03   2.6136478e-03
  -4.2235185e-03   2.6136463e-03
  -4.2252286e-03   2.6136447e-03
  -4.2277726e-03   2.6136423e-03
  -4.2295349e-03   2.6136406e-03
  -4.2312729e-03   2.6136388e-03
  -4.2335411e-03   2.6136366e-03
  -4.2353272e-03   2.6136348e-03
  -4.2370872e-03   2.6136330e-03
  -4.2388945e-03   2.6136311e-03
  -4.2390081e-03   2.6136309e-03
  -4.2391215e-03   2.6136308e-03
  -4.2396871e-03   2.6136302e-03
  -4.2424740e-03   2.6136272e-03
  -4.2503965e-03   2.6136182e-03
  -4.2517992e-03   2.6136165e-03
  -4.2535531e-03   2.6136144e-03
  -4.2553051e-03   2.6136123e-03
  -4.2570671e-03   2.6136100e-03
  -4.2595611e-03   2.6136068e-03
  -4.2615212e-03   2.6136043e-03
  -4.2642118e-03   2.6136006e-03
  -4.2668256e-03   2.6135970e-03
  -4.2694807e-03   2.6135931e-03
  -4.2720317e-03   2.6135894e-03
  -4.2745073e-03   2.6135856e-03
  -4.2785926e-03   2.6135790e-03
  -4.2820933e-03   2.6135731e-03
  -4.2851080e-03   2.6135678e-03
  -4.2877155e-03   2.6135630e-03
  -4.2899799e-03   2.6135586e-03
  -4.2919533e-03   2.6135547e-03
  -4.2936786e-03   2.6135512e-03
  -4.2953573e-03   2.6135477e-03
  -4.2966674e-03   2.6135449e-03
  -4.2979491e-03   2.6135420e-03
  -4.2989544e-03   2.6135398e-03
  -4.2999422e-03   2.6135375e-03
  -4.3007200e-03   2.6135357e-03
  -4.3014870e-03   2.6135339e-03
  -4.3022432e-03   2.6135321e-03
  -4.3027663e-03   2.6135308e-03
  -4.3032843e-03   2.6135295e-03
  -4.3037972e-03   2.6135283e-03
  -4.3043051e-03   2.6135270e-03
  -4.3046074e-03   2.6135262e-03
  -4.3049080e-03   2.6135255e-03
  -4.3052068e-03   2.6135247e-03
  -4.3055038e-03   2.6135240e-03
  -4.3057991e-03   2.6135232e-03
  -4.3060926e-03   2.6135224e-03
  -4.3062096e-03   2.6135221e-03
  -4.3063262e-03   2.6135218e-03
  -4.3064426e-03   2.6135215e-03
  -4.3065587e-03   2.6135212e-03
  -4.3066746e-03   2.6135209e-03
  -4.3067901e-03   2.6135206e-03
  -4.3069054e-03   2.6135203e-03
  -4.3070204e-03   2.6135200e-03
  -4.3071352e-03   2.6135197e-03


==> data/xDataNoCBFSim2.dat <==
  -5.0000000e-01   2.0000000e+00
  -5.0011675e-01   1.9995383e+00
  -5.0069981e-01   1.9972327e+00
  -5.0359834e-01   1.9857710e+00
  -5.1286125e-01   1.9491405e+00
  -5.2660120e-01   1.8947843e+00
  -5.4342826e-01   1.8281345e+00
  -5.6231991e-01   1.7531071e+00
  -5.8248480e-01   1.6726282e+00
  -6.0328164e-01   1.5889465e+00
  -6.2417415e-01   1.5038073e+00
  -6.4470275e-01   1.4185619e+00
  -6.6329167e-01   1.3393304e+00
  -6.7957720e-01   1.2675460e+00
  -6.9374830e-01   1.2024272e+00
  -7.0360753e-01   1.1550353e+00
  -7.1233756e-01   1.1110705e+00
  -7.2182086e-01   1.0603071e+00
  -7.2184465e-01   1.0601747e+00
  -7.2196346e-01   1.0595130e+00
  -7.2248013e-01   1.0566273e+00
  -7.2300132e-01   1.0537019e+00
  -7.2363393e-01   1.0501312e+00
  -7.2436408e-01   1.0459819e+00
  -7.2518200e-01   1.0412967e+00
  -7.2608055e-01   1.0361025e+00
  -7.2705431e-01   1.0304149e+00
  -7.2809914e-01   1.0242407e+00
  -7.2921180e-01   1.0175789e+00
  -7.3038979e-01   1.0104217e+00
  -7.3163123e-01   1.0027540e+00
  -7.3293474e-01   9.9455294e-01
  -7.3429939e-01   9.8578700e-01
  -7.3572462e-01   9.7641406e-01
  -7.3721023e-01   9.6637897e-01
  -7.3895619e-01   9.5419029e-01
  -7.4388882e-01   9.1671815e-01
  -7.4791200e-01   8.8091844e-01
  -7.4900345e-01   8.6984445e-01
  -7.5167855e-01   8.3819525e-01
  -7.5355818e-01   8.0782242e-01
  -7.5403703e-01   7.9724912e-01
  -7.5480818e-01   7.7008927e-01
  -7.5482098e-01   7.6924138e-01
  -7.5483303e-01   7.6839547e-01
  -7.5488228e-01   7.6419570e-01
  -7.5486192e-01   7.4391667e-01
  -7.5466810e-01   7.3318301e-01
  -7.5375096e-01   7.0948153e-01
  -7.5215920e-01   6.8654984e-01
  -7.5104607e-01   6.7478463e-01
  -7.4850215e-01   6.5372956e-01
  -7.4528433e-01   6.3327339e-01
  -7.4351931e-01   6.2379397e-01
  -7.3937854e-01   6.0466497e-01
  -7.3449150e-01   5.8590681e-01
  -7.3254875e-01   5.7927348e-01
  -7.2670542e-01   5.6140598e-01
  -7.1994322e-01   5.4368533e-01
  -7.1804013e-01   5.3914395e-01
  -7.1061245e-01   5.2290226e-01
  -7.0462703e-01   5.1123894e-01
  -6.9470110e-01   4.9406846e-01
  -6.9223802e-01   4.9015970e-01
  -6.8241929e-01   4.7572419e-01
  -6.7790640e-01   4.6963111e-01
  -6.6299330e-01   4.5146907e-01
  -6.6109817e-01   4.4935181e-01
  -6.5326693e-01   4.4099421e-01
  -6.4516134e-01   4.3294735e-01
  -6.4306087e-01   4.3095328e-01
  -6.3385305e-01   4.2261324e-01
  -6.3244289e-01   4.2139044e-01
  -6.2601310e-01   4.1598396e-01
  -6.1941920e-01   4.1070974e-01
  -6.1848534e-01   4.0998360e-01
  -6.1416999e-01   4.0669180e-01
  -6.0968919e-01   4.0338021e-01
  -6.0504249e-01   4.0005434e-01
  -6.0403117e-01   3.9934450e-01
  -6.0037452e-01   3.9681823e-01
  -5.9655606e-01   3.9424526e-01
  -5.9257325e-01   3.9162925e-01
  -5.9128716e-01   3.9079877e-01
  -5.8777516e-01   3.8856514e-01
  -5.8407996e-01   3.8626734e-01
  -5.8019619e-01   3.8390767e-01
  -5.7810037e-01   3.8265703e-01
  -5.7389525e-01   3.8019388e-01
  -5.6943320e-01   3.7764488e-01
  -5.6678803e-01   3.7616386e-01
  -5.6260605e-01   3.7386611e-01
  -5.5812708e-01   3.7146198e-01
  -5.5475161e-01   3.6968719e-01
  -5.5055196e-01   3.6752139e-01
  -5.4600551e-01   3.6522712e-01
  -5.4187173e-01   3.6318423e-01
  -5.3769171e-01   3.6115805e-01
  -5.3312189e-01   3.5898601e-01
  -5.2855926e-01   3.5685973e-01
  -5.2454007e-01   3.5501972e-01
  -5.2012194e-01   3.5303065e-01
  -5.1550388e-01   3.5098683e-01
  -5.1174326e-01   3.4934745e-01
  -5.0730042e-01   3.4743761e-01
  -5.0333444e-01   3.4575581e-01
  -4.9921675e-01   3.4403102e-01
  -4.9530117e-01   3.4240961e-01
  -4.9149248e-01   3.4084862e-01
  -4.8772423e-01   3.3931865e-01
  -4.8420564e-01   3.3790195e-01
  -4.8060640e-01   3.3646363e-01
  -4.7638293e-01   3.3478845e-01
  -4.7329634e-01   3.3357190e-01
  -4.7060984e-01   3.3251777e-01
  -4.6759052e-01   3.3133773e-01
  -4.6483715e-01   3.3026546e-01
  -4.6220628e-01   3.2924388e-01
  -4.5918138e-01   3.2807237e-01
  -4.5674548e-01   3.2713097e-01
  -4.5427378e-01   3.2617719e-01
  -4.5138597e-01   3.2506428e-01
  -4.4924340e-01   3.2423925e-01
  -4.4690462e-01   3.2333907e-01
  -4.4414062e-01   3.2227536e-01
  -4.4226992e-01   3.2155530e-01
  -4.4006228e-01   3.2070517e-01
  -4.3742018e-01   3.1968689e-01
  -4.3580109e-01   3.1906225e-01
  -4.3370886e-01   3.1825418e-01
  -4.3117392e-01   3.1727349e-01
  -4.2978824e-01   3.1673653e-01
  -4.2952402e-01   3.1663407e-01
  -4.2926018e-01   3.1653173e-01
  -4.2794664e-01   3.1602181e-01
  -4.2151783e-01   3.1351497e-01
  -4.2049225e-01   3.1311308e-01
  -4.1545237e-01   3.1112871e-01
  -4.1465263e-01   3.1081226e-01
  -4.1070908e-01   3.0924478e-01
  -4.0067376e-01   3.0519464e-01
  -4.0022977e-01   3.0501313e-01
  -3.9845569e-01   3.0428572e-01
  -3.9659580e-01   3.0351928e-01
  -3.9464858e-01   3.0271245e-01
  -3.9420536e-01   3.0252815e-01
  -3.9200783e-01   3.0161073e-01
  -3.8381559e-01   2.9813271e-01
  -3.8337369e-01   2.9794230e-01
  -3.8120261e-01   2.9700242e-01
  -3.7888724e-01   2.9599172e-01
  -3.7833069e-01   2.9574746e-01
  -3.7583523e-01   2.9464570e-01
  -3.7316877e-01   2.9345631e-01
  -3.7240185e-01   2.9311182e-01
  -3.6862752e-01   2.9140024e-01
  -3.6769400e-01   2.9097263e-01
  -3.6361614e-01   2.8908394e-01
  -3.6249924e-01   2.8856056e-01
  -3.5862962e-01   2.8672613e-01
  -3.5733077e-01   2.8610284e-01
  -3.5331434e-01   2.8415038e-01
  -3.5182212e-01   2.8341506e-01
  -3.4831447e-01   2.8166456e-01
  -3.4664091e-01   2.8081819e-01
  -3.4323493e-01   2.7907261e-01
  -3.4137771e-01   2.7810738e-01
  -3.3810384e-01   2.7638218e-01
  -3.3606172e-01   2.7529032e-01
  -3.3284077e-01   2.7354291e-01
  -3.3060966e-01   2.7231392e-01
  -3.2792221e-01   2.7081285e-01
  -3.2551512e-01   2.6944875e-01
  -3.2286159e-01   2.6792305e-01
  -3.2027413e-01   2.6641273e-01
  -3.1734710e-01   2.6467676e-01
  -3.1456393e-01   2.6299860e-01
  -3.1168234e-01   2.6123235e-01
  -3.0869910e-01   2.5937251e-01
  -3.0636853e-01   2.5789714e-01
  -3.0407791e-01   2.5642771e-01
  -3.0244307e-01   2.5536716e-01
  -3.0082777e-01   2.5430957e-01
  -2.9913564e-01   2.5319129e-01
  -2.9746419e-01   2.5207622e-01
  -2.9571298e-01   2.5089677e-01
  -2.9398361e-01   2.4972080e-01
  -2.9217152e-01   2.4847661e-01
  -2.9038244e-01   2.4723621e-01
  -2.8944197e-01   2.4657940e-01
  -2.8850764e-01   2.4592363e-01
  -2.8656040e-01   2.4454654e-01
  -2.8558668e-01   2.4385268e-01
  -2.8461940e-01   2.4315996e-01
  -2.8253728e-01   2.4165725e-01
  -2.8152875e-01   2.4092371e-01
  -2.8052696e-01   2.4019144e-01
  -2.7907246e-01   2.3912186e-01
  -2.7803414e-01   2.3835370e-01
  -2.7700279e-01   2.3758692e-01
  -2.7594674e-01   2.3679791e-01
  -2.7489780e-01   2.3601036e-01
  -2.7382380e-01   2.3520006e-01
  -2.7275702e-01   2.3439129e-01
  -2.7166482e-01   2.3355925e-01
  -2.7057997e-01   2.3272883e-01
  -2.6946932e-01   2.3187462e-01
  -2.6836615e-01   2.3102213e-01
  -2.6730202e-01   2.3019607e-01
  -2.6624463e-01   2.2937163e-01
  -2.6509748e-01   2.2847319e-01
  -2.6395799e-01   2.2757669e-01
  -2.6296532e-01   2.2679242e-01
  -2.6197829e-01   2.2600964e-01
  -2.6085785e-01   2.2511752e-01
  -2.5974447e-01   2.2422734e-01
  -2.5879959e-01   2.2346905e-01
  -2.5785963e-01   2.2271218e-01
  -2.5676457e-01   2.2182728e-01
  -2.5567601e-01   2.2094433e-01
  -2.5459380e-01   2.2006335e-01
  -2.5351781e-01   2.1918433e-01
  -2.5244791e-01   2.1830728e-01
  -2.5138398e-01   2.1743222e-01
  -2.5032588e-01   2.1655913e-01
  -2.4927352e-01   2.1568805e-01
  -2.4822676e-01   2.1481896e-01
  -2.4718549e-01   2.1395187e-01
  -2.4614962e-01   2.1308681e-01
  -2.4511903e-01   2.1222376e-01
  -2.4409363e-01   2.1136275e-01
  -2.4307332e-01   2.1050377e-01
  -2.4235472e-01   2.0989749e-01
  -2.4163859e-01   2.0929224e-01
  -2.4055213e-01   2.0837204e-01
  -2.3954888e-01   2.0752025e-01
  -2.3855032e-01   2.0667054e-01
  -2.3755637e-01   2.0582292e-01
  -2.3656695e-01   2.0497739e-01
  -2.3558199e-01   2.0413397e-01
  -2.3460142e-01   2.0329266e-01
  -2.3362517e-01   2.0245348e-01
  -2.3265317e-01   2.0161643e-01
  -2.3168535e-01   2.0078152e-01
  -2.3072166e-01   1.9994877e-01
  -2.3003112e-01   1.9935121e-01
  -2.2934266e-01   1.9875478e-01
  -2.2829024e-01   1.9784178e-01
  -2.2734068e-01   1.9701672e-01
  -2.2639498e-01   1.9619385e-01
  -2.2545309e-01   1.9537319e-01
  -2.2451497e-01   1.9455474e-01
  -2.2358056e-01   1.9373851e-01
  -2.2264982e-01   1.9292450e-01
  -2.2172271e-01   1.9211274e-01
  -2.2079919e-01   1.9130322e-01
  -2.1987920e-01   1.9049596e-01
  -2.1896272e-01   1.8969096e-01
  -2.1804971e-01   1.8888823e-01
  -2.1714012e-01   1.8808779e-01
  -2.1623392e-01   1.8728963e-01
  -2.1533109e-01   1.8649376e-01
  -2.1443158e-01   1.8570020e-01
  -2.1353537e-01   1.8490895e-01
  -2.1264242e-01   1.8412001e-01
  -2.1175271e-01   1.8333340e-01
  -2.1086620e-01   1.8254912e-01
  -2.0998288e-01   1.8176718e-01
  -2.0954240e-01   1.8137709e-01
  -2.0910271e-01   1.8098759e-01
  -2.0691594e-01   1.7904890e-01
  -2.0423441e-01   1.7666854e-01
  -2.0081255e-01   1.7362700e-01
  -1.9885043e-01   1.7188139e-01
  -1.9550234e-01   1.6890075e-01
  -1.9219976e-01   1.6595899e-01
  -1.9052568e-01   1.6446746e-01
  -1.8870302e-01   1.6284345e-01
  -1.8684344e-01   1.6118653e-01
  -1.8511565e-01   1.5964715e-01
  -1.8351018e-01   1.5821692e-01
  -1.8193473e-01   1.5681368e-01
  -1.8037003e-01   1.5542028e-01
  -1.7881600e-01   1.5403673e-01
  -1.7727260e-01   1.5266303e-01
  -1.7573979e-01   1.5129918e-01
  -1.7421751e-01   1.4994517e-01
  -1.7270573e-01   1.4860100e-01
  -1.7120441e-01   1.4726666e-01
  -1.6971350e-01   1.4594213e-01
  -1.6823298e-01   1.4462740e-01
  -1.6676279e-01   1.4332245e-01
  -1.6530292e-01   1.4202728e-01
  -1.6385333e-01   1.4074185e-01
  -1.6241398e-01   1.3946615e-01
  -1.6098484e-01   1.3820015e-01
  -1.5956588e-01   1.3694383e-01
  -1.5815707e-01   1.3569717e-01
  -1.5675838e-01   1.3446012e-01
  -1.5536978e-01   1.3323267e-01
  -1.5399124e-01   1.3201479e-01
  -1.5262272e-01   1.3080643e-01
  -1.5126419e-01   1.2960757e-01
  -1.4991563e-01   1.2841818e-01
  -1.4857700e-01   1.2723821e-01
  -1.4724827e-01   1.2606763e-01
  -1.4592941e-01   1.2490639e-01
  -1.4462038e-01   1.2375447e-01
  -1.4332116e-01   1.2261182e-01
  -1.4203171e-01   1.2147840e-01
  -1.4075199e-01   1.2035417e-01
  -1.3948197e-01   1.1923908e-01
  -1.3822161e-01   1.1813309e-01
  -1.3697089e-01   1.1703615e-01
  -1.3572976e-01   1.1594822e-01
  -1.3449819e-01   1.1486926e-01
  -1.3327613e-01   1.1379922e-01
  -1.3206356e-01   1.1273804e-01
  -1.3086043e-01   1.1168569e-01
  -1.2966670e-01   1.1064211e-01
  -1.2848234e-01   1.0960726e-01
  -1.2730731e-01   1.0858109e-01
  -1.2614155e-01   1.0756354e-01
  -1.2498504e-01   1.0655457e-01
  -1.2383773e-01   1.0555412e-01
  -1.2269958e-01   1.0456215e-01
  -1.2157054e-01   1.0357861e-01
  -1.2045057e-01   1.0260343e-01
  -1.1933963e-01   1.0163659e-01
  -1.1823768e-01   1.0067801e-01
  -1.1714466e-01   9.9727646e-02
  -1.1606053e-01   9.8785452e-02
  -1.1498526e-01   9.7851372e-02
  -1.1391878e-01   9.6925353e-02
  -1.1286106e-01   9.6007344e-02
  -1.1181205e-01   9.5097291e-02
  -1.1077170e-01   9.4195142e-02
  -1.0973997e-01   9.3300844e-02
  -1.0871680e-01   9.2414344e-02
  -1.0770215e-01   9.1535589e-02
  -1.0669596e-01   9.0664526e-02
  -1.0569820e-01   8.9801103e-02
  -1.0470881e-01   8.8945266e-02
  -1.0372774e-01   8.8096962e-02
  -1.0275495e-01   8.7256139e-02
  -1.0179037e-01   8.6422744e-02
  -1.0083398e-01   8.5596724e-02
  -9.9885701e-02   8.4778025e-02
  -9.8937576e-02   8.3959760e-02
  -9.8005466e-02   8.3155610e-02
  -9.6985962e-02   8.2276395e-02
  -9.6070564e-02   8.1487254e-02
  -9.5163031e-02   8.0705168e-02
  -9.4263314e-02   7.9930084e-02
  -9.3276083e-02   7.9079913e-02
  -9.2833415e-02   7.8698806e-02
  -9.2392667e-02   7.8319415e-02
  -9.1516909e-02   7.7565757e-02
  -8.9788160e-02   7.6078755e-02
  -8.9360678e-02   7.5711201e-02
  -8.8935066e-02   7.5345312e-02
  -8.8089424e-02   7.4618505e-02
  -8.7251184e-02   7.3898283e-02
  -8.6420295e-02   7.3184595e-02
  -8.5596705e-02   7.2477390e-02
  -8.5187631e-02   7.2126204e-02
  -8.4780363e-02   7.1776620e-02
  -8.3971220e-02   7.1082232e-02
  -8.2940687e-02   7.0198147e-02
  -8.2543367e-02   6.9857377e-02
  -8.2147811e-02   6.9518168e-02
  -8.1361965e-02   6.8844410e-02
  -8.0583100e-02   6.8176822e-02
  -7.9811164e-02   6.7515357e-02
  -7.9046107e-02   6.6859965e-02
  -7.8666143e-02   6.6534531e-02
  -7.8287879e-02   6.6210597e-02
  -7.7441893e-02   6.5486276e-02
  -7.6698020e-02   6.4849559e-02
  -7.5960819e-02   6.4218717e-02
  -7.5594705e-02   6.3905484e-02
  -7.5230241e-02   6.3593702e-02
  -7.4503465e-02   6.2972098e-02
  -7.3437242e-02   6.2060449e-02
  -7.3082523e-02   6.1757229e-02
  -7.2729409e-02   6.1455419e-02
  -7.2027977e-02   6.0856006e-02
  -7.1332897e-02   6.0262162e-02
  -7.0644119e-02   5.9673843e-02
  -6.9961596e-02   5.9091002e-02
  -6.9285279e-02   5.8513594e-02
  -6.8615120e-02   5.7941574e-02
  -6.8282334e-02   5.7657570e-02
  -6.7951070e-02   5.7374896e-02
  -6.7170430e-02   5.6708887e-02
  -6.6844256e-02   5.6430661e-02
  -6.6519578e-02   5.6153741e-02
  -6.5703752e-02   5.5458050e-02
  -6.5384310e-02   5.5185700e-02
  -6.5066337e-02   5.4914631e-02
  -6.4285873e-02   5.4249415e-02
  -6.3661484e-02   5.3717351e-02
  -6.3351447e-02   5.3453199e-02
  -6.3042841e-02   5.3190293e-02
  -6.1822614e-02   5.2151022e-02
  -6.1521077e-02   5.1894268e-02
  -6.1220936e-02   5.1638728e-02
  -6.0598048e-02   5.1108480e-02
  -5.9891924e-02   5.0507507e-02
  -5.9599343e-02   5.0258536e-02
  -5.9308122e-02   5.0010746e-02
  -5.8498440e-02   4.9321938e-02
  -5.8212343e-02   4.9078595e-02
  -5.7927579e-02   4.8836408e-02
  -5.7059408e-02   4.8098181e-02
  -5.6780024e-02   4.7860659e-02
  -5.6501946e-02   4.7624268e-02
  -5.5402579e-02   4.6689915e-02
  -5.5130946e-02   4.6459106e-02
  -5.4860587e-02   4.6229399e-02
  -5.3791774e-02   4.5321490e-02
  -5.3527700e-02   4.5097219e-02
  -5.3264867e-02   4.4874022e-02
  -5.2742904e-02   4.4430826e-02
  -5.2483764e-02   4.4210819e-02
  -5.2225843e-02   4.3991866e-02
  -5.1969138e-02   4.3773963e-02
  -5.1713643e-02   4.3557104e-02
  -5.0703660e-02   4.2700022e-02
  -5.0454137e-02   4.2488318e-02
  -5.0205794e-02   4.2277631e-02
  -4.9958626e-02   4.2067957e-02
  -4.9712626e-02   4.1859290e-02
  -4.8740219e-02   4.1034615e-02
  -4.8499990e-02   4.0830922e-02
  -4.8260901e-02   4.0628210e-02
  -4.7786120e-02   4.0225713e-02
  -4.7315837e-02   3.9827088e-02
  -4.6827069e-02   3.9412857e-02
  -4.6289422e-02   3.8957274e-02
  -4.6060838e-02   3.8763604e-02
  -4.5833343e-02   3.8570870e-02
  -4.4934155e-02   3.7809208e-02
  -4.4712032e-02   3.7621091e-02
  -4.4490970e-02   3.7433885e-02
  -4.4052007e-02   3.7062189e-02
  -4.3834098e-02   3.6877691e-02
  -4.3617230e-02   3.6694087e-02
  -4.3049679e-02   3.6213647e-02
  -4.2836565e-02   3.6033265e-02
  -4.2624471e-02   3.5853758e-02
  -4.2203328e-02   3.5497355e-02
  -4.1994269e-02   3.5320452e-02
  -4.1786213e-02   3.5144408e-02
  -4.1312538e-02   3.4743656e-02
  -4.1107754e-02   3.4570417e-02
  -4.0903953e-02   3.4398020e-02
  -4.0335367e-02   3.3917106e-02
  -4.0135279e-02   3.3747890e-02
  -3.9936154e-02   3.3579499e-02
  -3.9530484e-02   3.3236474e-02
  -3.9139001e-02   3.2905485e-02
  -3.8944674e-02   3.2741201e-02
  -3.8751283e-02   3.2577718e-02
  -3.8259068e-02   3.2161669e-02
  -3.8068984e-02   3.2001015e-02
  -3.7879819e-02   3.1841146e-02
  -3.7691566e-02   3.1682059e-02
  -3.7504223e-02   3.1523749e-02
  -3.7132248e-02   3.1209447e-02
  -3.6763862e-02   3.0898211e-02
  -3.6037724e-02   3.0284826e-02
  -3.5642087e-02   2.9950680e-02
  -3.5030270e-02   2.9434030e-02
  -3.4682201e-02   2.9140145e-02
  -3.4337503e-02   2.8849137e-02
  -3.3994148e-02   2.8559292e-02
  -3.3569719e-02   2.8201050e-02
  -3.2905138e-02   2.7640197e-02
  -3.2253405e-02   2.7090293e-02
  -3.1614283e-02   2.6551133e-02
  -3.1217426e-02   2.6216399e-02
  -3.0598378e-02   2.5694332e-02
  -3.0276040e-02   2.5422530e-02
  -2.9846693e-02   2.5060537e-02
  -2.9518665e-02   2.4783998e-02
  -2.9181487e-02   2.4499773e-02
  -2.8871238e-02   2.4238273e-02
  -2.8570100e-02   2.3984476e-02
  -2.8282087e-02   2.3741760e-02
  -2.7999707e-02   2.3503811e-02
  -2.7720091e-02   2.3268211e-02
  -2.7443213e-02   2.3034937e-02
  -2.7169048e-02   2.2803967e-02
  -2.6897570e-02   2.2575278e-02
  -2.6762830e-02   2.2461782e-02
  -2.6628753e-02   2.2348849e-02
  -2.6099006e-02   2.1902685e-02
  -2.5838025e-02   2.1682907e-02
  -2.5579608e-02   2.1465304e-02
  -2.5323729e-02   2.1249854e-02
  -2.5070365e-02   2.1036538e-02
  -2.4944619e-02   2.0930673e-02
  -2.4819493e-02   2.0825334e-02
  -2.4325127e-02   2.0409183e-02
  -2.4081587e-02   2.0204196e-02
  -2.3840445e-02   2.0001241e-02
  -2.3720767e-02   1.9900520e-02
  -2.3601679e-02   1.9800300e-02
  -2.3131182e-02   1.9404377e-02
  -2.2899407e-02   1.9209359e-02
  -2.2669919e-02   1.9016276e-02
  -2.2556025e-02   1.8920455e-02
  -2.2442695e-02   1.8825112e-02
  -2.1994954e-02   1.8448461e-02
  -2.1735300e-02   1.8230054e-02
  -2.1517306e-02   1.8046703e-02
  -2.1409119e-02   1.7955713e-02
  -2.1301467e-02   1.7865176e-02
  -2.0876172e-02   1.7507519e-02
  -2.0666675e-02   1.7331356e-02
  -2.0459251e-02   1.7156947e-02
  -2.0356310e-02   1.7070394e-02
  -2.0253880e-02   1.6984274e-02
  -1.9849221e-02   1.6644070e-02
  -1.9640369e-02   1.6468501e-02
  -1.9443112e-02   1.6302686e-02
  -1.9345217e-02   1.6220400e-02
  -1.9247810e-02   1.6138525e-02
  -1.8862998e-02   1.5815097e-02
  -1.8673451e-02   1.5655798e-02
  -1.8485785e-02   1.5498088e-02
  -1.8392652e-02   1.5419825e-02
  -1.8299983e-02   1.5341953e-02
  -1.7933896e-02   1.5034341e-02
  -1.7753575e-02   1.4882835e-02
  -1.7575047e-02   1.4732842e-02
  -1.7486450e-02   1.4658408e-02
  -1.7398294e-02   1.4584347e-02
  -1.7050043e-02   1.4291794e-02
  -1.6708687e-02   1.4005060e-02
  -1.6624409e-02   1.3934272e-02
  -1.6540552e-02   1.3863839e-02
  -1.6209289e-02   1.3585620e-02
  -1.6127504e-02   1.3516936e-02
  -1.6046128e-02   1.3448595e-02
  -1.5724666e-02   1.3178644e-02
  -1.5645302e-02   1.3112001e-02
  -1.5566334e-02   1.3045692e-02
  -1.5367463e-02   1.2878706e-02
  -1.5289884e-02   1.2813568e-02
  -1.5212693e-02   1.2748757e-02
  -1.5003138e-02   1.2572817e-02
  -1.4852002e-02   1.2445931e-02
  -1.4777000e-02   1.2382966e-02
  -1.4702374e-02   1.2320317e-02
  -1.4541321e-02   1.2185117e-02
  -1.4394795e-02   1.2062116e-02
  -1.4322081e-02   1.2001079e-02
  -1.4249732e-02   1.1940348e-02
  -1.4036124e-02   1.1761052e-02
  -1.3965207e-02   1.1701528e-02
  -1.3894644e-02   1.1642303e-02
  -1.3615910e-02   1.1408365e-02
  -1.3478629e-02   1.1293154e-02
  -1.3410505e-02   1.1235982e-02
  -1.3342721e-02   1.1179098e-02
  -1.3154119e-02   1.1020828e-02
  -1.3087621e-02   1.0965026e-02
  -1.3021457e-02   1.0909505e-02
  -1.2760100e-02   1.0690201e-02
  -1.2695578e-02   1.0636064e-02
  -1.2631379e-02   1.0582198e-02
  -1.2461635e-02   1.0439778e-02
  -1.2398610e-02   1.0386901e-02
  -1.2335902e-02   1.0334290e-02
  -1.2088202e-02   1.0126482e-02
  -1.2027053e-02   1.0075183e-02
  -1.1966210e-02   1.0024142e-02
  -1.1725880e-02   9.8225353e-03
  -1.1666550e-02   9.7727671e-03
  -1.1607518e-02   9.7232495e-03
  -1.1468824e-02   9.6069128e-03
  -1.1353039e-02   9.5097948e-03
  -1.1295583e-02   9.4616027e-03
  -1.1238415e-02   9.4136534e-03
  -1.1095501e-02   9.2937880e-03
  -1.0983460e-02   9.1998191e-03
  -1.0927861e-02   9.1531897e-03
  -1.0872542e-02   9.1067954e-03
  -1.0654035e-02   8.9235462e-03
  -1.0600093e-02   8.8783102e-03
  -1.0546423e-02   8.8333023e-03
  -1.0334429e-02   8.6555300e-03
  -1.0282095e-02   8.6116461e-03
  -1.0230025e-02   8.5679836e-03
  -1.0102355e-02   8.4609299e-03
  -1.0051189e-02   8.4180281e-03
  -1.0000282e-02   8.3753428e-03
  -9.7992011e-03   8.2067452e-03
  -9.7495623e-03   8.1651264e-03
  -9.7001735e-03   8.1237177e-03
  -9.5922361e-03   8.0332225e-03
  -9.5436398e-03   7.9924799e-03
  -9.4952882e-03   7.9519429e-03
  -9.3577762e-03   7.8366584e-03
  -9.3103611e-03   7.7969084e-03
  -9.2631850e-03   7.7573592e-03
  -9.1473521e-03   7.6602549e-03
  -9.1009975e-03   7.6213960e-03
  -9.0548766e-03   7.5827334e-03
  -8.9385921e-03   7.4852555e-03
  -8.8932899e-03   7.4472808e-03
  -8.8482162e-03   7.4094980e-03
  -8.7117820e-03   7.2951353e-03
  -8.6676235e-03   7.2581213e-03
  -8.6236878e-03   7.2212944e-03
  -8.5021212e-03   7.1193995e-03
  -8.4590202e-03   7.0832738e-03
  -8.4161367e-03   7.0473307e-03
  -8.3068626e-03   6.9557436e-03
  -8.2647467e-03   6.9204453e-03
  -8.2228434e-03   6.8853254e-03
  -8.1166195e-03   6.7962989e-03
  -8.0754637e-03   6.7618068e-03
  -8.0345156e-03   6.7274891e-03
  -7.9292058e-03   6.6392328e-03
  -7.8889960e-03   6.6055350e-03
  -7.8489891e-03   6.5720076e-03
  -7.7344299e-03   6.4760041e-03
  -7.6952035e-03   6.4431320e-03
  -7.6561751e-03   6.4104261e-03
  -7.5387165e-03   6.3119974e-03
  -7.5004784e-03   6.2799550e-03
  -7.4624335e-03   6.2480748e-03
  -7.3465302e-03   6.1509539e-03
  -7.3092629e-03   6.1197264e-03
  -7.2721839e-03   6.0886570e-03
  -7.1257316e-03   5.9659436e-03
  -7.0895799e-03   5.9356525e-03
  -7.0536109e-03   5.9055147e-03
  -6.9690167e-03   5.8346359e-03
  -6.9336569e-03   5.8050094e-03
  -6.8984759e-03   5.7755330e-03
  -6.7595211e-03   5.6591120e-03
  -6.7252203e-03   5.6303742e-03
  -6.6910929e-03   5.6017820e-03
  -6.6113300e-03   5.5349567e-03
  -6.5777784e-03   5.5068477e-03
  -6.5443965e-03   5.4788810e-03
  -6.4444366e-03   5.3951378e-03
  -6.4117290e-03   5.3677368e-03
  -6.3791868e-03   5.3404746e-03
  -6.2978363e-03   5.2723243e-03
  -6.2658702e-03   5.2455454e-03
  -6.2340658e-03   5.2189022e-03
  -6.1442484e-03   5.1436615e-03
  -6.1130593e-03   5.1175344e-03
  -6.0820279e-03   5.0915397e-03
  -6.0010550e-03   5.0237104e-03
  -5.9705903e-03   4.9981911e-03
  -5.9402798e-03   4.9728011e-03
  -5.8205637e-03   4.8725211e-03
  -5.7910124e-03   4.8477679e-03
  -5.7616107e-03   4.8231402e-03
  -5.7032529e-03   4.7742585e-03
  -5.6742954e-03   4.7500033e-03
  -5.6454844e-03   4.7258711e-03
  -5.5637361e-03   4.6573991e-03
  -5.5354849e-03   4.6337362e-03
  -5.5073766e-03   4.6101933e-03
  -5.4325262e-03   4.5475009e-03
  -5.4049392e-03   4.5243951e-03
  -5.3774920e-03   4.5014065e-03
  -5.2690857e-03   4.4106117e-03
  -5.2423264e-03   4.3882000e-03
  -5.2157025e-03   4.3659019e-03
  -5.1572080e-03   4.3169117e-03
  -5.1310153e-03   4.2949751e-03
  -5.1049553e-03   4.2731498e-03
  -5.0020285e-03   4.1869494e-03
  -4.9766218e-03   4.1656719e-03
  -4.9513439e-03   4.1445023e-03
  -4.8945582e-03   4.0969461e-03
  -4.8696960e-03   4.0761251e-03
  -4.8449598e-03   4.0554096e-03
  -4.7709230e-03   3.9934079e-03
  -4.7466873e-03   3.9731120e-03
  -4.7225744e-03   3.9529191e-03
  -4.6614578e-03   3.9017386e-03
  -4.6377768e-03   3.8819077e-03
  -4.6142158e-03   3.8621775e-03
  -4.5472195e-03   3.8060746e-03
  -4.5241175e-03   3.7867290e-03
  -4.5011325e-03   3.7674817e-03
  -4.4432081e-03   3.7189767e-03
  -4.4206333e-03   3.7000731e-03
  -4.3981729e-03   3.6812654e-03
  -4.3296834e-03   3.6239148e-03
  -4.3076840e-03   3.6054935e-03
  -4.2857963e-03   3.5871658e-03
  -4.2328612e-03   3.5428409e-03
  -4.2113528e-03   3.5248311e-03
  -4.1899534e-03   3.5069127e-03
  -4.1054355e-03   3.4361438e-03
  -4.0845733e-03   3.4186756e-03
  -4.0638168e-03   3.4012959e-03
  -4.0226190e-03   3.3668008e-03
  -4.0021767e-03   3.3496845e-03
  -3.9818381e-03   3.3326551e-03
  -3.9347872e-03   3.2932599e-03
  -3.9147904e-03   3.2765168e-03
  -3.8948950e-03   3.2598588e-03
  -3.8486780e-03   3.2211625e-03
  -3.8291179e-03   3.2047855e-03
  -3.8096570e-03   3.1884916e-03
  -3.7592274e-03   3.1462690e-03
  -3.7401211e-03   3.1302721e-03
  -3.7211117e-03   3.1143565e-03
  -3.6784803e-03   3.0786637e-03
  -3.6597836e-03   3.0630102e-03
  -3.6411818e-03   3.0474361e-03
  -3.5934191e-03   3.0074478e-03
  -3.5751540e-03   2.9921558e-03
  -3.5569816e-03   2.9769415e-03
  -3.5162975e-03   2.9428802e-03
  -3.4984237e-03   2.9279161e-03
  -3.4806406e-03   2.9130280e-03
  -3.4336065e-03   2.8736510e-03
  -3.4161523e-03   2.8590384e-03
  -3.3987867e-03   2.8445001e-03
  -3.3593032e-03   2.8114451e-03
  -3.3422261e-03   2.7971484e-03
  -3.3252357e-03   2.7829244e-03
  -3.2807253e-03   2.7456615e-03
  -3.2640470e-03   2.7316990e-03
  -3.2474534e-03   2.7178074e-03
  -3.2110037e-03   2.6872931e-03
  -3.1946793e-03   2.6736271e-03
  -3.1784378e-03   2.6600304e-03
  -3.1362052e-03   2.6246755e-03
  -3.1202605e-03   2.6113275e-03
  -3.1043967e-03   2.5980474e-03
  -3.0695093e-03   2.5688418e-03
  -3.0539032e-03   2.5557775e-03
  -3.0383763e-03   2.5427795e-03
  -2.9980956e-03   2.5090596e-03
  -2.9828521e-03   2.4962989e-03
  -2.9676859e-03   2.4836031e-03
  -2.9344548e-03   2.4557849e-03
  -2.9195344e-03   2.4432949e-03
  -2.9046897e-03   2.4308683e-03
  -2.8651303e-03   2.3977531e-03
  -2.8505618e-03   2.3855579e-03
  -2.8360674e-03   2.3734247e-03
  -2.8032222e-03   2.3459303e-03
  -2.7889681e-03   2.3339984e-03
  -2.7747865e-03   2.3221272e-03
  -2.7187763e-03   2.2752423e-03
  -2.7049511e-03   2.2636697e-03
  -2.6911961e-03   2.2521558e-03
  -2.6638953e-03   2.2293032e-03
  -2.6503488e-03   2.2179640e-03
  -2.6368711e-03   2.2066823e-03
  -2.6028683e-03   2.1782201e-03
  -2.5896318e-03   2.1671404e-03
  -2.5764625e-03   2.1561170e-03
  -2.5460625e-03   2.1306709e-03
  -2.5331145e-03   2.1198328e-03
  -2.5202323e-03   2.1090499e-03
  -2.4835490e-03   2.0783447e-03
  -2.4709186e-03   2.0677726e-03
  -2.4583523e-03   2.0572542e-03
  -2.4293885e-03   2.0330108e-03
  -2.4170332e-03   2.0226691e-03
  -2.4047407e-03   2.0123800e-03
  -2.3561918e-03   1.9717438e-03
  -2.3442083e-03   1.9617135e-03
  -2.3322858e-03   1.9517342e-03
  -2.3086220e-03   1.9319275e-03
  -2.2968802e-03   1.9220996e-03
  -2.2851981e-03   1.9123216e-03
  -2.2539066e-03   1.8861307e-03
  -2.2424428e-03   1.8765356e-03
  -2.2310373e-03   1.8669892e-03
  -2.2050987e-03   1.8452789e-03
  -2.1938829e-03   1.8358914e-03
  -2.1827241e-03   1.8265517e-03
  -2.1522547e-03   1.8010493e-03
  -2.1413074e-03   1.7918867e-03
  -2.1304158e-03   1.7827707e-03
  -2.1059465e-03   1.7622906e-03
  -2.0952346e-03   1.7533250e-03
  -2.0845771e-03   1.7444050e-03
  -2.0559821e-03   1.7204720e-03
  -2.0455240e-03   1.7117190e-03
  -2.0351192e-03   1.7030105e-03
  -2.0118583e-03   1.6835422e-03
  -2.0016245e-03   1.6749770e-03
  -1.9914428e-03   1.6664553e-03
  -1.9646008e-03   1.6439899e-03
  -1.9546072e-03   1.6356258e-03
  -1.9446644e-03   1.6273042e-03
  -1.9226867e-03   1.6089101e-03
  -1.9129061e-03   1.6007243e-03
  -1.9031753e-03   1.5925802e-03
  -1.8763045e-03   1.5700911e-03
  -1.8667597e-03   1.5621027e-03
  -1.8572634e-03   1.5541549e-03
  -1.8359212e-03   1.5362930e-03
  -1.8265817e-03   1.5284765e-03
  -1.8172896e-03   1.5206997e-03
  -1.7917997e-03   1.4993666e-03
  -1.7826844e-03   1.4917378e-03
  -1.7736154e-03   1.4841479e-03
  -1.7533702e-03   1.4672043e-03
  -1.7444502e-03   1.4597391e-03
  -1.7355757e-03   1.4523118e-03
  -1.7005261e-03   1.4229785e-03
  -1.6918748e-03   1.4157382e-03
  -1.6832675e-03   1.4085347e-03
  -1.6661839e-03   1.3942374e-03
  -1.6577072e-03   1.3871432e-03
  -1.6492736e-03   1.3800851e-03
  -1.6282790e-03   1.3625148e-03
  -1.6199950e-03   1.3555820e-03
  -1.6117531e-03   1.3486844e-03
  -1.5930085e-03   1.3329972e-03
  -1.5849038e-03   1.3262144e-03
  -1.5768404e-03   1.3194662e-03
  -1.5548431e-03   1.3010570e-03
  -1.5469324e-03   1.2944367e-03
  -1.5390620e-03   1.2878501e-03
  -1.5217695e-03   1.2733783e-03
  -1.5140270e-03   1.2668988e-03
  -1.5063239e-03   1.2604522e-03
  -1.4856758e-03   1.2431723e-03
  -1.4781168e-03   1.2368464e-03
  -1.4705963e-03   1.2305527e-03
  -1.4541437e-03   1.2167840e-03
  -1.4467450e-03   1.2105923e-03
  -1.4393841e-03   1.2044322e-03
  -1.4196587e-03   1.1879247e-03
  -1.4124354e-03   1.1818798e-03
  -1.4052489e-03   1.1758657e-03
  -1.3895586e-03   1.1627351e-03
  -1.3824884e-03   1.1568183e-03
  -1.3754541e-03   1.1509316e-03
  -1.3565020e-03   1.1350714e-03
  -1.3498749e-03   1.1295255e-03
  -1.3432802e-03   1.1240067e-03
  -1.3260767e-03   1.1096099e-03
  -1.3146416e-03   1.1000405e-03
  -1.3092445e-03   1.0955239e-03
  -1.3038696e-03   1.0910259e-03
  -1.2836452e-03   1.0741012e-03
  -1.2697941e-03   1.0625101e-03
  -1.2615769e-03   1.0556336e-03
  -1.2534128e-03   1.0488016e-03
  -1.2444915e-03   1.0413359e-03
  -1.2356336e-03   1.0339233e-03
  -1.2278679e-03   1.0274246e-03
  -1.2201509e-03   1.0209668e-03
  -1.2092227e-03   1.0118217e-03
  -1.2022838e-03   1.0060150e-03
  -1.1953847e-03   1.0002416e-03
  -1.1871100e-03   9.9331711e-04
  -1.1788926e-03   9.8644056e-04
  -1.1723597e-03   9.8097360e-04
  -1.1658629e-03   9.7553693e-04
  -1.1606914e-03   9.7120928e-04
  -1.1555429e-03   9.6690083e-04
  -1.1514404e-03   9.6346783e-04
  -1.1473526e-03   9.6004701e-04
  -1.1432792e-03   9.5663834e-04
  -1.1404365e-03   9.5425947e-04
  -1.1376008e-03   9.5188651e-04
  -1.1347722e-03   9.4951945e-04
  -1.1319506e-03   9.4715827e-04
  -1.1302610e-03   9.4574439e-04
  -1.1285739e-03   9.4433261e-04
  -1.1268894e-03   9.4292294e-04
  -1.1252073e-03   9.4151537e-04
  -1.1235278e-03   9.4010991e-04
  -1.1218508e-03   9.3870654e-04
  -1.1211807e-03   9.3814578e-04
  -1.1205110e-03   9.3758535e-04
  -1.1198416e-03   9.3702526e-04
  -1.1191727e-03   9.3646550e-04
  -1.1185042e-03   9.3590608e-04
  -1.1178361e-03   9.3534699e-04
  -1.1171684e-03   9.3478824e-04
  -1.1165011e-03   9.3422982e-04
  -1.1158342e-03   9.3367173e-04


==> data/xDataRCBFSim1.dat <==
  -2.0000000e+00   1.0000000e+00
  -1.9999015e+00   9.9600976e-01
  -1.9993805e+00   9.7610835e-01
  -1.9986116e+00   9.4969136e-01
  -1.9977261e+00   9.2245550e-01
  -1.9967082e+00   8.9421791e-01
  -1.9955427e+00   8.6488691e-01
  -1.9942119e+00   8.3435537e-01
  -1.9926951e+00   8.0249959e-01
  -1.9909675e+00   7.6917536e-01
  -1.9889994e+00   7.3421271e-01
  -1.9867550e+00   6.9740876e-01
  -1.9841897e+00   6.5851777e-01
  -1.9812479e+00   6.1723672e-01
  -1.9778582e+00   5.7318381e-01
  -1.9739269e+00   5.2586484e-01
  -1.9693267e+00   4.7461773e-01
  -1.9638767e+00   4.1851363e-01
  -1.9574302e+00   3.5731017e-01
  -1.9502495e+00   2.9440980e-01
  -1.9422563e+00   2.2966457e-01
  -1.9328319e+00   1.5911779e-01
  -1.9220560e+00   8.4705632e-02
  -1.9100971e+00   8.5053734e-03
  -1.8967562e+00  -6.9980823e-02
  -1.8818437e+00  -1.5096739e-01
  -1.8651229e+00  -2.3471370e-01
  -1.8463980e+00  -3.2107529e-01
  -1.8266857e+00  -4.0483644e-01
  -1.8061414e+00  -4.8546992e-01
  -1.7849089e+00  -5.6262994e-01
  -1.7631927e+00  -6.3587180e-01
  -1.7490363e+00  -6.8084736e-01
  -1.7345837e+00  -7.2470048e-01
  -1.7143048e+00  -7.8298376e-01
  -1.7142767e+00  -7.8306216e-01
  -1.7141359e+00  -7.8345410e-01
  -1.7134318e+00  -7.8541229e-01
  -1.7099023e+00  -7.9516518e-01
  -1.7029932e+00  -8.1395832e-01
  -1.6933877e+00  -8.3944682e-01
  -1.6813664e+00  -8.7033913e-01
  -1.6670528e+00  -9.0572866e-01
  -1.6629329e+00  -9.1564459e-01
  -1.6615239e+00  -9.1900892e-01
  -1.6601130e+00  -9.2217153e-01
  -1.6560304e+00  -9.3007610e-01
  -1.6515900e+00  -9.3713497e-01
  -1.6466174e+00  -9.4377264e-01
  -1.6410660e+00  -9.5014205e-01
  -1.6348770e+00  -9.5640821e-01
  -1.6279859e+00  -9.6273359e-01
  -1.6203222e+00  -9.6927659e-01
  -1.6116635e+00  -9.7630412e-01
  -1.6085916e+00  -9.7873808e-01
  -1.5978038e+00  -9.8713579e-01
  -1.5856502e+00  -9.9642823e-01
  -1.5714291e+00  -1.0071766e+00
  -1.5546921e+00  -1.0196944e+00
  -1.5348449e+00  -1.0343253e+00
  -1.5111278e+00  -1.0514003e+00
  -1.5057459e+00  -1.0551991e+00
  -1.4788152e+00  -1.0737089e+00
  -1.4431637e+00  -1.0967409e+00
  -1.3998020e+00  -1.1221791e+00
  -1.3912212e+00  -1.1268571e+00
  -1.3483625e+00  -1.1484049e+00
  -1.2828421e+00  -1.1754486e+00
  -1.2708976e+00  -1.1796176e+00
  -1.2554376e+00  -1.1846709e+00
  -1.2400126e+00  -1.1893314e+00
  -1.1635160e+00  -1.2069864e+00
  -1.1483042e+00  -1.2094522e+00
  -1.0731107e+00  -1.2168537e+00
  -9.9819813e-01  -1.2168245e+00
  -9.7884862e-01  -1.2157014e+00
  -9.0706951e-01  -1.2078248e+00
  -8.8565193e-01  -1.2044006e+00
  -8.1397799e-01  -1.1896251e+00
  -7.9331580e-01  -1.1844689e+00
  -7.2195994e-01  -1.1638205e+00
  -7.0413105e-01  -1.1580107e+00
  -6.3400366e-01  -1.1328348e+00
  -6.1850147e-01  -1.1267957e+00
  -5.4766745e-01  -1.0971902e+00
  -5.3417343e-01  -1.0911950e+00
  -4.6870395e-01  -1.0606125e+00
  -4.5685549e-01  -1.0548245e+00
  -3.9931658e-01  -1.0256793e+00
  -3.8878791e-01  -1.0201665e+00
  -3.3761443e-01  -9.9261546e-01
  -3.2817257e-01  -9.8739828e-01
  -2.8224560e-01  -9.6144300e-01
  -2.3772595e-01  -9.3538375e-01
  -2.2988859e-01  -9.3070538e-01
  -1.9371573e-01  -9.0875913e-01
  -1.5898259e-01  -8.8713261e-01
  -1.5498052e-01  -8.8460522e-01
  -1.3527014e-01  -8.7204830e-01
  -1.0638281e-01  -8.5330814e-01
  -1.0486510e-01  -8.5231218e-01
  -9.7323846e-02  -8.4734616e-01
  -7.1921950e-02  -8.3040232e-01
  -4.7198201e-02  -8.1357569e-01
  -4.6443443e-02  -8.1305658e-01
  -4.2682710e-02  -8.1046510e-01
  -2.4202757e-02  -7.9760875e-01
  -2.9019965e-03  -7.8252668e-01
  -2.5392454e-03  -7.8226728e-01
  -7.2879807e-04  -7.8097134e-01
   8.2410961e-03  -7.7451786e-01
   2.7129162e-02  -7.6074399e-01
   4.5495451e-02  -7.4709555e-01
   4.7066354e-02  -7.4591587e-01
   5.4851547e-02  -7.4003976e-01
   7.1156936e-02  -7.2756602e-01
   8.7063622e-02  -7.1516601e-01
   9.0178840e-02  -7.1270926e-01
   1.0531472e-01  -7.0063325e-01
   1.2046504e-01  -6.8830028e-01
   1.2481868e-01  -6.8470797e-01
   1.3994176e-01  -6.7205108e-01
   1.5511636e-01  -6.5905342e-01
   1.6071375e-01  -6.5417826e-01
   1.7594229e-01  -6.4067750e-01
   1.9128529e-01  -6.2669612e-01
   1.9621763e-01  -6.2211409e-01
   2.1174232e-01  -6.0739043e-01
   2.2749887e-01  -5.9193546e-01
   2.3039596e-01  -5.8903273e-01
   2.4444117e-01  -5.7466689e-01
   2.6100775e-01  -5.5703483e-01
   2.6229144e-01  -5.5563450e-01
   2.6860585e-01  -5.4866965e-01
   2.8649480e-01  -5.2818462e-01
   2.8672076e-01  -5.2791814e-01
   2.8784672e-01  -5.2658717e-01
   2.9338157e-01  -5.1996821e-01
   3.0434882e-01  -5.0645206e-01
   3.0477168e-01  -5.0591953e-01
   3.0687062e-01  -5.0326303e-01
   3.1698595e-01  -4.9013523e-01
   3.3379998e-01  -4.6695085e-01
   3.3509776e-01  -4.6508030e-01
   3.4139414e-01  -4.5581775e-01
   3.4851774e-01  -4.4493012e-01
   3.5014409e-01  -4.4237787e-01
   3.5791331e-01  -4.2980485e-01
   3.7075939e-01  -4.0738262e-01
   3.7146599e-01  -4.0607916e-01
   3.7490032e-01  -3.9962261e-01
   3.7879388e-01  -3.9203874e-01
   3.8235991e-01  -3.8481573e-01
   3.8275260e-01  -3.8400260e-01
   3.8467638e-01  -3.7996443e-01
   3.9201178e-01  -3.6361257e-01
   3.9207379e-01  -3.6346695e-01
   3.9238247e-01  -3.6273991e-01
   3.9389305e-01  -3.5913039e-01
   3.9883541e-01  -3.4663724e-01
   3.9906584e-01  -3.4602551e-01
   4.0019392e-01  -3.4298768e-01
   4.0021555e-01  -3.4292870e-01
   4.0023717e-01  -3.4286973e-01
   4.0034505e-01  -3.4257506e-01
   4.0087877e-01  -3.4110672e-01
   4.0340827e-01  -3.3388998e-01
   4.1065722e-01  -3.0987271e-01
   4.1078656e-01  -3.0937827e-01
   4.1141582e-01  -3.0692533e-01
   4.1207376e-01  -3.0426862e-01
   4.1272224e-01  -3.0154562e-01
   4.1335951e-01  -2.9875322e-01
   4.1398380e-01  -2.9588735e-01
   4.1440273e-01  -2.9388016e-01
   4.1620053e-01  -2.8421565e-01
   4.1656784e-01  -2.8194598e-01
   4.1800793e-01  -2.7114353e-01
   4.1826465e-01  -2.6863884e-01
   4.1902979e-01  -2.5712619e-01
   4.1910131e-01  -2.5445461e-01
   4.1903673e-01  -2.4620621e-01
   4.1891166e-01  -2.4348041e-01
   4.1774823e-01  -2.3220303e-01
   4.1729531e-01  -2.2953226e-01
   4.1504514e-01  -2.2022938e-01
   4.1423304e-01  -2.1775185e-01
   4.1288675e-01  -2.1422825e-01
   4.1186208e-01  -2.1191487e-01
   4.0973057e-01  -2.0784296e-01
   4.0844953e-01  -2.0564044e-01
   4.0618319e-01  -2.0197297e-01
   4.0463789e-01  -1.9961596e-01
   4.0225293e-01  -1.9617138e-01
   4.0042833e-01  -1.9367376e-01
   3.9799671e-01  -1.9050564e-01
   3.9625789e-01  -1.8833996e-01
   3.9382851e-01  -1.8543787e-01
   3.9191765e-01  -1.8324677e-01
   3.8906479e-01  -1.8010996e-01
   3.8755966e-01  -1.7851437e-01
   3.8515990e-01  -1.7604790e-01
   3.8288107e-01  -1.7378745e-01
   3.7903006e-01  -1.7013155e-01
   3.7809788e-01  -1.6927530e-01
   3.7642053e-01  -1.6776095e-01
   3.7459855e-01  -1.6615280e-01
   3.7263477e-01  -1.6446026e-01
   3.6913899e-01  -1.6154538e-01
   3.6786485e-01  -1.6051245e-01
   3.6547414e-01  -1.5861443e-01
   3.6267475e-01  -1.5645520e-01
   3.5724180e-01  -1.5244480e-01
   3.5669833e-01  -1.5205592e-01
   3.5557251e-01  -1.5125715e-01
   3.5436534e-01  -1.5041064e-01
   3.5307072e-01  -1.4951401e-01
   3.5058134e-01  -1.4782154e-01
   3.4591640e-01  -1.4475645e-01
   3.4511122e-01  -1.4424082e-01
   3.4350934e-01  -1.4322627e-01
   3.4179106e-01  -1.4215434e-01
   3.3923443e-01  -1.4058969e-01
   3.3435307e-01  -1.3769835e-01
   3.3360791e-01  -1.3726761e-01
   3.3210434e-01  -1.3640676e-01
   3.3049498e-01  -1.3549740e-01
   3.2758221e-01  -1.3388234e-01
   3.2201401e-01  -1.3090038e-01
   3.2144937e-01  -1.3060543e-01
   3.2029963e-01  -1.3000893e-01
   3.1907049e-01  -1.2937723e-01
   3.1775643e-01  -1.2870865e-01
   3.1518720e-01  -1.2742118e-01
   3.1056189e-01  -1.2516698e-01
   3.0967567e-01  -1.2474410e-01
   3.0804460e-01  -1.2397319e-01
   3.0626397e-01  -1.2314234e-01
   3.0329194e-01  -1.2177995e-01
   2.9859069e-01  -1.1968497e-01
   2.9764402e-01  -1.1927174e-01
   2.9615880e-01  -1.1862911e-01
   2.9453182e-01  -1.1793298e-01
   2.9082059e-01  -1.1637503e-01
   2.8717186e-01  -1.1488264e-01
   2.8358368e-01  -1.1345163e-01
   2.8004789e-01  -1.1207573e-01
   2.7643825e-01  -1.1070488e-01
   2.7274975e-01  -1.0933808e-01
   2.6924057e-01  -1.0806849e-01
   2.6541394e-01  -1.0671700e-01
   2.6221942e-01  -1.0561419e-01
   2.5818279e-01  -1.0425256e-01
   2.5535064e-01  -1.0331777e-01
   2.5112195e-01  -1.0195242e-01
   2.4858191e-01  -1.0114923e-01
   2.4414665e-01  -9.9776077e-02
   2.4187441e-01  -9.9086579e-02
   2.3922574e-01  -9.8294419e-02
   2.3693129e-01  -9.7618009e-02
   2.3209473e-01  -9.6220928e-02
   2.2981431e-01  -9.5575266e-02
   2.2470083e-01  -9.4156441e-02
   2.2267743e-01  -9.3605660e-02
   2.1777952e-01  -9.2296124e-02
   2.1560695e-01  -9.1725555e-02
   2.1100091e-01  -9.0535667e-02
   2.1096071e-01  -9.0525394e-02
   2.1092052e-01  -9.0515128e-02
   2.1071979e-01  -9.0463882e-02
   2.0972193e-01  -9.0209835e-02
   2.0597476e-01  -8.9266031e-02
   2.0580691e-01  -8.9224120e-02
   2.0532137e-01  -8.9103057e-02
   2.0481684e-01  -8.8977530e-02
   2.0430481e-01  -8.8850412e-02
   2.0378455e-01  -8.8721536e-02
   2.0302255e-01  -8.8533283e-02
   2.0062827e-01  -8.7945613e-02
   2.0027811e-01  -8.7860142e-02
   1.9949006e-01  -8.7668218e-02
   1.9866722e-01  -8.7468452e-02
   1.9820829e-01  -8.7357309e-02
   1.9733420e-01  -8.7146156e-02
   1.9641659e-01  -8.6925232e-02
   1.9597818e-01  -8.6819941e-02
   1.9462295e-01  -8.6495508e-02
   1.9425984e-01  -8.6408842e-02
   1.9278652e-01  -8.6058312e-02
   1.9249900e-01  -8.5990106e-02
   1.9107651e-01  -8.5653609e-02
   1.9085797e-01  -8.5602048e-02
   1.8977426e-01  -8.5346879e-02
   1.8835064e-01  -8.5012940e-02
   1.8823919e-01  -8.4986857e-02
   1.8768438e-01  -8.4857129e-02
   1.8676472e-01  -8.4642530e-02
   1.8671389e-01  -8.4630686e-02
   1.8646029e-01  -8.4571611e-02
   1.8554268e-01  -8.4358194e-02
   1.8446363e-01  -8.4107864e-02
   1.8442879e-01  -8.4099791e-02
   1.8425482e-01  -8.4059498e-02
   1.8339126e-01  -8.3859730e-02
   1.8215684e-01  -8.3574848e-02
   1.8203907e-01  -8.3547709e-02
   1.8145320e-01  -8.3412799e-02
   1.7992442e-01  -8.3061499e-02
   1.7972934e-01  -8.3016744e-02
   1.7876241e-01  -8.2795135e-02
   1.7631247e-01  -8.2235136e-02
   1.7599868e-01  -8.2163546e-02
   1.7445289e-01  -8.1811254e-02
   1.7408115e-01  -8.1726617e-02
   1.7225599e-01  -8.1311417e-02
   1.7181869e-01  -8.1212008e-02
   1.7029753e-01  -8.0866341e-02
   1.6980449e-01  -8.0754328e-02
   1.6844844e-01  -8.0446250e-02
   1.6790517e-01  -8.0322807e-02
   1.6566980e-01  -7.9814537e-02
   1.6505558e-01  -7.9674732e-02
   1.6399701e-01  -7.9433573e-02
   1.6334277e-01  -7.9284367e-02
   1.6238081e-01  -7.9064721e-02
   1.6179090e-01  -7.8929851e-02
   1.6098310e-01  -7.8744921e-02
   1.6046017e-01  -7.8625039e-02
   1.5962690e-01  -7.8433719e-02
   1.5916759e-01  -7.8328092e-02
   1.5833772e-01  -7.8136919e-02
   1.5793761e-01  -7.8044586e-02
   1.5706251e-01  -7.7842242e-02
   1.5671970e-01  -7.7762818e-02
   1.5575184e-01  -7.7538065e-02
   1.5546657e-01  -7.7471668e-02
   1.5481746e-01  -7.7320310e-02
   1.5457236e-01  -7.7263054e-02
   1.5395020e-01  -7.7117449e-02
   1.5374173e-01  -7.7068572e-02
   1.5312432e-01  -7.6923543e-02
   1.5295014e-01  -7.6882552e-02
   1.5232158e-01  -7.6734342e-02
   1.5218016e-01  -7.6700932e-02
   1.5148047e-01  -7.6535270e-02
   1.5137277e-01  -7.6509716e-02
   1.5083866e-01  -7.6382761e-02
   1.5010321e-01  -7.6207313e-02
   1.5004935e-01  -7.6194436e-02
   1.4978120e-01  -7.6130256e-02
   1.4930323e-01  -7.6015591e-02
   1.4927985e-01  -7.6009973e-02
   1.4916316e-01  -7.5981923e-02
   1.4858511e-01  -7.5842656e-02
   1.4857108e-01  -7.5839270e-02
   1.4850102e-01  -7.5822354e-02
   1.4815272e-01  -7.5738131e-02
   1.4725633e-01  -7.5520437e-02
   1.4720456e-01  -7.5507822e-02
   1.4694684e-01  -7.5444948e-02
   1.4656487e-01  -7.5351535e-02
   1.4648869e-01  -7.5332875e-02
   1.4611028e-01  -7.5240008e-02
   1.4564805e-01  -7.5126196e-02
   1.4554030e-01  -7.5099604e-02
   1.4522507e-01  -7.5021671e-02
   1.4491270e-01  -7.4944243e-02
   1.4478027e-01  -7.4911357e-02
   1.4445979e-01  -7.4831612e-02
   1.4414233e-01  -7.4752397e-02
   1.4398469e-01  -7.4712979e-02
   1.4359382e-01  -7.4614998e-02
   1.4320752e-01  -7.4517812e-02
   1.4302016e-01  -7.4470549e-02
   1.4265170e-01  -7.4377352e-02
   1.4228317e-01  -7.4283799e-02
   1.4206738e-01  -7.4228862e-02
   1.4178742e-01  -7.4157408e-02
   1.4099370e-01  -7.3953686e-02
   1.4081479e-01  -7.3907530e-02
   1.4063692e-01  -7.3861548e-02
   1.4016041e-01  -7.3737922e-02
   1.3988302e-01  -7.3665651e-02
   1.3965537e-01  -7.3606164e-02
   1.3935753e-01  -7.3528101e-02
   1.3915637e-01  -7.3475219e-02
   1.3895655e-01  -7.3422566e-02
   1.3835515e-01  -7.3263315e-02
   1.3819187e-01  -7.3219871e-02
   1.3802949e-01  -7.3176581e-02
   1.3750466e-01  -7.3036040e-02
   1.3733059e-01  -7.2989216e-02
   1.3715758e-01  -7.2942570e-02
   1.3638892e-01  -7.2734006e-02
   1.3620136e-01  -7.2682780e-02
   1.3601507e-01  -7.2631765e-02
   1.3576887e-01  -7.2564140e-02
   1.3557413e-01  -7.2510481e-02
   1.3538077e-01  -7.2457052e-02
   1.3508274e-01  -7.2374402e-02
   1.3488032e-01  -7.2318061e-02
   1.3467942e-01  -7.2261972e-02
   1.3445530e-01  -7.2199201e-02
   1.3424611e-01  -7.2140415e-02
   1.3403856e-01  -7.2081903e-02
   1.3383963e-01  -7.2025642e-02
   1.3373160e-01  -7.1995015e-02
   1.3362402e-01  -7.1964464e-02
   1.3331283e-01  -7.1875796e-02
   1.3320213e-01  -7.1844146e-02
   1.3309190e-01  -7.1812576e-02
   1.3273432e-01  -7.1709764e-02
   1.3262078e-01  -7.1676992e-02
   1.3250775e-01  -7.1644305e-02
   1.3203996e-01  -7.1508364e-02
   1.3192315e-01  -7.1474248e-02
   1.3180688e-01  -7.1440223e-02
   1.3135992e-01  -7.1308780e-02
   1.3124004e-01  -7.1273348e-02
   1.3112074e-01  -7.1238014e-02
   1.3053284e-01  -7.1062778e-02
   1.3040941e-01  -7.1025748e-02
   1.3028660e-01  -7.0988823e-02
   1.2999321e-01  -7.0900263e-02
   1.2986757e-01  -7.0862190e-02
   1.2974259e-01  -7.0824228e-02
   1.2944466e-01  -7.0733367e-02
   1.2931686e-01  -7.0694234e-02
   1.2918975e-01  -7.0655217e-02
   1.2894713e-01  -7.0580473e-02
   1.2881745e-01  -7.0540378e-02
   1.2868849e-01  -7.0500403e-02
   1.2846489e-01  -7.0430851e-02
   1.2833346e-01  -7.0389821e-02
   1.2820276e-01  -7.0348918e-02
   1.2800212e-01  -7.0285909e-02
   1.2786905e-01  -7.0243982e-02
   1.2773676e-01  -7.0202186e-02
   1.2756925e-01  -7.0149099e-02
   1.2743472e-01  -7.0106332e-02
   1.2730099e-01  -7.0063699e-02
   1.2712332e-01  -7.0006878e-02
   1.2698733e-01  -6.9963243e-02
   1.2685216e-01  -6.9919748e-02
   1.2669383e-01  -6.9868642e-02
   1.2655649e-01  -6.9824170e-02
   1.2642000e-01  -6.9779843e-02
   1.2628247e-01  -6.9735051e-02
   1.2614388e-01  -6.9689776e-02
   1.2600616e-01  -6.9644650e-02
   1.2586449e-01  -6.9598091e-02
   1.2579447e-01  -6.9575025e-02
   1.2572467e-01  -6.9551998e-02
   1.2554518e-01  -6.9492620e-02
   1.2540446e-01  -6.9445901e-02
   1.2526464e-01  -6.9399339e-02
   1.2511754e-01  -6.9350195e-02
   1.2504648e-01  -6.9326395e-02
   1.2497564e-01  -6.9302636e-02
   1.2477417e-01  -6.9234847e-02
   1.2463136e-01  -6.9186611e-02
   1.2448950e-01  -6.9138540e-02
   1.2441761e-01  -6.9114120e-02
   1.2434596e-01  -6.9089742e-02
   1.2413995e-01  -6.9019427e-02
   1.2406762e-01  -6.8994660e-02
   1.2399554e-01  -6.8969937e-02
   1.2378541e-01  -6.8897630e-02
   1.2371265e-01  -6.8872511e-02
   1.2364014e-01  -6.8847436e-02
   1.2338841e-01  -6.8760058e-02
   1.2331519e-01  -6.8734542e-02
   1.2324222e-01  -6.8709073e-02
   1.2294155e-01  -6.8603668e-02
   1.2286782e-01  -6.8577705e-02
   1.2279435e-01  -6.8551790e-02
   1.2256121e-01  -6.8469250e-02
   1.2248706e-01  -6.8442906e-02
   1.2241319e-01  -6.8416609e-02
   1.2208600e-01  -6.8299588e-02
   1.2201137e-01  -6.8272764e-02
   1.2193700e-01  -6.8245990e-02
   1.2165851e-01  -6.8145298e-02
   1.2158345e-01  -6.8118041e-02
   1.2150866e-01  -6.8090835e-02
   1.2115938e-01  -6.7963119e-02
   1.2108557e-01  -6.7935990e-02
   1.2101203e-01  -6.7908911e-02
   1.2072383e-01  -6.7802324e-02
   1.2065159e-01  -6.7775487e-02
   1.2057960e-01  -6.7748698e-02
   1.2025704e-01  -6.7628078e-02
   1.2018644e-01  -6.7601551e-02
   1.2011609e-01  -6.7575071e-02
   1.1979143e-01  -6.7452270e-02
   1.1972245e-01  -6.7426050e-02
   1.1965370e-01  -6.7399875e-02
   1.1934399e-01  -6.7281402e-02
   1.1927652e-01  -6.7255474e-02
   1.1920928e-01  -6.7229591e-02
   1.1887645e-01  -6.7100825e-02
   1.1881054e-01  -6.7075201e-02
   1.1874485e-01  -6.7049619e-02
   1.1841960e-01  -6.6922344e-02
   1.1835518e-01  -6.6897014e-02
   1.1829097e-01  -6.6871726e-02
   1.1797299e-01  -6.6745896e-02
   1.1790999e-01  -6.6720852e-02
   1.1784720e-01  -6.6695847e-02
   1.1753617e-01  -6.6571421e-02
   1.1747454e-01  -6.6546653e-02
   1.1741310e-01  -6.6521925e-02
   1.1710873e-01  -6.6398861e-02
   1.1704841e-01  -6.6374362e-02
   1.1698827e-01  -6.6349902e-02
   1.1673328e-01  -6.6245789e-02
   1.1667409e-01  -6.6221525e-02
   1.1661507e-01  -6.6197299e-02
   1.1637115e-01  -6.6096806e-02
   1.1631302e-01  -6.6072767e-02
   1.1625506e-01  -6.6048765e-02
   1.1602139e-01  -6.5951661e-02
   1.1596427e-01  -6.5927839e-02
   1.1590730e-01  -6.5904051e-02
   1.1567972e-01  -6.5808681e-02
   1.1562356e-01  -6.5785068e-02
   1.1556756e-01  -6.5761490e-02
   1.1534935e-01  -6.5669312e-02
   1.1529410e-01  -6.5645901e-02
   1.1523902e-01  -6.5622523e-02
   1.1503012e-01  -6.5533600e-02
   1.1497575e-01  -6.5510382e-02
   1.1492153e-01  -6.5487198e-02
   1.1471582e-01  -6.5398974e-02
   1.1466229e-01  -6.5375946e-02
   1.1460890e-01  -6.5352950e-02
   1.1441025e-01  -6.5267135e-02
   1.1435752e-01  -6.5244291e-02
   1.1430493e-01  -6.5221478e-02
   1.1411214e-01  -6.5137613e-02
   1.1406018e-01  -6.5114946e-02
   1.1400835e-01  -6.5092310e-02
   1.1382070e-01  -6.5010131e-02
   1.1376948e-01  -6.4987638e-02
   1.1371839e-01  -6.4965174e-02
   1.1353516e-01  -6.4884403e-02
   1.1348465e-01  -6.4862078e-02
   1.1343426e-01  -6.4839783e-02
   1.1325593e-01  -6.4760673e-02
   1.1320610e-01  -6.4738513e-02
   1.1315639e-01  -6.4716382e-02
   1.1298213e-01  -6.4638603e-02
   1.1293296e-01  -6.4616602e-02
   1.1288391e-01  -6.4594631e-02
   1.1271421e-01  -6.4518443e-02
   1.1266568e-01  -6.4496599e-02
   1.1261725e-01  -6.4474783e-02
   1.1244841e-01  -6.4398540e-02
   1.1240049e-01  -6.4376850e-02
   1.1235268e-01  -6.4355187e-02
   1.1218996e-01  -6.4281297e-02
   1.1214263e-01  -6.4259756e-02
   1.1209540e-01  -6.4238242e-02
   1.1193246e-01  -6.4163849e-02
   1.1188571e-01  -6.4142456e-02
   1.1183906e-01  -6.4121089e-02
   1.1168379e-01  -6.4049825e-02
   1.1163758e-01  -6.4028574e-02
   1.1159147e-01  -6.4007350e-02
   1.1142508e-01  -6.3930583e-02
   1.1137943e-01  -6.3909479e-02
   1.1133388e-01  -6.3888402e-02
   1.1117434e-01  -6.3814418e-02
   1.1112923e-01  -6.3793456e-02
   1.1108421e-01  -6.3772520e-02
   1.1092193e-01  -6.3696890e-02
   1.1087734e-01  -6.3676071e-02
   1.1083285e-01  -6.3655277e-02
   1.1066611e-01  -6.3577182e-02
   1.1062205e-01  -6.3556506e-02
   1.1057809e-01  -6.3535855e-02
   1.1041059e-01  -6.3457023e-02
   1.1036705e-01  -6.3436490e-02
   1.1032360e-01  -6.3415981e-02
   1.1015201e-01  -6.3334833e-02
   1.1010898e-01  -6.3314444e-02
   1.1006604e-01  -6.3294079e-02
   1.0989721e-01  -6.3213851e-02
   1.0985468e-01  -6.3193603e-02
   1.0981223e-01  -6.3173379e-02
   1.0962032e-01  -6.3081746e-02
   1.0957832e-01  -6.3061651e-02
   1.0953640e-01  -6.3041579e-02
   1.0938082e-01  -6.2966950e-02
   1.0929780e-01  -6.2927045e-02
   1.0924852e-01  -6.2903331e-02
   1.0919935e-01  -6.2879648e-02
   1.0915814e-01  -6.2859784e-02
   1.0911701e-01  -6.2839941e-02
   1.0891833e-01  -6.2743910e-02
   1.0887763e-01  -6.2724198e-02
   1.0883700e-01  -6.2704508e-02
   1.0871734e-01  -6.2646436e-02
   1.0863674e-01  -6.2607252e-02
   1.0859087e-01  -6.2584930e-02
   1.0854509e-01  -6.2562636e-02
   1.0850506e-01  -6.2543126e-02
   1.0846509e-01  -6.2523638e-02
   1.0826632e-01  -6.2426518e-02
   1.0822677e-01  -6.2407158e-02
   1.0818729e-01  -6.2387820e-02
   1.0807728e-01  -6.2333868e-02
   1.0803805e-01  -6.2314609e-02
   1.0799889e-01  -6.2295371e-02
   1.0780410e-01  -6.2199495e-02
   1.0776533e-01  -6.2180382e-02
   1.0772663e-01  -6.2161290e-02
   1.0761731e-01  -6.2107294e-02
   1.0757885e-01  -6.2088280e-02
   1.0754046e-01  -6.2069286e-02
   1.0734945e-01  -6.1974623e-02
   1.0731143e-01  -6.1955750e-02
   1.0727348e-01  -6.1936898e-02
   1.0716878e-01  -6.1884844e-02
   1.0713106e-01  -6.1866067e-02
   1.0709339e-01  -6.1847309e-02
   1.0691062e-01  -6.1756148e-02
   1.0687330e-01  -6.1737506e-02
   1.0683604e-01  -6.1718884e-02
   1.0673477e-01  -6.1668220e-02
   1.0669772e-01  -6.1649670e-02
   1.0666074e-01  -6.1631139e-02
   1.0648659e-01  -6.1543764e-02
   1.0644993e-01  -6.1525343e-02
   1.0641332e-01  -6.1506941e-02
   1.0631382e-01  -6.1456878e-02
   1.0627742e-01  -6.1438547e-02
   1.0624107e-01  -6.1420234e-02
   1.0606975e-01  -6.1333800e-02
   1.0603371e-01  -6.1315594e-02
   1.0599773e-01  -6.1297408e-02
   1.0590144e-01  -6.1248700e-02
   1.0586565e-01  -6.1230581e-02
   1.0582991e-01  -6.1212481e-02
   1.0566641e-01  -6.1129566e-02
   1.0563097e-01  -6.1111568e-02
   1.0559557e-01  -6.1093588e-02
   1.0550048e-01  -6.1045249e-02
   1.0546527e-01  -6.1027335e-02
   1.0543011e-01  -6.1009440e-02
   1.0526864e-01  -6.0927158e-02
   1.0523376e-01  -6.0909362e-02
   1.0519893e-01  -6.0891584e-02
   1.0510681e-01  -6.0844532e-02
   1.0507215e-01  -6.0826818e-02
   1.0503754e-01  -6.0809122e-02
   1.0488246e-01  -6.0729740e-02
   1.0484812e-01  -6.0712139e-02
   1.0481381e-01  -6.0694556e-02
   1.0472298e-01  -6.0647960e-02
   1.0468885e-01  -6.0630440e-02
   1.0465477e-01  -6.0612936e-02
   1.0450158e-01  -6.0534188e-02
   1.0442187e-01  -6.0493166e-02
   1.0434242e-01  -6.0452238e-02
   1.0410837e-01  -6.0331472e-02
   1.0397791e-01  -6.0264032e-02
   1.0386296e-01  -6.0204535e-02
   1.0366424e-01  -6.0101519e-02
   1.0355561e-01  -6.0045120e-02
   1.0343187e-01  -5.9980807e-02
   1.0325151e-01  -5.9886927e-02
   1.0309024e-01  -5.9802854e-02
   1.0294594e-01  -5.9727524e-02
   1.0281674e-01  -5.9659996e-02
   1.0270100e-01  -5.9599438e-02
   1.0259727e-01  -5.9545111e-02
   1.0250426e-01  -5.9496357e-02
   1.0241157e-01  -5.9447735e-02
   1.0233766e-01  -5.9408933e-02
   1.0226394e-01  -5.9370214e-02
   1.0220512e-01  -5.9339299e-02
   1.0214642e-01  -5.9308438e-02
   1.0209956e-01  -5.9283787e-02
   1.0205278e-01  -5.9259170e-02
   1.0200608e-01  -5.9234587e-02
   1.0197344e-01  -5.9217399e-02
   1.0194084e-01  -5.9200227e-02
   1.0190828e-01  -5.9183072e-02
   1.0187575e-01  -5.9165934e-02
   1.0185626e-01  -5.9155658e-02
   1.0183678e-01  -5.9145389e-02
   1.0181731e-01  -5.9135125e-02
   1.0179786e-01  -5.9124868e-02
   1.0177842e-01  -5.9114616e-02
   1.0175900e-01  -5.9104370e-02
   1.0175123e-01  -5.9100273e-02
   1.0174347e-01  -5.9096177e-02
   1.0173571e-01  -5.9092082e-02
   1.0172795e-01  -5.9087989e-02
   1.0172019e-01  -5.9083896e-02
   1.0171244e-01  -5.9079804e-02
   1.0170468e-01  -5.9075712e-02
   1.0169693e-01  -5.9071622e-02
   1.0168919e-01  -5.9067533e-02


==> data/xDataRCBFSim2.dat <==
  -5.0000000e-01   2.0000000e+00
  -5.0037125e-01   1.9997879e+00
  -5.0222536e-01   1.9987286e+00
  -5.1144200e-01   1.9934552e+00
  -5.2683787e-01   1.9846058e+00
  -5.4278350e-01   1.9753621e+00
  -5.6132645e-01   1.9644718e+00
  -5.8215082e-01   1.9520022e+00
  -6.0503139e-01   1.9379259e+00
  -6.2981344e-01   1.9221232e+00
  -6.5448580e-01   1.9056864e+00
  -6.7755777e-01   1.8895566e+00
  -6.9910679e-01   1.8737186e+00
  -7.1931027e-01   1.8580948e+00
  -7.3834920e-01   1.8425988e+00
  -7.5640159e-01   1.8271338e+00
  -7.7364053e-01   1.8115900e+00
  -7.9023181e-01   1.7958429e+00
  -8.0711970e-01   1.7789432e+00
  -8.2286043e-01   1.7623240e+00
  -8.2292552e-01   1.7622534e+00
  -8.2325086e-01   1.7619004e+00
  -8.2452542e-01   1.7605138e+00
  -8.2582213e-01   1.7590969e+00
  -8.2735942e-01   1.7574089e+00
  -8.2914308e-01   1.7554391e+00
  -8.3115891e-01   1.7531982e+00
  -8.3339912e-01   1.7506893e+00
  -8.3586073e-01   1.7479097e+00
  -8.3854457e-01   1.7448515e+00
  -8.4145499e-01   1.7415020e+00
  -8.4459969e-01   1.7378435e+00
  -8.4798997e-01   1.7338526e+00
  -8.5164105e-01   1.7294994e+00
  -8.5557283e-01   1.7247458e+00
  -8.5981085e-01   1.7195438e+00
  -8.6438778e-01   1.7138322e+00
  -8.6934562e-01   1.7075323e+00
  -8.7538878e-01   1.6996889e+00
  -8.9125782e-01   1.6781782e+00
  -9.0730566e-01   1.6549507e+00
  -9.2351722e-01   1.6297852e+00
  -9.2875031e-01   1.6212577e+00
  -9.4438394e-01   1.5944716e+00
  -9.5938574e-01   1.5666917e+00
  -9.6447306e-01   1.5567484e+00
  -9.7804541e-01   1.5287437e+00
  -9.7846547e-01   1.5278398e+00
  -9.7888451e-01   1.5269357e+00
  -9.8096458e-01   1.5224127e+00
  -9.9098891e-01   1.4997358e+00
  -9.9607010e-01   1.4876345e+00
  -1.0078399e+00   1.4577838e+00
  -1.0189486e+00   1.4268234e+00
  -1.0239688e+00   1.4117505e+00
  -1.0340067e+00   1.3790939e+00
  -1.0433293e+00   1.3448993e+00
  -1.0480646e+00   1.3256267e+00
  -1.0560810e+00   1.2888928e+00
  -1.0631439e+00   1.2500707e+00
  -1.0659130e+00   1.2322173e+00
  -1.0712433e+00   1.1902541e+00
  -1.0737440e+00   1.1639390e+00
  -1.0765689e+00   1.1174118e+00
  -1.0772805e+00   1.0889136e+00
  -1.0765116e+00   1.0361333e+00
  -1.0746591e+00   1.0035621e+00
  -1.0719479e+00   9.7284238e-01
  -1.0679807e+00   9.4023931e-01
  -1.0597018e+00   8.9218243e-01
  -1.0525767e+00   8.6095617e-01
  -1.0381425e+00   8.1174573e-01
  -1.0306793e+00   7.9086670e-01
  -1.0194944e+00   7.6340785e-01
  -1.0072502e+00   7.3727681e-01
  -9.8661845e-01   6.9960149e-01
  -9.7565555e-01   6.8206524e-01
  -9.6251517e-01   6.6291334e-01
  -9.4618095e-01   6.4155590e-01
  -9.3046981e-01   6.2320291e-01
  -9.1564989e-01   6.0742500e-01
  -8.8975307e-01   5.8275593e-01
  -8.7665934e-01   5.7148902e-01
  -8.6055169e-01   5.5858290e-01
  -8.4841163e-01   5.4948384e-01
  -8.2655469e-01   5.3430792e-01
  -8.1639185e-01   5.2773113e-01
  -8.0299745e-01   5.1948181e-01
  -7.9237318e-01   5.1325298e-01
  -7.7006012e-01   5.0098654e-01
  -7.6572603e-01   4.9872267e-01
  -7.5875253e-01   4.9515478e-01
  -7.5139998e-01   4.9148840e-01
  -7.4687466e-01   4.8927840e-01
  -7.4074101e-01   4.8633710e-01
  -7.3421544e-01   4.8327336e-01
  -7.2916174e-01   4.8094496e-01
  -7.2340954e-01   4.7833964e-01
  -7.1723311e-01   4.7559289e-01
  -7.1085634e-01   4.7280926e-01
  -7.0329638e-01   4.6957370e-01
  -6.9767860e-01   4.6721193e-01
  -6.9120428e-01   4.6453204e-01
  -6.8574611e-01   4.6230548e-01
  -6.7981216e-01   4.5991641e-01
  -6.7442001e-01   4.5777201e-01
  -6.7424577e-01   4.5770311e-01
  -6.7407160e-01   4.5763427e-01
  -6.7320206e-01   4.5729094e-01
  -6.6888602e-01   4.5559545e-01
  -6.6096226e-01   4.5251776e-01
  -6.3953511e-01   4.4437778e-01
  -6.3446340e-01   4.4248183e-01
  -6.2703153e-01   4.3971778e-01
  -6.1989624e-01   4.3707561e-01
  -6.0119853e-01   4.3016962e-01
  -5.9449146e-01   4.2768730e-01
  -5.8625057e-01   4.2462378e-01
  -5.7977136e-01   4.2219996e-01
  -5.6474324e-01   4.1650328e-01
  -5.6107380e-01   4.1509248e-01
  -5.5554869e-01   4.1295040e-01
  -5.4915223e-01   4.1044081e-01
  -5.3539425e-01   4.0491699e-01
  -5.3327173e-01   4.0404763e-01
  -5.2944029e-01   4.0246553e-01
  -5.2544090e-01   4.0079571e-01
  -5.1940292e-01   3.9823707e-01
  -5.0757343e-01   3.9308106e-01
  -5.0591464e-01   3.9234178e-01
  -5.0277044e-01   3.9092890e-01
  -4.9948763e-01   3.8943707e-01
  -4.9373766e-01   3.8678153e-01
  -4.8804917e-01   3.8409875e-01
  -4.8242078e-01   3.8138725e-01
  -4.7685116e-01   3.7864577e-01
  -4.7133910e-01   3.7587323e-01
  -4.6588344e-01   3.7306877e-01
  -4.6048312e-01   3.7023176e-01
  -4.5516508e-01   3.6737690e-01
  -4.5031775e-01   3.6472058e-01
  -4.4513253e-01   3.6182067e-01
  -4.4108564e-01   3.5951463e-01
  -4.3306147e-01   3.5482946e-01
  -4.3241810e-01   3.5444722e-01
  -4.3070712e-01   3.5342590e-01
  -4.2891969e-01   3.5235149e-01
  -4.2388566e-01   3.4928445e-01
  -4.2057381e-01   3.4723338e-01
  -4.1318936e-01   3.4256469e-01
  -4.1246636e-01   3.4210047e-01
  -4.1077904e-01   3.4101217e-01
  -4.0899778e-01   3.3985580e-01
  -4.0415927e-01   3.3667605e-01
  -4.0039703e-01   3.3416466e-01
  -3.9564354e-01   3.3094328e-01
  -3.9224783e-01   3.2860928e-01
  -3.8757556e-01   3.2535382e-01
  -3.8440456e-01   3.2311568e-01
  -3.7981124e-01   3.1983320e-01
  -3.7680426e-01   3.1765885e-01
  -3.7228828e-01   3.1435626e-01
  -3.6939538e-01   3.1221772e-01
  -3.6495570e-01   3.0890182e-01
  -3.6213324e-01   3.0677293e-01
  -3.5776931e-01   3.0345042e-01
  -3.5497649e-01   3.0130491e-01
  -3.5068817e-01   2.9798240e-01
  -3.4788393e-01   2.9579188e-01
  -3.4367153e-01   2.9247590e-01
  -3.4081104e-01   2.9020731e-01
  -3.3667536e-01   2.8690438e-01
  -3.3370538e-01   2.8451633e-01
  -3.2964776e-01   2.8123305e-01
  -3.2649923e-01   2.7866965e-01
  -3.2248523e-01   2.7538278e-01
  -3.1911959e-01   2.7261141e-01
  -3.1491047e-01   2.6912692e-01
  -3.1159224e-01   2.6636629e-01
  -3.0717067e-01   2.6267030e-01
  -3.0384747e-01   2.5988024e-01
  -2.9919178e-01   2.5595524e-01
  -2.9580100e-01   2.5308565e-01
  -2.9088365e-01   2.4890921e-01
  -2.8734676e-01   2.4589529e-01
  -2.8718489e-01   2.4575716e-01
  -2.8702311e-01   2.4561910e-01
  -2.8621559e-01   2.4492975e-01
  -2.8221224e-01   2.4150675e-01
  -2.8168188e-01   2.4105263e-01
  -2.8047716e-01   2.4002054e-01
  -2.7919836e-01   2.3892419e-01
  -2.7688905e-01   2.3694239e-01
  -2.7523676e-01   2.3552295e-01
  -2.7267959e-01   2.3332388e-01
  -2.7114563e-01   2.3200348e-01
  -2.6930419e-01   2.3041725e-01
  -2.6725768e-01   2.2865298e-01
  -2.6400696e-01   2.2584781e-01
  -2.6091047e-01   2.2317288e-01
  -2.5795955e-01   2.2062142e-01
  -2.5514614e-01   2.1818703e-01
  -2.5246276e-01   2.1586369e-01
  -2.4990241e-01   2.1364572e-01
  -2.4745858e-01   2.1152776e-01
  -2.4512516e-01   2.0950478e-01
  -2.4289644e-01   2.0757200e-01
  -2.4076707e-01   2.0572495e-01
  -2.3873201e-01   2.0395937e-01
  -2.3678653e-01   2.0227126e-01
  -2.3492619e-01   2.0065686e-01
  -2.3314681e-01   1.9911258e-01
  -2.3144444e-01   1.9763505e-01
  -2.2981536e-01   1.9622109e-01
  -2.2729030e-01   1.9402941e-01
  -2.2613206e-01   1.9302411e-01
  -2.2497915e-01   1.9202344e-01
  -2.2362494e-01   1.9084807e-01
  -2.2211133e-01   1.8953442e-01
  -2.2087726e-01   1.8846342e-01
  -2.1951400e-01   1.8728037e-01
  -2.1838779e-01   1.8630309e-01
  -2.1695234e-01   1.8505755e-01
  -2.1593160e-01   1.8417192e-01
  -2.1427497e-01   1.8273469e-01
  -2.1336350e-01   1.8194400e-01
  -2.1230038e-01   1.8102183e-01
  -2.1146886e-01   1.8030061e-01
  -2.0987885e-01   1.7892164e-01
  -2.0914463e-01   1.7828494e-01
  -2.0805456e-01   1.7733973e-01
  -2.0739309e-01   1.7676621e-01
  -2.0616221e-01   1.7569909e-01
  -2.0557570e-01   1.7519066e-01
  -2.0416868e-01   1.7397107e-01
  -2.0366056e-01   1.7353068e-01
  -2.0224037e-01   1.7229993e-01
  -2.0180753e-01   1.7192487e-01
  -1.9965582e-01   1.7006065e-01
  -1.9932301e-01   1.6977235e-01
  -1.9854772e-01   1.6910079e-01
  -1.9757787e-01   1.6826079e-01
  -1.9732474e-01   1.6804157e-01
  -1.9628253e-01   1.6713904e-01
  -1.9468047e-01   1.6575194e-01
  -1.9453734e-01   1.6562802e-01
  -1.9383714e-01   1.6502187e-01
  -1.9279919e-01   1.6412345e-01
  -1.9272677e-01   1.6406078e-01
  -1.9236507e-01   1.6374773e-01
  -1.9114922e-01   1.6269554e-01
  -1.9112835e-01   1.6267748e-01
  -1.9102399e-01   1.6258718e-01
  -1.9050298e-01   1.6213636e-01
  -1.8885996e-01   1.6071492e-01
  -1.8878614e-01   1.6065106e-01
  -1.8841746e-01   1.6033216e-01
  -1.8737930e-01   1.5943423e-01
  -1.8725122e-01   1.5932346e-01
  -1.8661199e-01   1.5877066e-01
  -1.8526518e-01   1.5760611e-01
  -1.8506029e-01   1.5742897e-01
  -1.8413355e-01   1.5662781e-01
  -1.8251747e-01   1.5523099e-01
  -1.8221396e-01   1.5496870e-01
  -1.8151886e-01   1.5436804e-01
  -1.8066335e-01   1.5362885e-01
  -1.8029408e-01   1.5330982e-01
  -1.7928716e-01   1.5243998e-01
  -1.7886949e-01   1.5207922e-01
  -1.7721389e-01   1.5064942e-01
  -1.7672398e-01   1.5022640e-01
  -1.7556535e-01   1.4922609e-01
  -1.7501860e-01   1.4875411e-01
  -1.7230805e-01   1.4641489e-01
  -1.7165053e-01   1.4584761e-01
  -1.7103097e-01   1.4531312e-01
  -1.7041344e-01   1.4478045e-01
  -1.6969246e-01   1.4415861e-01
  -1.6871055e-01   1.4331184e-01
  -1.6793314e-01   1.4264153e-01
  -1.6671724e-01   1.4159331e-01
  -1.6587455e-01   1.4086695e-01
  -1.6458239e-01   1.3975337e-01
  -1.6367068e-01   1.3896782e-01
  -1.6280893e-01   1.3822542e-01
  -1.6184063e-01   1.3739136e-01
  -1.6104781e-01   1.3670855e-01
  -1.6002397e-01   1.3582693e-01
  -1.5913004e-01   1.3505729e-01
  -1.5844040e-01   1.3446362e-01
  -1.5775352e-01   1.3387239e-01
  -1.5662762e-01   1.3290344e-01
  -1.5556613e-01   1.3199009e-01
  -1.5492123e-01   1.3143527e-01
  -1.5427879e-01   1.3088264e-01
  -1.5304787e-01   1.2982394e-01
  -1.5178039e-01   1.2873406e-01
  -1.5077776e-01   1.2787208e-01
  -1.4978126e-01   1.2701552e-01
  -1.4909845e-01   1.2642868e-01
  -1.4841852e-01   1.2584439e-01
  -1.4769521e-01   1.2522290e-01
  -1.4697517e-01   1.2460430e-01
  -1.4625225e-01   1.2398329e-01
  -1.4553262e-01   1.2336520e-01
  -1.4404978e-01   1.2209182e-01
  -1.4327160e-01   1.2142370e-01
  -1.4249732e-01   1.2075902e-01
  -1.4171236e-01   1.2008526e-01
  -1.4093141e-01   1.1941503e-01
  -1.4012534e-01   1.1872335e-01
  -1.3932355e-01   1.1803544e-01
  -1.3849613e-01   1.1732563e-01
  -1.3767328e-01   1.1661986e-01
  -1.3682429e-01   1.1589176e-01
  -1.3598018e-01   1.1516796e-01
  -1.3510944e-01   1.1442144e-01
  -1.3424389e-01   1.1367948e-01
  -1.3379686e-01   1.1329633e-01
  -1.3335123e-01   1.1291440e-01
  -1.3250287e-01   1.1218741e-01
  -1.3204502e-01   1.1179510e-01
  -1.3158864e-01   1.1140409e-01
  -1.3078494e-01   1.1071557e-01
  -1.3031660e-01   1.1031440e-01
  -1.2984983e-01   1.0991461e-01
  -1.2908247e-01   1.0925742e-01
  -1.2860394e-01   1.0884765e-01
  -1.2812707e-01   1.0843933e-01
  -1.2713820e-01   1.0759271e-01
  -1.2664828e-01   1.0717333e-01
  -1.2616014e-01   1.0675550e-01
  -1.2566460e-01   1.0633138e-01
  -1.2517088e-01   1.0590885e-01
  -1.2466972e-01   1.0548000e-01
  -1.2417044e-01   1.0505279e-01
  -1.2286962e-01   1.0393990e-01
  -1.2235566e-01   1.0350028e-01
  -1.2184372e-01   1.0306242e-01
  -1.2132419e-01   1.0261810e-01
  -1.2080674e-01   1.0217560e-01
  -1.1975870e-01   1.0127950e-01
  -1.1922807e-01   1.0082586e-01
  -1.1869966e-01   1.0037416e-01
  -1.1762967e-01   9.9459637e-02
  -1.1654880e-01   9.8535990e-02
  -1.1600176e-01   9.8068584e-02
  -1.1545713e-01   9.7603289e-02
  -1.1490468e-01   9.7131360e-02
  -1.1435473e-01   9.6661607e-02
  -1.1380308e-01   9.6190449e-02
  -1.1325394e-01   9.5721481e-02
  -1.1270730e-01   9.5254694e-02
  -1.1216315e-01   9.4790079e-02
  -1.1162148e-01   9.4327626e-02
  -1.1108228e-01   9.3867326e-02
  -1.1054554e-01   9.3409171e-02
  -1.1001125e-01   9.2953152e-02
  -1.0947941e-01   9.2499259e-02
  -1.0894999e-01   9.2047483e-02
  -1.0789841e-01   9.1150248e-02
  -1.0737623e-01   9.0704771e-02
  -1.0685644e-01   9.0261377e-02
  -1.0633904e-01   8.9820055e-02
  -1.0582400e-01   8.9380797e-02
  -1.0480102e-01   8.8508440e-02
  -1.0429304e-01   8.8075323e-02
  -1.0378741e-01   8.7644236e-02
  -1.0278310e-01   8.6788114e-02
  -1.0178801e-01   8.5940007e-02
  -1.0129390e-01   8.5518937e-02
  -1.0080207e-01   8.5099846e-02
  -9.9825206e-02   8.4267563e-02
  -9.8857340e-02   8.3443090e-02
  -9.7898400e-02   8.2626362e-02
  -9.6948311e-02   8.1817310e-02
  -9.6476563e-02   8.1415643e-02
  -9.6007000e-02   8.1015870e-02
  -9.5539614e-02   8.0617984e-02
  -9.5074396e-02   8.0221975e-02
  -9.4611335e-02   7.9827837e-02
  -9.4150424e-02   7.9435561e-02
  -9.3175590e-02   7.8605998e-02
  -9.2721349e-02   7.8219498e-02
  -9.2269221e-02   7.7834828e-02
  -9.1371267e-02   7.7070941e-02
  -9.0481657e-02   7.6314275e-02
  -8.9600321e-02   7.5564766e-02
  -8.8727190e-02   7.4822352e-02
  -8.7862193e-02   7.4086970e-02
  -8.7005264e-02   7.3358560e-02
  -8.6156333e-02   7.2637061e-02
  -8.5315333e-02   7.1922410e-02
  -8.4482195e-02   7.1214550e-02
  -8.3656855e-02   7.0513418e-02
  -8.2839244e-02   6.9818958e-02
  -8.2029297e-02   6.9131108e-02
  -8.1226949e-02   6.8449812e-02
  -8.0432133e-02   6.7775010e-02
  -7.9644787e-02   6.7106646e-02
  -7.8864844e-02   6.6444661e-02
  -7.8092243e-02   6.5789001e-02
  -7.7326918e-02   6.5139607e-02
  -7.6568808e-02   6.4496424e-02
  -7.5817850e-02   6.3859397e-02
  -7.5073981e-02   6.3228471e-02
  -7.4337140e-02   6.2603591e-02
  -7.3607267e-02   6.1984702e-02
  -7.2884300e-02   6.1371752e-02
  -7.2168179e-02   6.0764686e-02
  -7.1464662e-02   6.0168383e-02
  -7.0721131e-02   5.9538248e-02
  -7.0382039e-02   5.9250900e-02
  -7.0044516e-02   5.8964900e-02
  -6.9153237e-02   5.8209758e-02
  -6.8828763e-02   5.7934876e-02
  -6.8505760e-02   5.7661257e-02
  -6.7870311e-02   5.7123010e-02
  -6.7246666e-02   5.6594822e-02
  -6.6634603e-02   5.6076503e-02
  -6.6033905e-02   5.5567866e-02
  -6.5444360e-02   5.5068728e-02
  -6.4865759e-02   5.4578908e-02
  -6.3734851e-02   5.3621679e-02
  -6.3472691e-02   5.3399810e-02
  -6.3211575e-02   5.3178835e-02
  -6.2674409e-02   5.2724280e-02
  -6.2094194e-02   5.2233347e-02
  -6.1577757e-02   5.1796423e-02
  -6.1070899e-02   5.1367644e-02
  -6.0079915e-02   5.0529433e-02
  -5.9839909e-02   5.0326451e-02
  -5.9600833e-02   5.0124265e-02
  -5.9130634e-02   4.9726644e-02
  -5.8664037e-02   4.9332103e-02
  -5.8437196e-02   4.9140305e-02
  -5.8211206e-02   4.8949235e-02
  -5.7902976e-02   4.8688646e-02
  -5.7683209e-02   4.8502856e-02
  -5.7464252e-02   4.8317758e-02
  -5.7086604e-02   4.7998527e-02
  -5.6874424e-02   4.7819179e-02
  -5.6663011e-02   4.7640485e-02
  -5.6313488e-02   4.7345073e-02
  -5.6108493e-02   4.7171822e-02
  -5.5904223e-02   4.6999191e-02
  -5.5540645e-02   4.6691943e-02
  -5.5342830e-02   4.6524785e-02
  -5.5145701e-02   4.6358212e-02
  -5.4789636e-02   4.6057356e-02
  -5.4598798e-02   4.5896116e-02
  -5.4408607e-02   4.5735429e-02
  -5.4050766e-02   4.5433114e-02
  -5.3866792e-02   4.5277695e-02
  -5.3683427e-02   4.5122796e-02
  -5.3331537e-02   4.4825549e-02
  -5.3154243e-02   4.4675793e-02
  -5.2977522e-02   4.4526527e-02
  -5.2612605e-02   4.4218317e-02
  -5.2441987e-02   4.4074220e-02
  -5.2271908e-02   4.3930583e-02
  -5.1946173e-02   4.3655501e-02
  -5.1617821e-02   4.3378227e-02
  -5.1291493e-02   4.3102679e-02
  -5.0845229e-02   4.2725886e-02
  -5.0691022e-02   4.2595692e-02
  -5.0537270e-02   4.2465886e-02
  -5.0244000e-02   4.2218302e-02
  -4.9947176e-02   4.1967732e-02
  -4.9652064e-02   4.1718620e-02
  -4.9081951e-02   4.1237412e-02
  -4.9012503e-02   4.1178798e-02
  -4.8943152e-02   4.1120265e-02
  -4.8597827e-02   4.0828824e-02
  -4.8066584e-02   4.0380513e-02
  -4.7554932e-02   3.9948776e-02
  -4.7062149e-02   3.9533001e-02
  -4.6587541e-02   3.9132597e-02
  -4.6130440e-02   3.8746997e-02
  -4.5690201e-02   3.8375653e-02
  -4.5266206e-02   3.8018040e-02
  -4.4857855e-02   3.7673649e-02
  -4.4464574e-02   3.7341992e-02
  -4.4085808e-02   3.7022600e-02
  -4.3714942e-02   3.6709891e-02
  -4.3344107e-02   3.6397231e-02
  -4.2973304e-02   3.6084619e-02
  -4.2602533e-02   3.5772056e-02
  -4.2231793e-02   3.5459542e-02
  -4.1861085e-02   3.5147076e-02
  -4.1490408e-02   3.4834658e-02
  -4.1119763e-02   3.4522290e-02
  -4.0749151e-02   3.4209970e-02
  -4.0378570e-02   3.3897699e-02
  -4.0008021e-02   3.3585477e-02
  -3.9637505e-02   3.3273304e-02
  -3.9267021e-02   3.2961180e-02
  -3.8896570e-02   3.2649106e-02
  -3.8526151e-02   3.2337081e-02
  -3.8155765e-02   3.2025106e-02
  -3.7785413e-02   3.1713180e-02
  -3.7415093e-02   3.1401305e-02
  -3.7044807e-02   3.1089479e-02
  -3.6674554e-02   3.0777703e-02
  -3.6304336e-02   3.0465977e-02
  -3.5934151e-02   3.0154302e-02
  -3.5564000e-02   2.9842678e-02
  -3.5193884e-02   2.9531104e-02
  -3.4823803e-02   2.9219582e-02
  -3.4453757e-02   2.8908111e-02
  -3.4083746e-02   2.8596691e-02
  -3.3713771e-02   2.8285323e-02
  -3.3343831e-02   2.7974007e-02
  -3.2973928e-02   2.7662743e-02
  -3.2604061e-02   2.7351531e-02
  -3.2234232e-02   2.7040373e-02
  -3.1864439e-02   2.6729267e-02
  -3.1494685e-02   2.6418215e-02
  -3.1124968e-02   2.6107216e-02
  -3.0755290e-02   2.5796272e-02
  -3.0385651e-02   2.5485382e-02
  -3.0016052e-02   2.5174547e-02
  -2.9646492e-02   2.4863767e-02
  -2.9276974e-02   2.4553043e-02
  -2.8907496e-02   2.4242375e-02
  -2.8538060e-02   2.3931763e-02
  -2.8168666e-02   2.3621209e-02
  -2.7799315e-02   2.3310712e-02
  -2.7430008e-02   2.3000273e-02
  -2.7060745e-02   2.2689893e-02
  -2.6691527e-02   2.2379573e-02
  -2.6322355e-02   2.2069312e-02
  -2.5953230e-02   2.1759111e-02
  -2.5716786e-02   2.1560423e-02
  -2.5347739e-02   2.1250324e-02
  -2.5155774e-02   2.1089030e-02
  -2.4965246e-02   2.0928949e-02
  -2.4754404e-02   2.0751807e-02
  -2.4385487e-02   2.0441872e-02
  -2.4200360e-02   2.0286351e-02
  -2.4016622e-02   2.0132002e-02
  -2.3815387e-02   1.9962961e-02
  -2.3431989e-02   1.9640917e-02
  -2.3232479e-02   1.9473343e-02
  -2.3001681e-02   1.9279497e-02
  -2.2744986e-02   1.9063910e-02
  -2.2322713e-02   1.8709284e-02
  -2.2102857e-02   1.8524660e-02
  -2.1880336e-02   1.8337805e-02
  -2.1660034e-02   1.8152820e-02
  -2.1441927e-02   1.7969686e-02
  -2.1225996e-02   1.7788387e-02
  -2.1012219e-02   1.7608903e-02
  -2.0797773e-02   1.7428864e-02
  -2.0505443e-02   1.7183450e-02
  -2.0298857e-02   1.7010026e-02
  -2.0061791e-02   1.6811023e-02
  -1.9859634e-02   1.6641331e-02
  -1.9615935e-02   1.6436777e-02
  -1.9418232e-02   1.6270838e-02
  -1.9213081e-02   1.6098653e-02
  -1.8827662e-02   1.5775185e-02
  -1.8732511e-02   1.5695333e-02
  -1.8637837e-02   1.5615881e-02
  -1.8446139e-02   1.5455010e-02
  -1.8075981e-02   1.5144393e-02
  -1.7984599e-02   1.5067714e-02
  -1.7893675e-02   1.4991420e-02
  -1.7709685e-02   1.4837038e-02
  -1.7496874e-02   1.4658480e-02
  -1.7320364e-02   1.4510385e-02
  -1.7145621e-02   1.4363778e-02
  -1.6929477e-02   1.4182441e-02
  -1.6703290e-02   1.3992687e-02
  -1.6534727e-02   1.3851280e-02
  -1.6347763e-02   1.3694441e-02
  -1.6182762e-02   1.3556031e-02
  -1.6019416e-02   1.3419013e-02
  -1.5857707e-02   1.3283372e-02
  -1.5683919e-02   1.3137605e-02
  -1.5525574e-02   1.3004794e-02
  -1.5368817e-02   1.2873318e-02
  -1.5213632e-02   1.2743165e-02
  -1.5052084e-02   1.2607679e-02
  -1.4900076e-02   1.2480198e-02
  -1.4741352e-02   1.2347087e-02
  -1.4590973e-02   1.2220979e-02
  -1.4408296e-02   1.2067790e-02
  -1.4262750e-02   1.1945741e-02
  -1.4118665e-02   1.1824921e-02
  -1.3976027e-02   1.1705318e-02
  -1.3834822e-02   1.1586918e-02
  -1.3689420e-02   1.1465003e-02
  -1.3492420e-02   1.1299829e-02
  -1.3356072e-02   1.1185513e-02
  -1.3221095e-02   1.1072348e-02
  -1.3087475e-02   1.0960323e-02
  -1.2955197e-02   1.0849427e-02
  -1.2824249e-02   1.0739648e-02
  -1.2694617e-02   1.0630975e-02
  -1.2566289e-02   1.0523397e-02
  -1.2422644e-02   1.0402981e-02
  -1.2297051e-02   1.0297701e-02
  -1.2149496e-02   1.0174015e-02
  -1.2026651e-02   1.0071042e-02
  -1.1901074e-02   9.9657832e-03
  -1.1778631e-02   9.8631534e-03
  -1.1594481e-02   9.7088050e-03
  -1.1477220e-02   9.6105237e-03
  -1.1340388e-02   9.4958413e-03
  -1.1225685e-02   9.3997080e-03
  -1.1052279e-02   9.2543784e-03
  -1.0940477e-02   9.1606809e-03
  -1.0829801e-02   9.0679288e-03
  -1.0720239e-02   8.9761126e-03
  -1.0586717e-02   8.8642193e-03
  -1.0479604e-02   8.7744587e-03
  -1.0369175e-02   8.6819207e-03
  -1.0261145e-02   8.5913951e-03
  -1.0102452e-02   8.4584182e-03
  -1.0051206e-02   8.4154773e-03
  -1.0000218e-02   8.3727537e-03
  -9.7988321e-03   8.2040106e-03
  -9.7491200e-03   8.1623572e-03
  -9.6996590e-03   8.1209147e-03
  -9.5891298e-03   8.0283054e-03
  -9.3959906e-03   7.8664836e-03
  -9.3483144e-03   7.8265389e-03
  -9.3008792e-03   7.7867964e-03
  -9.1135244e-03   7.6298285e-03
  -9.0672762e-03   7.5910821e-03
  -9.0212619e-03   7.5525319e-03
  -8.8998657e-03   7.4508291e-03
  -8.8097585e-03   7.3753409e-03
  -8.7205604e-03   7.3006154e-03
  -8.6762994e-03   7.2635362e-03
  -8.6322623e-03   7.2266449e-03
  -8.4583302e-03   7.0809389e-03
  -8.4153957e-03   7.0449726e-03
  -8.3726784e-03   7.0091884e-03
  -8.2660357e-03   6.9198554e-03
  -8.1823248e-03   6.8497331e-03
  -8.0994589e-03   6.7803196e-03
  -8.0583402e-03   6.7458764e-03
  -8.0174296e-03   6.7116077e-03
  -7.8558471e-03   6.5762609e-03
  -7.8159613e-03   6.5428518e-03
  -7.7762774e-03   6.5096121e-03
  -7.6195404e-03   6.3783292e-03
  -7.5808508e-03   6.3459233e-03
  -7.5423571e-03   6.3136817e-03
  -7.4659533e-03   6.2496880e-03
  -7.4280414e-03   6.2179342e-03
  -7.3903213e-03   6.1863414e-03
  -7.2413415e-03   6.0615638e-03
  -7.2045669e-03   6.0307638e-03
  -7.1679785e-03   6.0001199e-03
  -7.0953567e-03   5.9392975e-03
  -7.0593214e-03   5.9091174e-03
  -7.0234686e-03   5.8790904e-03
  -6.8818643e-03   5.7604971e-03
  -6.8469104e-03   5.7312237e-03
  -6.8121336e-03   5.7020988e-03
  -6.7431076e-03   5.6442913e-03
  -6.7088567e-03   5.6156072e-03
  -6.6747792e-03   5.5870687e-03
  -6.5401873e-03   5.4743545e-03
  -6.5069645e-03   5.4465324e-03
  -6.4739100e-03   5.4188514e-03
  -6.4410231e-03   5.3913109e-03
  -6.4083027e-03   5.3639100e-03
  -6.2790712e-03   5.2556895e-03
  -6.2471717e-03   5.2289766e-03
  -6.2154338e-03   5.2023993e-03
  -6.1838567e-03   5.1759568e-03
  -6.1524397e-03   5.1496485e-03
  -6.0283562e-03   5.0457432e-03
  -5.9977274e-03   5.0200955e-03
  -5.9672539e-03   4.9945780e-03
  -5.9369349e-03   4.9691900e-03
  -5.9067696e-03   4.9439308e-03
  -5.7876300e-03   4.8441693e-03
  -5.7582216e-03   4.8195445e-03
  -5.7289624e-03   4.7950447e-03
  -5.6998515e-03   4.7706692e-03
  -5.6708882e-03   4.7464175e-03
  -5.5564964e-03   4.6506351e-03
  -5.5282600e-03   4.6269925e-03
  -5.5001669e-03   4.6034700e-03
  -5.4722162e-03   4.5800668e-03
  -5.4444073e-03   4.5567825e-03
  -5.3345749e-03   4.4648210e-03
  -5.3074641e-03   4.4421216e-03
  -5.2804908e-03   4.4195375e-03
  -5.2536543e-03   4.3970680e-03
  -5.2269539e-03   4.3747126e-03
  -5.1214999e-03   4.2864201e-03
  -5.0954699e-03   4.2646265e-03
  -5.0695720e-03   4.2429434e-03
  -5.0438054e-03   4.2213705e-03
  -5.0181696e-03   4.1999071e-03
  -4.9169202e-03   4.1151376e-03
  -4.8919281e-03   4.0942136e-03
  -4.8670628e-03   4.0733958e-03
  -4.8423237e-03   4.0526838e-03
  -4.8177101e-03   4.0320769e-03
  -4.7204984e-03   3.9506903e-03
  -4.6965029e-03   3.9306014e-03
  -4.6726293e-03   3.9106144e-03
  -4.6488768e-03   3.8907290e-03
  -4.6252449e-03   3.8709445e-03
  -4.5319103e-03   3.7928062e-03
  -4.5088719e-03   3.7735191e-03
  -4.4859505e-03   3.7543299e-03
  -4.4631454e-03   3.7352381e-03
  -4.4404561e-03   3.7162434e-03
  -4.3508446e-03   3.6412241e-03
  -4.3287253e-03   3.6227068e-03
  -4.3067182e-03   3.6042836e-03
  -4.2848229e-03   3.5859540e-03
  -4.2630387e-03   3.5677175e-03
  -4.1770023e-03   3.4956930e-03
  -4.1557654e-03   3.4779150e-03
  -4.1346364e-03   3.4602273e-03
  -4.1136147e-03   3.4426295e-03
  -4.0926997e-03   3.4251210e-03
  -4.0100961e-03   3.3559721e-03
  -3.9897066e-03   3.3389039e-03
  -3.9694207e-03   3.3219224e-03
  -3.9492378e-03   3.3050271e-03
  -3.9291574e-03   3.2882177e-03
  -3.8498501e-03   3.2218298e-03
  -3.8302743e-03   3.2054431e-03
  -3.8107980e-03   3.1891397e-03
  -3.7914205e-03   3.1729191e-03
  -3.7721415e-03   3.1567809e-03
  -3.6959993e-03   3.0930440e-03
  -3.6772049e-03   3.0773117e-03
  -3.6585059e-03   3.0616593e-03
  -3.6399018e-03   3.0460865e-03
  -3.6213922e-03   3.0305928e-03
  -3.5482893e-03   2.9694013e-03
  -3.5302450e-03   2.9542972e-03
  -3.5122924e-03   2.9392700e-03
  -3.4944309e-03   2.9243191e-03
  -3.4766602e-03   2.9094442e-03
  -3.4064754e-03   2.8506966e-03
  -3.3891515e-03   2.8361958e-03
  -3.3719156e-03   2.8217687e-03
  -3.3547672e-03   2.8074150e-03
  -3.3377059e-03   2.7931342e-03
  -3.2703231e-03   2.7367331e-03
  -3.2536908e-03   2.7228115e-03
  -3.2371430e-03   2.7089607e-03
  -3.2206793e-03   2.6951803e-03
  -3.2042992e-03   2.6814699e-03
  -3.1396067e-03   2.6273218e-03
  -3.1236385e-03   2.6139563e-03
  -3.1077515e-03   2.6006588e-03
  -3.0919451e-03   2.5874289e-03
  -3.0762191e-03   2.5742662e-03
  -3.0141098e-03   2.5222812e-03
  -2.9987793e-03   2.5094497e-03
  -2.9835266e-03   2.4966834e-03
  -2.9683514e-03   2.4839820e-03
  -2.9532534e-03   2.4713451e-03
  -2.8936244e-03   2.4214370e-03
  -2.8789061e-03   2.4091181e-03
  -2.8642626e-03   2.3968618e-03
  -2.8496934e-03   2.3846679e-03
  -2.8351983e-03   2.3725359e-03
  -2.7779508e-03   2.3246217e-03
  -2.7638203e-03   2.3127951e-03
  -2.7497616e-03   2.3010285e-03
  -2.7357744e-03   2.2893218e-03
  -2.7218582e-03   2.2776745e-03
  -2.6668972e-03   2.2316748e-03
  -2.6533311e-03   2.2203207e-03
  -2.6398339e-03   2.2090243e-03
  -2.6264054e-03   2.1977853e-03
  -2.6130451e-03   2.1866035e-03
  -2.5602794e-03   2.1424418e-03
  -2.5472552e-03   2.1315414e-03
  -2.5342972e-03   2.1206964e-03
  -2.5214051e-03   2.1099066e-03
  -2.5085784e-03   2.0991716e-03
  -2.4579206e-03   2.0567746e-03
  -2.4454167e-03   2.0463098e-03
  -2.4329763e-03   2.0358982e-03
  -2.4205992e-03   2.0255395e-03
  -2.4082850e-03   2.0152335e-03
  -2.3596509e-03   1.9745309e-03
  -2.3476465e-03   1.9644842e-03
  -2.3357032e-03   1.9544887e-03
  -2.3238205e-03   1.9445440e-03
  -2.3119983e-03   1.9346499e-03
  -2.2653073e-03   1.8955739e-03
  -2.2537825e-03   1.8859288e-03
  -2.2423163e-03   1.8763328e-03
  -2.2309084e-03   1.8667855e-03
  -2.2195585e-03   1.8572868e-03
  -2.1747331e-03   1.8197726e-03
  -2.1636688e-03   1.8105130e-03
  -2.1526607e-03   1.8013005e-03
  -2.1417087e-03   1.7921348e-03
  -2.1308123e-03   1.7830157e-03
  -2.0877779e-03   1.7470009e-03
  -2.0771557e-03   1.7381114e-03
  -2.0665875e-03   1.7292671e-03
  -2.0560731e-03   1.7204678e-03
  -2.0456121e-03   1.7117132e-03
  -2.0042974e-03   1.6771379e-03
  -1.9940997e-03   1.6686037e-03
  -1.9839538e-03   1.6601129e-03
  -1.9738595e-03   1.6516653e-03
  -1.9638166e-03   1.6432607e-03
  -1.9241529e-03   1.6100675e-03
  -1.9143627e-03   1.6018744e-03
  -1.9046223e-03   1.5937230e-03
  -1.8949314e-03   1.5856131e-03
  -1.8852898e-03   1.5775444e-03
  -1.8472112e-03   1.5456781e-03
  -1.8378123e-03   1.5378125e-03
  -1.8284611e-03   1.5299870e-03
  -1.8194858e-03   1.5224760e-03
  -1.8105546e-03   1.5150018e-03
  -1.7869555e-03   1.4952530e-03
  -1.7792049e-03   1.4887669e-03
  -1.7714878e-03   1.4823089e-03
  -1.7569175e-03   1.4701158e-03
  -1.7431867e-03   1.4586252e-03
  -1.7295631e-03   1.4472243e-03
  -1.7234672e-03   1.4421231e-03
  -1.7173929e-03   1.4370398e-03
  -1.6995351e-03   1.4220957e-03
  -1.6786386e-03   1.4046087e-03
  -1.6667954e-03   1.3946978e-03
  -1.6550356e-03   1.3848569e-03
  -1.6390290e-03   1.3714619e-03
  -1.6247553e-03   1.3595173e-03
  -1.6120153e-03   1.3488560e-03
  -1.6006376e-03   1.3393349e-03
  -1.5904634e-03   1.3308208e-03
  -1.5804505e-03   1.3224418e-03
  -1.5723990e-03   1.3157041e-03
  -1.5643885e-03   1.3090007e-03
  -1.5580095e-03   1.3036626e-03
  -1.5516565e-03   1.2983462e-03
  -1.5465927e-03   1.2941087e-03
  -1.5415455e-03   1.2898851e-03
  -1.5365147e-03   1.2856752e-03
  -1.5330029e-03   1.2827364e-03
  -1.5294992e-03   1.2798044e-03
  -1.5260034e-03   1.2768791e-03
  -1.5225156e-03   1.2739605e-03
  -1.5204268e-03   1.2722125e-03
  -1.5183408e-03   1.2704669e-03
  -1.5162577e-03   1.2687237e-03
  -1.5141775e-03   1.2669829e-03
  -1.5121000e-03   1.2652445e-03
  -1.5100255e-03   1.2635085e-03
  -1.5091965e-03   1.2628147e-03
  -1.5083679e-03   1.2621214e-03
  -1.5075398e-03   1.2614284e-03
  -1.5067121e-03   1.2607358e-03
  -1.5058849e-03   1.2600436e-03
  -1.5050582e-03   1.2593517e-03
  -1.5042319e-03   1.2586602e-03
  -1.5034060e-03   1.2579692e-03
  -1.5025806e-03   1.2572785e-03
  -1.5021681e-03   1.2569333e-03


==> data/xHatDataCBFSim1.dat <==
  -2.5000000e+00   1.5000000e+00
  -2.4974694e+00   1.4925694e+00
  -2.4849569e+00   1.4560082e+00
  -2.4686285e+00   1.4087457e+00
  -2.4521287e+00   1.3615057e+00
  -2.4353786e+00   1.3140860e+00
  -2.4183609e+00   1.2664676e+00
  -2.4010536e+00   1.2186239e+00
  -2.3834307e+00   1.1705231e+00
  -2.3654611e+00   1.1221268e+00
  -2.3471073e+00   1.0733879e+00
  -2.3283229e+00   1.0242477e+00
  -2.3090505e+00   9.7463232e-01
  -2.2892172e+00   9.2444627e-01
  -2.2687285e+00   8.7356364e-01
  -2.2474586e+00   8.2181326e-01
  -2.2252337e+00   7.6895376e-01
  -2.2018030e+00   7.1462765e-01
  -2.1772302e+00   6.5926859e-01
  -2.1529515e+00   6.0626898e-01
  -2.1288863e+00   5.5546914e-01
  -2.1036062e+00   5.0403177e-01
  -2.0778569e+00   4.5372710e-01
  -2.0523002e+00   4.0591841e-01
  -2.0266601e+00   3.6007950e-01
  -2.0007396e+00   3.1586816e-01
  -1.9742991e+00   2.7288857e-01
  -1.9471849e+00   2.3089038e-01
  -1.9207962e+00   1.9184489e-01
  -1.8950760e+00   1.5531169e-01
  -1.8699506e+00   1.2085946e-01
  -1.8454247e+00   8.8204568e-02
  -1.8299418e+00   6.8001262e-02
  -1.8144705e+00   4.8078079e-02
  -1.7932337e+00   2.1089458e-02
  -1.7932045e+00   2.1052671e-02
  -1.7930588e+00   2.0868744e-02
  -1.7923302e+00   1.9949277e-02
  -1.7886855e+00   1.5355971e-02
  -1.7815872e+00   6.4364306e-03
  -1.7717925e+00  -5.8186666e-03
  -1.7596418e+00  -2.0945880e-02
  -1.7453092e+00  -3.8697101e-02
  -1.7288659e+00  -5.8959333e-02
  -1.7103115e+00  -8.1714905e-02
  -1.6895890e+00  -1.0702074e-01
  -1.6863258e+00  -1.1099660e-01
  -1.6699334e+00  -1.3093631e-01
  -1.6410715e+00  -1.6592397e-01
  -1.6126401e+00  -2.0024819e-01
  -1.5847389e+00  -2.3378930e-01
  -1.5774879e+00  -2.4248030e-01
  -1.5503560e+00  -2.7489556e-01
  -1.5232978e+00  -3.0703342e-01
  -1.4964595e+00  -3.3868837e-01
  -1.4897208e+00  -3.4659727e-01
  -1.4829638e+00  -3.5449803e-01
  -1.4632243e+00  -3.7734374e-01
  -1.4556041e+00  -3.8607422e-01
  -1.4354912e+00  -4.0889546e-01
  -1.4135761e+00  -4.3341406e-01
  -1.3891620e+00  -4.6032508e-01
  -1.3618182e+00  -4.8998142e-01
  -1.3310401e+00  -5.2276690e-01
  -1.3237539e+00  -5.3043696e-01
  -1.2872003e+00  -5.6838927e-01
  -1.2493825e+00  -6.0672291e-01
  -1.2035191e+00  -6.5191533e-01
  -1.1937675e+00  -6.6133749e-01
  -1.1693866e+00  -6.8460223e-01
  -1.1450154e+00  -7.0733169e-01
  -1.0764861e+00  -7.6775761e-01
  -1.0655303e+00  -7.7692197e-01
  -1.0110329e+00  -8.2037773e-01
  -9.4235669e-01  -8.6989618e-01
  -9.3012556e-01  -8.7808318e-01
  -8.6967410e-01  -9.1566021e-01
  -8.0497643e-01  -9.5046419e-01
  -7.9091020e-01  -9.5728128e-01
  -7.2962792e-01  -9.8382806e-01
  -6.6737532e-01  -1.0055425e+00
  -6.5098916e-01  -1.0103816e+00
  -5.8814606e-01  -1.0255822e+00
  -5.2319122e-01  -1.0357894e+00
  -5.0931644e-01  -1.0372598e+00
  -4.4218250e-01  -1.0409467e+00
  -3.6953682e-01  -1.0387904e+00
  -3.5848688e-01  -1.0379279e+00
  -3.0637106e-01  -1.0320584e+00
  -2.5815063e-01  -1.0241116e+00
  -2.4884362e-01  -1.0223148e+00
  -2.0879083e-01  -1.0136710e+00
  -1.7038218e-01  -1.0040758e+00
  -1.6424617e-01  -1.0024319e+00
  -1.3420548e-01  -9.9397316e-01
  -1.0164339e-01  -9.8408532e-01
  -9.8089107e-02  -9.8296386e-01
  -8.0544956e-02  -9.7731501e-01
  -5.1883203e-02  -9.6770829e-01
  -2.4263967e-02  -9.5805405e-01
  -2.3597054e-02  -9.5781656e-01
  -2.0270990e-02  -9.5662921e-01
  -3.8503757e-03  -9.5069972e-01
   2.0684665e-02  -9.4164990e-01
   4.4432880e-02  -9.3270520e-01
   4.6080982e-02  -9.3207858e-01
   5.4267549e-02  -9.2895592e-01
   7.5701079e-02  -9.2070997e-01
   9.6829677e-02  -9.1250082e-01
   9.8513751e-02  -9.1184367e-01
   1.0687593e-01  -9.0854232e-01
   1.2638811e-01  -9.0057800e-01
   1.4563126e-01  -8.9237417e-01
   1.4629577e-01  -8.9208480e-01
   1.4960861e-01  -8.9063619e-01
   1.6593255e-01  -8.8335445e-01
   1.8334685e-01  -8.7532725e-01
   2.0008483e-01  -8.6736523e-01
   2.0214103e-01  -8.6637067e-01
   2.1232100e-01  -8.6139437e-01
   2.2906881e-01  -8.5301942e-01
   2.4598466e-01  -8.4432526e-01
   2.4935362e-01  -8.4256564e-01
   2.6590385e-01  -8.3378649e-01
   2.8326594e-01  -8.2433504e-01
   2.8756520e-01  -8.2195615e-01
   3.0529611e-01  -8.1198219e-01
   3.2340543e-01  -8.0151911e-01
   3.2855816e-01  -7.9848962e-01
   3.4735456e-01  -7.8723537e-01
   3.6684989e-01  -7.7520964e-01
   3.7119282e-01  -7.7247903e-01
   3.9219749e-01  -7.5898909e-01
   4.1507028e-01  -7.4371632e-01
   4.1826466e-01  -7.4153015e-01
   4.3380674e-01  -7.3068953e-01
   4.5148645e-01  -7.1790623e-01
   4.5296977e-01  -7.1680971e-01
   4.6027682e-01  -7.1134954e-01
   4.8003623e-01  -6.9605103e-01
   4.8034235e-01  -6.9580732e-01
   4.8186750e-01  -6.9458980e-01
   4.8935727e-01  -6.8852885e-01
   5.0274805e-01  -6.7732352e-01
   5.0326938e-01  -6.7687687e-01
   5.0585760e-01  -6.7464713e-01
   5.1834261e-01  -6.6358337e-01
   5.3798449e-01  -6.4496531e-01
   5.3878224e-01  -6.4417249e-01
   5.4271292e-01  -6.4021876e-01
   5.4854300e-01  -6.3420085e-01
   5.5395925e-01  -6.2843051e-01
   5.5590368e-01  -6.2631328e-01
   5.6521541e-01  -6.1580128e-01
   5.8109310e-01  -5.9614220e-01
   5.8166469e-01  -5.9538476e-01
   5.8447034e-01  -5.9160802e-01
   5.8821679e-01  -5.8640134e-01
   5.9192399e-01  -5.8104515e-01
   5.9230495e-01  -5.8048225e-01
   5.9418096e-01  -5.7767401e-01
   6.0285427e-01  -5.6379249e-01
   6.0292998e-01  -5.6366385e-01
   6.0330704e-01  -5.6302104e-01
   6.0515511e-01  -5.5981622e-01
   6.1247474e-01  -5.4608226e-01
   6.1283492e-01  -5.4535568e-01
   6.1286292e-01  -5.4529895e-01
   6.1289091e-01  -5.4524223e-01
   6.1303055e-01  -5.4495871e-01
   6.1372153e-01  -5.4354321e-01
   6.1699794e-01  -5.3651878e-01
   6.2584266e-01  -5.1383194e-01
   6.2588911e-01  -5.1369154e-01
   6.2611960e-01  -5.1299023e-01
   6.2673706e-01  -5.1107180e-01
   6.2741783e-01  -5.0888403e-01
   6.2814870e-01  -5.0644048e-01
   6.2891793e-01  -5.0374785e-01
   6.2971426e-01  -5.0080838e-01
   6.3027827e-01  -4.9861730e-01
   6.3267701e-01  -4.8786349e-01
   6.3315937e-01  -4.8528861e-01
   6.3499113e-01  -4.7273717e-01
   6.3529733e-01  -4.6975382e-01
   6.3597481e-01  -4.5903425e-01
   6.3604683e-01  -4.5572665e-01
   6.3572840e-01  -4.4316359e-01
   6.3544119e-01  -4.3915053e-01
   6.3433635e-01  -4.2892110e-01
   6.3366203e-01  -4.2423940e-01
   6.3075572e-01  -4.0884238e-01
   6.2945264e-01  -4.0324233e-01
   6.2687219e-01  -3.9342720e-01
   6.2503151e-01  -3.8714947e-01
   6.1830997e-01  -3.6736124e-01
   6.1547092e-01  -3.6000653e-01
   6.1158876e-01  -3.5062022e-01
   6.0805793e-01  -3.4262684e-01
   5.9600560e-01  -3.1819218e-01
   5.9104064e-01  -3.0909922e-01
   5.7728135e-01  -2.8605587e-01
   5.7134905e-01  -2.7691747e-01
   5.6506091e-01  -2.6766778e-01
   5.5887056e-01  -2.5895572e-01
   5.4552535e-01  -2.4133893e-01
   5.3902155e-01  -2.3326518e-01
   5.3237337e-01  -2.2532375e-01
   5.2570529e-01  -2.1765324e-01
   5.1187960e-01  -2.0261114e-01
   5.0500414e-01  -1.9553009e-01
   4.9822657e-01  -1.8879127e-01
   4.9123537e-01  -1.8207887e-01
   4.7724017e-01  -1.6932688e-01
   4.7009511e-01  -1.6314862e-01
   4.6332623e-01  -1.5749200e-01
   4.5651209e-01  -1.5198345e-01
   4.4283288e-01  -1.4146296e-01
   4.3646960e-01  -1.3680328e-01
   4.2971134e-01  -1.3201084e-01
   4.2361776e-01  -1.2782413e-01
   4.0904999e-01  -1.1831239e-01
   4.0335945e-01  -1.1478066e-01
   3.9713669e-01  -1.1103294e-01
   3.9166726e-01  -1.0783544e-01
   3.7546962e-01  -9.8878041e-02
   3.7038787e-01  -9.6220525e-02
   3.6510302e-01  -9.3531959e-02
   3.6019911e-01  -9.1104546e-02
   3.4408096e-01  -8.3569228e-02
   3.3952906e-01  -8.1560745e-02
   3.3449060e-01  -7.9397364e-02
   3.3009366e-01  -7.7559979e-02
   3.1499360e-01  -7.1598676e-02
   3.1090654e-01  -7.0075681e-02
   3.0564791e-01  -6.8171433e-02
   3.0170498e-01  -6.6783853e-02
   2.8773339e-01  -6.2137026e-02
   2.8406349e-01  -6.0984667e-02
   2.7812724e-01  -5.9179236e-02
   2.7459994e-01  -5.8140221e-02
   2.6183551e-01  -5.4584809e-02
   2.5848154e-01  -5.3702607e-02
   2.4906324e-01  -5.1337512e-02
   2.4539750e-01  -5.0460863e-02
   2.3432133e-01  -4.7956614e-02
   2.3023013e-01  -4.7085331e-02
   2.2388527e-01  -4.5789799e-02
   2.1943864e-01  -4.4921412e-02
   2.1081118e-01  -4.3326883e-02
   2.0584320e-01  -4.2461473e-02
   2.0064997e-01  -4.1596916e-02
   1.9520333e-01  -4.0733151e-02
   1.8946910e-01  -3.9870105e-02
   1.8340520e-01  -3.9007701e-02
   1.7695901e-01  -3.8145865e-02
   1.7054562e-01  -3.7342778e-02
   1.6436767e-01  -3.6618711e-02
   1.5841649e-01  -3.5965603e-02
   1.5818349e-01  -3.5940898e-02
   1.5795097e-01  -3.5916308e-02
   1.5679547e-01  -3.5795059e-02
   1.5119286e-01  -3.5229161e-02
   1.5055946e-01  -3.5167448e-02
   1.4919419e-01  -3.5035969e-02
   1.4777285e-01  -3.4901306e-02
   1.4460073e-01  -3.4608805e-02
   1.4095293e-01  -3.4285908e-02
   1.3818615e-01  -3.4050392e-02
   1.3336149e-01  -3.3658540e-02
   1.3171148e-01  -3.3529908e-02
   1.2948719e-01  -3.3360747e-02
   1.2628810e-01  -3.3125818e-02
   1.2173592e-01  -3.2808058e-02
   1.1847231e-01  -3.2591837e-02
   1.1420796e-01  -3.2323351e-02
   1.1010086e-01  -3.2079232e-02
   1.0614538e-01  -3.1856968e-02
   1.0233613e-01  -3.1654292e-02
   9.8680162e-02  -3.1469756e-02
   9.5274476e-02  -3.1306202e-02
   9.2102360e-02  -3.1160715e-02
   8.9148128e-02  -3.1030815e-02
   8.6397078e-02  -3.0914394e-02
   8.3835437e-02  -3.0809658e-02
   8.1450318e-02  -3.0715072e-02
   7.9229667e-02  -3.0629328e-02
   7.7162220e-02  -3.0551301e-02
   7.5237453e-02  -3.0480028e-02
   7.3445540e-02  -3.0414681e-02
   7.1777310e-02  -3.0354544e-02
   7.0224209e-02  -3.0299000e-02
   6.8778258e-02  -3.0247513e-02
   6.7432020e-02  -3.0199621e-02
   6.6178560e-02  -3.0154918e-02
   6.5011420e-02  -3.0113054e-02
   6.3924582e-02  -3.0073721e-02
   6.3367498e-02  -3.0053379e-02
   6.2393608e-02  -3.0017431e-02
   6.1486522e-02  -2.9983392e-02
   6.0980260e-02  -2.9964105e-02
   6.0169933e-02  -2.9932712e-02
   5.9414956e-02  -2.9902770e-02
   5.9052761e-02  -2.9888127e-02
   5.8625584e-02  -2.9870590e-02
   5.7975769e-02  -2.9843286e-02
   5.7370044e-02  -2.9817043e-02
   5.7062017e-02  -2.9803360e-02
   5.6740255e-02  -2.9788794e-02
   5.6431817e-02  -2.9774544e-02
   5.6052879e-02  -2.9756613e-02
   5.5576846e-02  -2.9733341e-02
   5.5324643e-02  -2.9720632e-02
   5.5056560e-02  -2.9706803e-02
   5.4647096e-02  -2.9684973e-02
   5.4452685e-02  -2.9674277e-02
   5.4248259e-02  -2.9662776e-02
   5.4067271e-02  -2.9652359e-02
   5.3892352e-02  -2.9642069e-02
   5.3723286e-02  -2.9631898e-02
   5.3559861e-02  -2.9621843e-02
   5.3401876e-02  -2.9611898e-02
   5.3249136e-02  -2.9602059e-02
   5.3101452e-02  -2.9592322e-02
   5.2958642e-02  -2.9582682e-02
   5.2820533e-02  -2.9573136e-02
   5.2686956e-02  -2.9563680e-02
   5.2557747e-02  -2.9554310e-02
   5.2432750e-02  -2.9545023e-02
   5.2311814e-02  -2.9535816e-02
   5.2194793e-02  -2.9526685e-02
   5.2081546e-02  -2.9517628e-02
   5.1971939e-02  -2.9508642e-02
   5.1865841e-02  -2.9499724e-02
   5.1763125e-02  -2.9490871e-02
   5.1663670e-02  -2.9482082e-02
   5.1567360e-02  -2.9473353e-02
   5.1474081e-02  -2.9464683e-02
   5.1372221e-02  -2.9454957e-02
   5.1328286e-02  -2.9450674e-02
   5.1285040e-02  -2.9446405e-02
   5.1242470e-02  -2.9442148e-02
   5.1200563e-02  -2.9437905e-02
   5.1159308e-02  -2.9433673e-02
   5.1118693e-02  -2.9429455e-02
   5.1078705e-02  -2.9425248e-02
   5.1039335e-02  -2.9421053e-02
   5.1000571e-02  -2.9416870e-02
   5.0962401e-02  -2.9412698e-02
   5.0924815e-02  -2.9408538e-02
   5.0887803e-02  -2.9404389e-02
   5.0851354e-02  -2.9400250e-02
   5.0815457e-02  -2.9396122e-02
   5.0780104e-02  -2.9392005e-02
   5.0745283e-02  -2.9387898e-02
   5.0710986e-02  -2.9383801e-02
   5.0677202e-02  -2.9379715e-02
   5.0643923e-02  -2.9375638e-02
   5.0611140e-02  -2.9371570e-02
   5.0578843e-02  -2.9367512e-02
   5.0547024e-02  -2.9363464e-02
   5.0515674e-02  -2.9359424e-02
   5.0484784e-02  -2.9355394e-02
   5.0454347e-02  -2.9351372e-02
   5.0424354e-02  -2.9347359e-02
   5.0394797e-02  -2.9343355e-02
   5.0365667e-02  -2.9339359e-02
   5.0336959e-02  -2.9335371e-02
   5.0308663e-02  -2.9331391e-02
   5.0280772e-02  -2.9327420e-02
   5.0253279e-02  -2.9323456e-02
   5.0226178e-02  -2.9319500e-02
   5.0199459e-02  -2.9315552e-02
   5.0173118e-02  -2.9311611e-02
   5.0147147e-02  -2.9307677e-02
   5.0121539e-02  -2.9303751e-02
   5.0096287e-02  -2.9299832e-02
   5.0071386e-02  -2.9295920e-02
   5.0046829e-02  -2.9292015e-02
   5.0022610e-02  -2.9288116e-02
   4.9998722e-02  -2.9284225e-02
   4.9975160e-02  -2.9280340e-02
   4.9951918e-02  -2.9276461e-02
   4.9928990e-02  -2.9272589e-02
   4.9906370e-02  -2.9268723e-02
   4.9884053e-02  -2.9264863e-02
   4.9862033e-02  -2.9261010e-02
   4.9840305e-02  -2.9257162e-02
   4.9818863e-02  -2.9253320e-02
   4.9797703e-02  -2.9249484e-02
   4.9776820e-02  -2.9245654e-02
   4.9756208e-02  -2.9241830e-02
   4.9735862e-02  -2.9238011e-02
   4.9715779e-02  -2.9234198e-02
   4.9695952e-02  -2.9230390e-02
   4.9676377e-02  -2.9226587e-02
   4.9657050e-02  -2.9222790e-02
   4.9637967e-02  -2.9218998e-02
   4.9619123e-02  -2.9215211e-02
   4.9600513e-02  -2.9211429e-02
   4.9582133e-02  -2.9207652e-02
   4.9563980e-02  -2.9203879e-02
   4.9546049e-02  -2.9200112e-02
   4.9528337e-02  -2.9196349e-02
   4.9510838e-02  -2.9192592e-02
   4.9493550e-02  -2.9188838e-02
   4.9476469e-02  -2.9185090e-02
   4.9459590e-02  -2.9181345e-02
   4.9442911e-02  -2.9177606e-02
   4.9426427e-02  -2.9173870e-02
   4.9410135e-02  -2.9170139e-02
   4.9394032e-02  -2.9166412e-02
   4.9378115e-02  -2.9162690e-02
   4.9362379e-02  -2.9158971e-02
   4.9346822e-02  -2.9155257e-02
   4.9331440e-02  -2.9151547e-02
   4.9316231e-02  -2.9147841e-02
   4.9301191e-02  -2.9144138e-02
   4.9286317e-02  -2.9140440e-02
   4.9271606e-02  -2.9136745e-02
   4.9257056e-02  -2.9133054e-02
   4.9242663e-02  -2.9129367e-02
   4.9228424e-02  -2.9125684e-02
   4.9214338e-02  -2.9122004e-02
   4.9200400e-02  -2.9118328e-02
   4.9186609e-02  -2.9114655e-02
   4.9172961e-02  -2.9110986e-02
   4.9159455e-02  -2.9107321e-02
   4.9146088e-02  -2.9103659e-02
   4.9132856e-02  -2.9100000e-02
   4.9119758e-02  -2.9096345e-02
   4.9106792e-02  -2.9092693e-02
   4.9093955e-02  -2.9089044e-02
   4.9081244e-02  -2.9085399e-02
   4.9068658e-02  -2.9081756e-02
   4.9056194e-02  -2.9078117e-02
   4.9043850e-02  -2.9074481e-02
   4.9031623e-02  -2.9070848e-02
   4.9019513e-02  -2.9067218e-02
   4.9007516e-02  -2.9063592e-02
   4.8995631e-02  -2.9059968e-02
   4.8983856e-02  -2.9056347e-02
   4.8972188e-02  -2.9052729e-02
   4.8960626e-02  -2.9049114e-02
   4.8949168e-02  -2.9045502e-02
   4.8937812e-02  -2.9041893e-02
   4.8926556e-02  -2.9038286e-02
   4.8915399e-02  -2.9034683e-02
   4.8904338e-02  -2.9031082e-02
   4.8893373e-02  -2.9027483e-02
   4.8882500e-02  -2.9023888e-02
   4.8871720e-02  -2.9020295e-02
   4.8861029e-02  -2.9016705e-02
   4.8850427e-02  -2.9013117e-02
   4.8839911e-02  -2.9009532e-02
   4.8829481e-02  -2.9005950e-02
   4.8819134e-02  -2.9002370e-02
   4.8808870e-02  -2.8998793e-02
   4.8798687e-02  -2.8995218e-02
   4.8788583e-02  -2.8991646e-02
   4.8778557e-02  -2.8988076e-02
   4.8768607e-02  -2.8984508e-02
   4.8758733e-02  -2.8980943e-02
   4.8748933e-02  -2.8977380e-02
   4.8739205e-02  -2.8973820e-02
   4.8729549e-02  -2.8970262e-02
   4.8719963e-02  -2.8966706e-02
   4.8710446e-02  -2.8963153e-02
   4.8700996e-02  -2.8959602e-02
   4.8691612e-02  -2.8956053e-02
   4.8682294e-02  -2.8952507e-02
   4.8673040e-02  -2.8948962e-02
   4.8663849e-02  -2.8945420e-02
   4.8654720e-02  -2.8941880e-02
   4.8645652e-02  -2.8938342e-02
   4.8636643e-02  -2.8934807e-02
   4.8627693e-02  -2.8931273e-02
   4.8618801e-02  -2.8927742e-02
   4.8609965e-02  -2.8924213e-02
   4.8601185e-02  -2.8920686e-02
   4.8592460e-02  -2.8917161e-02
   4.8583788e-02  -2.8913638e-02
   4.8575169e-02  -2.8910117e-02
   4.8566602e-02  -2.8906598e-02
   4.8558085e-02  -2.8903081e-02
   4.8549619e-02  -2.8899566e-02
   4.8541202e-02  -2.8896053e-02
   4.8532834e-02  -2.8892542e-02
   4.8524512e-02  -2.8889033e-02
   4.8516238e-02  -2.8885526e-02
   4.8508009e-02  -2.8882020e-02
   4.8491686e-02  -2.8875016e-02
   4.8472382e-02  -2.8866644e-02
   4.8461364e-02  -2.8861824e-02
   4.8443096e-02  -2.8853763e-02
   4.8438819e-02  -2.8851864e-02
   4.8432702e-02  -2.8849140e-02
   4.8426151e-02  -2.8846212e-02
   4.8420263e-02  -2.8843571e-02
   4.8414075e-02  -2.8840786e-02
   4.8407334e-02  -2.8837742e-02
   4.8399117e-02  -2.8834016e-02
   4.8390941e-02  -2.8830293e-02
   4.8379026e-02  -2.8824837e-02
   4.8367195e-02  -2.8819386e-02
   4.8355636e-02  -2.8814028e-02
   4.8344153e-02  -2.8808673e-02
   4.8328205e-02  -2.8801186e-02
   4.8309474e-02  -2.8792316e-02
   4.8292778e-02  -2.8784342e-02
   4.8277877e-02  -2.8777173e-02
   4.8264566e-02  -2.8770727e-02
   4.8252663e-02  -2.8764930e-02
   4.8242011e-02  -2.8759717e-02
   4.8231416e-02  -2.8754508e-02
   4.8222979e-02  -2.8750343e-02
   4.8214577e-02  -2.8746180e-02
   4.8207880e-02  -2.8742851e-02
   4.8201203e-02  -2.8739524e-02
   4.8195877e-02  -2.8736863e-02
   4.8190564e-02  -2.8734204e-02
   4.8185265e-02  -2.8731545e-02
   4.8181563e-02  -2.8729684e-02
   4.8177867e-02  -2.8727824e-02
   4.8174177e-02  -2.8725964e-02
   4.8171598e-02  -2.8724663e-02
   4.8169021e-02  -2.8723361e-02
   4.8166448e-02  -2.8722060e-02
   4.8163878e-02  -2.8720759e-02
   4.8161311e-02  -2.8719459e-02
   4.8160028e-02  -2.8718808e-02
   4.8158746e-02  -2.8718158e-02
   4.8157465e-02  -2.8717508e-02
   4.8156185e-02  -2.8716858e-02
   4.8154905e-02  -2.8716208e-02
   4.8153626e-02  -2.8715558e-02
   4.8152348e-02  -2.8714908e-02
   4.8151070e-02  -2.8714258e-02
   4.8149793e-02  -2.8713608e-02
   4.8149666e-02  -2.8713543e-02
   4.8149538e-02  -2.8713478e-02
   4.8149411e-02  -2.8713413e-02
   4.8149283e-02  -2.8713348e-02
   4.8149155e-02  -2.8713283e-02
   4.8149028e-02  -2.8713218e-02
   4.8148900e-02  -2.8713153e-02
   4.8148772e-02  -2.8713088e-02
   4.8148645e-02  -2.8713023e-02
   4.8148581e-02  -2.8712991e-02


==> data/xHatDataCBFSim2.dat <==
  -7.5000000e-01   2.2500000e+00
  -7.5003108e-01   2.2492366e+00
  -7.5019045e-01   2.2454336e+00
  -7.5108540e-01   2.2267700e+00
  -7.5295829e-01   2.1964840e+00
  -7.5558008e-01   2.1641753e+00
  -7.5937786e-01   2.1278803e+00
  -7.6458658e-01   2.0888964e+00
  -7.7143922e-01   2.0482310e+00
  -7.7980338e-01   2.0082153e+00
  -7.8874261e-01   1.9727781e+00
  -7.9802121e-01   1.9413640e+00
  -8.0750741e-01   1.9132737e+00
  -8.1711759e-01   1.8879063e+00
  -8.2680535e-01   1.8647521e+00
  -8.3655477e-01   1.8433756e+00
  -8.4637423e-01   1.8234011e+00
  -8.5438075e-01   1.8080554e+00
  -8.6244299e-01   1.7933088e+00
  -8.7258927e-01   1.7755804e+00
  -8.7263119e-01   1.7755088e+00
  -8.7284082e-01   1.7751511e+00
  -8.7366761e-01   1.7737432e+00
  -8.7451116e-01   1.7723118e+00
  -8.7551584e-01   1.7706133e+00
  -8.7668612e-01   1.7686434e+00
  -8.7801449e-01   1.7664182e+00
  -8.7949781e-01   1.7639467e+00
  -8.8113622e-01   1.7612323e+00
  -8.8293263e-01   1.7582741e+00
  -8.8489251e-01   1.7550673e+00
  -8.8702392e-01   1.7516028e+00
  -8.8933770e-01   1.7478675e+00
  -8.9184787e-01   1.7438433e+00
  -8.9457225e-01   1.7395065e+00
  -8.9753337e-01   1.7348263e+00
  -9.0075973e-01   1.7297625e+00
  -9.0428774e-01   1.7242631e+00
  -9.0862653e-01   1.7175465e+00
  -9.2034688e-01   1.6995870e+00
  -9.3253092e-01   1.6810466e+00
  -9.4517337e-01   1.6617322e+00
  -9.4958007e-01   1.6549397e+00
  -9.6213028e-01   1.6352919e+00
  -9.7446894e-01   1.6153339e+00
  -9.7896125e-01   1.6078529e+00
  -9.9045243e-01   1.5880335e+00
  -9.9081174e-01   1.5873955e+00
  -9.9117040e-01   1.5867575e+00
  -9.9295392e-01   1.5835660e+00
  -1.0016221e+00   1.5675678e+00
  -1.0063031e+00   1.5585443e+00
  -1.0166859e+00   1.5373321e+00
  -1.0266233e+00   1.5150527e+00
  -1.0314162e+00   1.5034085e+00
  -1.0405070e+00   1.4791780e+00
  -1.0489928e+00   1.4530542e+00
  -1.0535328e+00   1.4370607e+00
  -1.0607620e+00   1.4070520e+00
  -1.0669816e+00   1.3733907e+00
  -1.0692862e+00   1.3574538e+00
  -1.0711180e+00   1.3430054e+00
  -1.0747146e+00   1.3057090e+00
  -1.0761522e+00   1.2807709e+00
  -1.0767151e+00   1.2396476e+00
  -1.0757820e+00   1.2122042e+00
  -1.0714394e+00   1.1634179e+00
  -1.0674107e+00   1.1357058e+00
  -1.0566145e+00   1.0830735e+00
  -1.0491798e+00   1.0550512e+00
  -1.0354691e+00   1.0119507e+00
  -1.0250326e+00   9.8381303e-01
  -1.0099143e+00   9.4768115e-01
  -9.9687904e-01   9.1970829e-01
  -9.7838492e-01   8.8371839e-01
  -9.6295918e-01   8.5627953e-01
  -9.4658957e-01   8.2920918e-01
  -9.3043237e-01   8.0421920e-01
  -9.1511642e-01   7.8189111e-01
  -8.8813142e-01   7.4529805e-01
  -8.7451234e-01   7.2800139e-01
  -8.5919250e-01   7.0937844e-01
  -8.4649280e-01   6.9456069e-01
  -8.2255075e-01   6.6802448e-01
  -8.1363985e-01   6.5858494e-01
  -8.0112599e-01   6.4570186e-01
  -7.9364529e-01   6.3820059e-01
  -7.8403912e-01   6.2877881e-01
  -7.7649847e-01   6.2154365e-01
  -7.6783567e-01   6.1340040e-01
  -7.5743617e-01   6.0385453e-01
  -7.4754313e-01   5.9499774e-01
  -7.4022431e-01   5.8858117e-01
  -7.3284287e-01   5.8222271e-01
  -7.2318227e-01   5.7406674e-01
  -7.1481921e-01   5.6715275e-01
  -7.0836373e-01   5.6190555e-01
  -7.0216212e-01   5.5693607e-01
  -6.9551665e-01   5.5168622e-01
  -6.8953899e-01   5.4702852e-01
  -6.8302397e-01   5.4201958e-01
  -6.7738548e-01   5.3773959e-01
  -6.7109264e-01   5.3302123e-01
  -6.6579421e-01   5.2909464e-01
  -6.5973705e-01   5.2465568e-01
  -6.5942311e-01   5.2442702e-01
  -6.5910946e-01   5.2419872e-01
  -6.5754557e-01   5.2306241e-01
  -6.4983438e-01   5.1750816e-01
  -6.4187383e-01   5.1185581e-01
  -6.2078270e-01   4.9724205e-01
  -6.1794158e-01   4.9531075e-01
  -6.1315003e-01   4.9207161e-01
  -6.0798166e-01   4.8860191e-01
  -6.0082875e-01   4.8383858e-01
  -5.8261461e-01   4.7188383e-01
  -5.7774695e-01   4.6872569e-01
  -5.7237686e-01   4.6525610e-01
  -5.6560871e-01   4.6090200e-01
  -5.4997983e-01   4.5090561e-01
  -5.4801092e-01   4.4965035e-01
  -5.4457335e-01   4.4745996e-01
  -5.4097089e-01   4.4516562e-01
  -5.3452618e-01   4.4106185e-01
  -5.2111003e-01   4.3250631e-01
  -5.1985215e-01   4.3170240e-01
  -5.1720455e-01   4.3000885e-01
  -5.1444427e-01   4.2824084e-01
  -5.0834477e-01   4.2432382e-01
  -4.9666509e-01   4.1677284e-01
  -4.9580566e-01   4.1621410e-01
  -4.9369515e-01   4.1483993e-01
  -4.9150295e-01   4.1340935e-01
  -4.8926611e-01   4.1194606e-01
  -4.8490410e-01   4.0908150e-01
  -4.7503511e-01   4.0254054e-01
  -4.7404814e-01   4.0188141e-01
  -4.7171036e-01   4.0031628e-01
  -4.6925354e-01   3.9866540e-01
  -4.6369347e-01   3.9490514e-01
  -4.5829404e-01   3.9121956e-01
  -4.5327266e-01   3.8775997e-01
  -4.4811669e-01   3.8417359e-01
  -4.4373088e-01   3.8109439e-01
  -4.3845372e-01   3.7735304e-01
  -4.3500570e-01   3.7488625e-01
  -4.2675249e-01   3.6890734e-01
  -4.2608074e-01   3.6841595e-01
  -4.2450587e-01   3.6726107e-01
  -4.2284354e-01   3.6603767e-01
  -4.1779044e-01   3.6229084e-01
  -4.1421371e-01   3.5961287e-01
  -4.0708950e-01   3.5421376e-01
  -4.0630062e-01   3.5361051e-01
  -4.0478243e-01   3.5244651e-01
  -4.0316680e-01   3.5120339e-01
  -3.9832170e-01   3.4744802e-01
  -3.9439632e-01   3.4437528e-01
  -3.8964377e-01   3.4061883e-01
  -3.8607897e-01   3.3777521e-01
  -3.8141447e-01   3.3402097e-01
  -3.7812031e-01   3.3134707e-01
  -3.7354049e-01   3.2759892e-01
  -3.7042781e-01   3.2503144e-01
  -3.6593040e-01   3.2129370e-01
  -3.6293697e-01   3.1878788e-01
  -3.5852047e-01   3.1506522e-01
  -3.5559206e-01   3.1258050e-01
  -3.5125562e-01   3.0887789e-01
  -3.4834066e-01   3.0637395e-01
  -3.4408406e-01   3.0269668e-01
  -3.4112864e-01   3.0012950e-01
  -3.3695229e-01   2.9648314e-01
  -3.3389410e-01   2.9379985e-01
  -3.2979913e-01   2.9019038e-01
  -3.2655837e-01   2.8732120e-01
  -3.2245159e-01   2.8367030e-01
  -3.1906890e-01   2.8065138e-01
  -3.1476334e-01   2.7679471e-01
  -3.1142230e-01   2.7379199e-01
  -3.0689987e-01   2.6971491e-01
  -3.0355449e-01   2.6669057e-01
  -2.9879284e-01   2.6237501e-01
  -2.9539641e-01   2.5928994e-01
  -2.9036768e-01   2.5471334e-01
  -2.8758315e-01   2.5217532e-01
  -2.8244886e-01   2.4748974e-01
  -2.7978373e-01   2.4505516e-01
  -2.7946904e-01   2.4476761e-01
  -2.7915471e-01   2.4448036e-01
  -2.7758839e-01   2.4304877e-01
  -2.7263492e-01   2.3851922e-01
  -2.7071609e-01   2.3676402e-01
  -2.6888043e-01   2.3508470e-01
  -2.6412030e-01   2.3072967e-01
  -2.6137519e-01   2.2821839e-01
  -2.5670190e-01   2.2394425e-01
  -2.5345771e-01   2.2097849e-01
  -2.4891718e-01   2.1683010e-01
  -2.4445196e-01   2.1275413e-01
  -2.4006039e-01   2.0874955e-01
  -2.3574092e-01   2.0481536e-01
  -2.3149216e-01   2.0095056e-01
  -2.2731280e-01   1.9715416e-01
  -2.2320162e-01   1.9342516e-01
  -2.1915751e-01   1.8976257e-01
  -2.1517938e-01   1.8616539e-01
  -2.1126624e-01   1.8263265e-01
  -2.0741712e-01   1.7916335e-01
  -2.0363109e-01   1.7575652e-01
  -1.9990728e-01   1.7241118e-01
  -1.9624480e-01   1.6912636e-01
  -1.9264283e-01   1.6590111e-01
  -1.8910055e-01   1.6273445e-01
  -1.8561716e-01   1.5962544e-01
  -1.8219186e-01   1.5657314e-01
  -1.7882387e-01   1.5357661e-01
  -1.7551244e-01   1.5063494e-01
  -1.7225681e-01   1.4774719e-01
  -1.6910869e-01   1.4495892e-01
  -1.6608220e-01   1.4228217e-01
  -1.6317231e-01   1.3971201e-01
  -1.6037423e-01   1.3724381e-01
  -1.5768339e-01   1.3487314e-01
  -1.5509545e-01   1.3259582e-01
  -1.5260626e-01   1.3040787e-01
  -1.5021186e-01   1.2830551e-01
  -1.4790848e-01   1.2628514e-01
  -1.4569251e-01   1.2434336e-01
  -1.4356049e-01   1.2247689e-01
  -1.4150912e-01   1.2068265e-01
  -1.3953525e-01   1.1895767e-01
  -1.3763584e-01   1.1729913e-01
  -1.3580802e-01   1.1570435e-01
  -1.3404899e-01   1.1417074e-01
  -1.3235611e-01   1.1269586e-01
  -1.3072682e-01   1.1127735e-01
  -1.2915869e-01   1.0991299e-01
  -1.2764936e-01   1.0860061e-01
  -1.2619659e-01   1.0733816e-01
  -1.2479822e-01   1.0612369e-01
  -1.2345217e-01   1.0495530e-01
  -1.2215647e-01   1.0383121e-01
  -1.2090919e-01   1.0274967e-01
  -1.1970851e-01   1.0170903e-01
  -1.1855266e-01   1.0070772e-01
  -1.1743994e-01   9.9744196e-02
  -1.1636873e-01   9.8817013e-02
  -1.1533747e-01   9.7924767e-02
  -1.1434465e-01   9.7066115e-02
  -1.1338882e-01   9.6239768e-02
  -1.1246860e-01   9.5444489e-02
  -1.1158265e-01   9.4679090e-02
  -1.1072968e-01   9.3942430e-02
  -1.0734474e-01   9.1021324e-02
  -1.0664945e-01   9.0421777e-02
  -1.0601628e-01   8.9875935e-02
  -1.0537037e-01   8.9319247e-02
  -1.0418550e-01   8.8298382e-02
  -1.0360764e-01   8.7800671e-02
  -1.0262930e-01   8.6958263e-02
  -1.0210927e-01   8.6510605e-02
  -1.0115324e-01   8.5687850e-02
  -1.0068804e-01   8.5287603e-02
  -9.9751227e-02   8.4481803e-02
  -9.9338097e-02   8.4126534e-02
  -9.8607856e-02   8.3498696e-02
  -9.8231109e-02   8.3174845e-02
  -9.7566303e-02   8.2603486e-02
  -9.7189696e-02   8.2279876e-02
  -9.6488794e-02   8.1677722e-02
  -9.6112331e-02   8.1354360e-02
  -9.5228558e-02   8.0595413e-02
  -9.4852260e-02   8.0272337e-02
  -9.4132906e-02   7.9654844e-02
  -9.3756751e-02   7.9332015e-02
  -9.3069010e-02   7.8741881e-02
  -9.2692992e-02   7.8419290e-02
  -9.2068160e-02   7.7883331e-02
  -9.1692270e-02   7.7560962e-02
  -9.1101545e-02   7.7054433e-02
  -9.0725776e-02   7.6732276e-02
  -9.0170682e-02   7.6256456e-02
  -8.9795030e-02   7.5934503e-02
  -8.9267819e-02   7.5482727e-02
  -8.8892279e-02   7.5160970e-02
  -8.8390582e-02   7.4731188e-02
  -8.8015149e-02   7.4409621e-02
  -8.7535715e-02   7.3999033e-02
  -8.7160387e-02   7.3677648e-02
  -8.6679845e-02   7.3266232e-02
  -8.6304620e-02   7.2945030e-02
  -8.5795611e-02   7.2509370e-02
  -8.5420491e-02   7.2188354e-02
  -8.4904371e-02   7.1746740e-02
  -8.4529357e-02   7.1425912e-02
  -8.4034493e-02   7.1002612e-02
  -8.3659581e-02   7.0681965e-02
  -8.3170865e-02   7.0264045e-02
  -8.2796054e-02   6.9943577e-02
  -8.2306303e-02   6.9524894e-02
  -8.1931592e-02   6.9204604e-02
  -8.1402543e-02   6.8752458e-02
  -8.1027935e-02   6.8432353e-02
  -8.0559293e-02   6.8031950e-02
  -8.0184781e-02   6.7712016e-02
  -7.9689977e-02   6.7289380e-02
  -7.9315564e-02   6.6969622e-02
  -7.8859570e-02   6.6580245e-02
  -7.8485249e-02   6.6260653e-02
  -7.8022534e-02   6.5865645e-02
  -7.7630399e-02   6.5530936e-02
  -7.7207481e-02   6.5170001e-02
  -7.6785332e-02   6.4809771e-02
  -7.6390347e-02   6.4472765e-02
  -7.5938127e-02   6.4086980e-02
  -7.5577721e-02   6.3779561e-02
  -7.5239083e-02   6.3490741e-02
  -7.4901903e-02   6.3203198e-02
  -7.4394962e-02   6.2770943e-02
  -7.3982010e-02   6.2418881e-02
  -7.3711171e-02   6.2188003e-02
  -7.3441286e-02   6.1957958e-02
  -7.2801089e-02   6.1412346e-02
  -7.2508496e-02   6.1163019e-02
  -7.2217036e-02   6.0914681e-02
  -7.1746062e-02   6.0513436e-02
  -7.1278048e-02   6.0114773e-02
  -7.0957421e-02   5.9841691e-02
  -7.0638184e-02   5.9569820e-02
  -7.0284398e-02   5.9268559e-02
  -6.9932321e-02   5.8968787e-02
  -6.9586944e-02   5.8674751e-02
  -6.9243212e-02   5.8382147e-02
  -6.8885168e-02   5.8077394e-02
  -6.8528911e-02   5.7774196e-02
  -6.8157743e-02   5.7458344e-02
  -6.7788515e-02   5.7144180e-02
  -6.7403750e-02   5.6816833e-02
  -6.7021094e-02   5.6491319e-02
  -6.6821380e-02   5.6321445e-02
  -6.6622241e-02   5.6152069e-02
  -6.6126898e-02   5.5730807e-02
  -6.5918953e-02   5.5553980e-02
  -6.5711639e-02   5.5377701e-02
  -6.5302505e-02   5.5029847e-02
  -6.5086972e-02   5.4846616e-02
  -6.4872128e-02   5.4663981e-02
  -6.4390899e-02   5.4254941e-02
  -6.4166980e-02   5.4064633e-02
  -6.3943816e-02   5.3874979e-02
  -6.3361345e-02   5.3380034e-02
  -6.3127960e-02   5.3181743e-02
  -6.2895406e-02   5.2984173e-02
  -6.2354634e-02   5.2524805e-02
  -6.2111994e-02   5.2318715e-02
  -6.1870269e-02   5.2113417e-02
  -6.1234947e-02   5.1573906e-02
  -6.1108356e-02   5.1466419e-02
  -6.0982019e-02   5.1359152e-02
  -6.0732832e-02   5.1147588e-02
  -6.0475293e-02   5.0928951e-02
  -6.0218813e-02   5.0711229e-02
  -5.9695402e-02   5.0266967e-02
  -5.9428337e-02   5.0040314e-02
  -5.9162431e-02   4.9814663e-02
  -5.8890475e-02   4.9583895e-02
  -5.8619731e-02   4.9354175e-02
  -5.8342794e-02   4.9119219e-02
  -5.8067127e-02   4.8885360e-02
  -5.7785120e-02   4.8646143e-02
  -5.7504443e-02   4.8408074e-02
  -5.7219325e-02   4.8166258e-02
  -5.6935580e-02   4.7925626e-02
  -5.6653201e-02   4.7686173e-02
  -5.6372183e-02   4.7447894e-02
  -5.6092519e-02   4.7210783e-02
  -5.5814203e-02   4.6974835e-02
  -5.5537230e-02   4.6740043e-02
  -5.5261592e-02   4.6506403e-02
  -5.5124273e-02   4.6390013e-02
  -5.4987285e-02   4.6273909e-02
  -5.4667233e-02   4.6002667e-02
  -5.4395795e-02   4.5772644e-02
  -5.4125667e-02   4.5543751e-02
  -5.3856845e-02   4.5315981e-02
  -5.3589321e-02   4.5089330e-02
  -5.3323091e-02   4.4863791e-02
  -5.3058148e-02   4.4639361e-02
  -5.2532100e-02   4.4193801e-02
  -5.2270984e-02   4.3972663e-02
  -5.2011131e-02   4.3752611e-02
  -5.1752536e-02   4.3533640e-02
  -5.1495194e-02   4.3315747e-02
  -5.1239098e-02   4.3098925e-02
  -5.0984244e-02   4.2883169e-02
  -5.0857280e-02   4.2775689e-02
  -5.0730624e-02   4.2668475e-02
  -5.0449249e-02   4.2430303e-02
  -5.0198224e-02   4.2217837e-02
  -4.9948416e-02   4.2006417e-02
  -4.9699820e-02   4.1796037e-02
  -4.9452431e-02   4.1586693e-02
  -4.9206243e-02   4.1378380e-02
  -4.8961250e-02   4.1171093e-02
  -4.8717447e-02   4.0964827e-02
  -4.8474829e-02   4.0759577e-02
  -4.8233389e-02   4.0555339e-02
  -4.7993123e-02   4.0352107e-02
  -4.7754026e-02   4.0149877e-02
  -4.7516091e-02   3.9948644e-02
  -4.6575872e-02   3.9153585e-02
  -4.6149917e-02   3.8793462e-02
  -4.5616319e-02   3.8342393e-02
  -4.5162376e-02   3.7958712e-02
  -4.4267699e-02   3.7202653e-02
  -4.3683724e-02   3.6709258e-02
  -4.3012775e-02   3.6142478e-02
  -4.2463396e-02   3.5678470e-02
  -4.1901207e-02   3.5203714e-02
  -4.1384312e-02   3.4767272e-02
  -4.0913694e-02   3.4369958e-02
  -4.0475882e-02   3.4000384e-02
  -4.0065556e-02   3.3654053e-02
  -3.9665759e-02   3.3316644e-02
  -3.9269873e-02   3.2982572e-02
  -3.8877862e-02   3.2651804e-02
  -3.8489691e-02   3.2324310e-02
  -3.8105321e-02   3.2000057e-02
  -3.7724719e-02   3.1679014e-02
  -3.7347848e-02   3.1361150e-02
  -3.6974674e-02   3.1046435e-02
  -3.6605161e-02   3.0734839e-02
  -3.6239275e-02   3.0426330e-02
  -3.5876982e-02   3.0120880e-02
  -3.5518247e-02   2.9818458e-02
  -3.5163038e-02   2.9519036e-02
  -3.4811320e-02   2.9222584e-02
  -3.4463061e-02   2.8929074e-02
  -3.4118228e-02   2.8638477e-02
  -3.3776788e-02   2.8350765e-02
  -3.3438709e-02   2.8065911e-02
  -3.3103960e-02   2.7783885e-02
  -3.2772508e-02   2.7504661e-02
  -3.2444322e-02   2.7228212e-02
  -3.2119371e-02   2.6954511e-02
  -3.1797625e-02   2.6683531e-02
  -3.1479052e-02   2.6415245e-02
  -3.1163623e-02   2.6149628e-02
  -3.0851307e-02   2.5886653e-02
  -3.0542074e-02   2.5626295e-02
  -3.0235896e-02   2.5368528e-02
  -2.9932743e-02   2.5113327e-02
  -2.9632586e-02   2.4860667e-02
  -2.9335396e-02   2.4610524e-02
  -2.9041145e-02   2.4362872e-02
  -2.8749804e-02   2.4117687e-02
  -2.8461347e-02   2.3874946e-02
  -2.8175744e-02   2.3634624e-02
  -2.7892969e-02   2.3396698e-02
  -2.7612994e-02   2.3161144e-02
  -2.7335793e-02   2.2927940e-02
  -2.7061338e-02   2.2697062e-02
  -2.6789603e-02   2.2468487e-02
  -2.6520563e-02   2.2242193e-02
  -2.6254191e-02   2.2018158e-02
  -2.5990461e-02   2.1796359e-02
  -2.5729347e-02   2.1576775e-02
  -2.5470826e-02   2.1359383e-02
  -2.5214870e-02   2.1144163e-02
  -2.4961456e-02   2.0931093e-02
  -2.4710560e-02   2.0720152e-02
  -2.4462156e-02   2.0511319e-02
  -2.4216220e-02   2.0304573e-02
  -2.3972729e-02   2.0099894e-02
  -2.3731659e-02   1.9897262e-02
  -2.3492986e-02   1.9696656e-02
  -2.3256687e-02   1.9498056e-02
  -2.3022739e-02   1.9301443e-02
  -2.2791120e-02   1.9106797e-02
  -2.2561806e-02   1.8914099e-02
  -2.2334775e-02   1.8723330e-02
  -2.2110004e-02   1.8534470e-02
  -2.1887473e-02   1.8347501e-02
  -2.1667159e-02   1.8162405e-02
  -2.1449040e-02   1.7979162e-02
  -2.1233095e-02   1.7797754e-02
  -2.1019303e-02   1.7618164e-02
  -2.0807643e-02   1.7440373e-02
  -2.0598094e-02   1.7264364e-02
  -2.0390635e-02   1.7090119e-02
  -2.0185246e-02   1.6917620e-02
  -1.9981907e-02   1.6746851e-02
  -1.9780597e-02   1.6577794e-02
  -1.9581298e-02   1.6410432e-02
  -1.9383988e-02   1.6244749e-02
  -1.9188649e-02   1.6080728e-02
  -1.8991531e-02   1.5915220e-02
  -1.8800113e-02   1.5754505e-02
  -1.8422996e-02   1.5437897e-02
  -1.8329894e-02   1.5359738e-02
  -1.8237260e-02   1.5281973e-02
  -1.8145089e-02   1.5204598e-02
  -1.8053381e-02   1.5127613e-02
  -1.7871341e-02   1.4974804e-02
  -1.7691122e-02   1.4823529e-02
  -1.7601689e-02   1.4748462e-02
  -1.7512705e-02   1.4673773e-02
  -1.7336074e-02   1.4525522e-02
  -1.7161211e-02   1.4378759e-02
  -1.7074436e-02   1.4305932e-02
  -1.6988097e-02   1.4233471e-02
  -1.6816717e-02   1.4089643e-02
  -1.6647052e-02   1.3947260e-02
  -1.6562858e-02   1.3876606e-02
  -1.6479087e-02   1.3806308e-02
  -1.6312803e-02   1.3666773e-02
  -1.6148186e-02   1.3528640e-02
  -1.6066496e-02   1.3460096e-02
  -1.5985217e-02   1.3391897e-02
  -1.5823882e-02   1.3256528e-02
  -1.5664164e-02   1.3122520e-02
  -1.5584906e-02   1.3056022e-02
  -1.5506046e-02   1.2989860e-02
  -1.5349513e-02   1.2858534e-02
  -1.5194550e-02   1.2728530e-02
  -1.5117653e-02   1.2664018e-02
  -1.5041141e-02   1.2599833e-02
  -1.4889271e-02   1.2472431e-02
  -1.4738924e-02   1.2346311e-02
  -1.4664316e-02   1.2283727e-02
  -1.4590085e-02   1.2221460e-02
  -1.4442739e-02   1.2097866e-02
  -1.4296872e-02   1.1975515e-02
  -1.4224489e-02   1.1914803e-02
  -1.4152469e-02   1.1854397e-02
  -1.4009516e-02   1.1734497e-02
  -1.3867998e-02   1.1615805e-02
  -1.3797772e-02   1.1556908e-02
  -1.3727900e-02   1.1498308e-02
  -1.3589210e-02   1.1381994e-02
  -1.3451912e-02   1.1266852e-02
  -1.3315993e-02   1.1152869e-02
  -1.3181440e-02   1.1040035e-02
  -1.3114671e-02   1.0984045e-02
  -1.3048238e-02   1.0928337e-02
  -1.2916375e-02   1.0817765e-02
  -1.2785837e-02   1.0708307e-02
  -1.2656611e-02   1.0599951e-02
  -1.2528684e-02   1.0492688e-02
  -1.2465204e-02   1.0439462e-02
  -1.2402043e-02   1.0386506e-02
  -1.2276676e-02   1.0281394e-02
  -1.2152569e-02   1.0177341e-02
  -1.2029710e-02   1.0074338e-02
  -1.1908086e-02   9.9723729e-03
  -1.1847734e-02   9.9217766e-03
  -1.1787686e-02   9.8714360e-03
  -1.1668497e-02   9.7715169e-03
  -1.1550508e-02   9.6726054e-03
  -1.1433705e-02   9.5746915e-03
  -1.1318078e-02   9.4777652e-03
  -1.1260702e-02   9.4296693e-03
  -1.1203615e-02   9.3818165e-03
  -1.1090304e-02   9.2868358e-03
  -1.0978133e-02   9.1928132e-03
  -1.0867092e-02   9.0997392e-03
  -1.0757169e-02   9.0076044e-03
  -1.0702623e-02   8.9618862e-03
  -1.0648352e-02   8.9163992e-03
  -1.0540631e-02   8.8261145e-03
  -1.0433996e-02   8.7367409e-03
  -1.0328434e-02   8.6482693e-03
  -1.0223936e-02   8.5606907e-03
  -1.0172082e-02   8.5172335e-03
  -1.0120490e-02   8.4739962e-03
  -1.0018086e-02   8.3881769e-03
  -9.9167149e-03   8.3032239e-03
  -9.8163649e-03   8.2191287e-03
  -9.7170261e-03   8.1358826e-03
  -9.6677329e-03   8.0945752e-03
  -9.6186886e-03   8.0534770e-03
  -9.5213423e-03   7.9719037e-03
  -9.4249773e-03   7.8911541e-03
  -9.3295839e-03   7.8112201e-03
  -9.2351521e-03   7.7320934e-03
  -9.1882940e-03   7.6928303e-03
  -9.1416726e-03   7.6537660e-03
  -9.0491357e-03   7.5762298e-03
  -8.9575321e-03   7.4994769e-03
  -8.9120773e-03   7.4613917e-03
  -8.8668523e-03   7.4234994e-03
  -8.7720734e-03   7.3440888e-03
  -8.6832643e-03   7.2696813e-03
  -8.5953511e-03   7.1960257e-03
  -8.5083249e-03   7.1231144e-03
  -8.4221768e-03   7.0509399e-03
  -8.3368979e-03   6.9794948e-03
  -8.2524796e-03   6.9087718e-03
  -8.1689132e-03   6.8387636e-03
  -8.0861903e-03   6.7694631e-03
  -8.0451424e-03   6.7350759e-03
  -8.0043023e-03   6.7008631e-03
  -7.9232408e-03   6.6329566e-03
  -7.8106709e-03   6.5386565e-03
  -7.7710172e-03   6.5054390e-03
  -7.7315643e-03   6.4723899e-03
  -7.6532563e-03   6.4067933e-03
  -7.5757391e-03   6.3418600e-03
  -7.4990046e-03   6.2775833e-03
  -7.4230450e-03   6.2139565e-03
  -7.3478526e-03   6.1509733e-03
  -7.2734196e-03   6.0886270e-03
  -7.2364855e-03   6.0576907e-03
  -7.1997384e-03   6.0269112e-03
  -7.1268015e-03   5.9658197e-03
  -7.0369868e-03   5.8905926e-03
  -7.0012499e-03   5.8606604e-03
  -6.9656941e-03   5.8308799e-03
  -6.8951216e-03   5.7717713e-03
  -6.8252622e-03   5.7132607e-03
  -6.7561087e-03   5.6553420e-03
  -6.6876539e-03   5.5980093e-03
  -6.6536864e-03   5.5695609e-03
  -6.6198910e-03   5.5412567e-03
  -6.5528129e-03   5.4850783e-03
  -6.4725369e-03   5.4178475e-03
  -6.4396593e-03   5.3903129e-03
  -6.4069481e-03   5.3629179e-03
  -6.3420223e-03   5.3085441e-03
  -6.2747629e-03   5.2522167e-03
  -6.2111733e-03   5.1989632e-03
  -6.1796200e-03   5.1725389e-03
  -6.1482267e-03   5.1462487e-03
  -6.0834324e-03   5.0919876e-03
  -6.0217772e-03   5.0403558e-03
  -5.9607455e-03   4.9892467e-03
  -5.9003309e-03   4.9386549e-03
  -5.8405272e-03   4.8885752e-03
  -5.8108526e-03   4.8637258e-03
  -5.7813283e-03   4.8390025e-03
  -5.7218363e-03   4.7891848e-03
  -5.6064259e-03   4.6925434e-03
  -5.5779381e-03   4.6686889e-03
  -5.5495947e-03   4.6449554e-03
  -5.4933384e-03   4.5978491e-03
  -5.4376512e-03   4.5512199e-03
  -5.3825274e-03   4.5050628e-03
  -5.3551749e-03   4.4821598e-03
  -5.3279612e-03   4.4593730e-03
  -5.2702809e-03   4.4110762e-03
  -5.2168503e-03   4.3663383e-03
  -5.1903381e-03   4.3441395e-03
  -5.1639604e-03   4.3220534e-03
  -5.1077638e-03   4.2750002e-03
  -5.0818049e-03   4.2532651e-03
  -5.0559777e-03   4.2316404e-03
  -4.9787331e-03   4.1669651e-03
  -4.9534288e-03   4.1457785e-03
  -4.9282528e-03   4.1246995e-03
  -4.8782834e-03   4.0828619e-03
  -4.8288196e-03   4.0414482e-03
  -4.7798565e-03   4.0004539e-03
  -4.7555612e-03   3.9801128e-03
  -4.7313891e-03   3.9598749e-03
  -4.6794078e-03   3.9163544e-03
  -4.6319571e-03   3.8766273e-03
  -4.6084121e-03   3.8569150e-03
  -4.5849867e-03   3.8373027e-03
  -4.5276920e-03   3.7893348e-03
  -4.5046762e-03   3.7700658e-03
  -4.4817772e-03   3.7508946e-03
  -4.4277237e-03   3.7056411e-03
  -4.4052152e-03   3.6867971e-03
  -4.3828210e-03   3.6680488e-03
  -4.3269129e-03   3.6212434e-03
  -4.3049161e-03   3.6028281e-03
  -4.2830309e-03   3.5845063e-03
  -4.2246584e-03   3.5356384e-03
  -4.2031806e-03   3.5176579e-03
  -4.1818118e-03   3.4997688e-03
  -4.0974160e-03   3.4291162e-03
  -4.0765841e-03   3.4116768e-03
  -4.0558580e-03   3.3943260e-03
  -4.0139917e-03   3.3592780e-03
  -3.9935834e-03   3.3421934e-03
  -3.9732787e-03   3.3251956e-03
  -3.9329779e-03   3.2914586e-03
  -3.9129809e-03   3.2747186e-03
  -3.8930854e-03   3.2580636e-03
  -3.8145084e-03   3.1922854e-03
  -3.7951129e-03   3.1760492e-03
  -3.7758158e-03   3.1598954e-03
  -3.7375152e-03   3.1278338e-03
  -3.7185107e-03   3.1119251e-03
  -3.6996026e-03   3.0960972e-03
  -3.6249258e-03   3.0335858e-03
  -3.6064930e-03   3.0181559e-03
  -3.5881538e-03   3.0028045e-03
  -3.5517543e-03   2.9723353e-03
  -3.5336931e-03   2.9572167e-03
  -3.5157237e-03   2.9421749e-03
  -3.4447538e-03   2.8827683e-03
  -3.4359838e-03   2.8754273e-03
  -3.4272361e-03   2.8681049e-03
  -3.4054640e-03   2.8498803e-03
  -3.3640119e-03   2.8151826e-03
  -3.3469043e-03   2.8008627e-03
  -3.3298835e-03   2.7866155e-03
  -3.2961010e-03   2.7583379e-03
  -3.2793383e-03   2.7443069e-03
  -3.2626608e-03   2.7303471e-03
  -3.2256332e-03   2.6993536e-03
  -3.2092285e-03   2.6856223e-03
  -3.1929071e-03   2.6719609e-03
  -3.1766687e-03   2.6583688e-03
  -3.1605127e-03   2.6448458e-03
  -3.1237688e-03   2.6140902e-03
  -3.1078815e-03   2.6007923e-03
  -3.0920750e-03   2.5875620e-03
  -3.0763489e-03   2.5743989e-03
  -3.0607026e-03   2.5613027e-03
  -3.0276929e-03   2.5336732e-03
  -3.0122938e-03   2.5207841e-03
  -2.9969729e-03   2.5079604e-03
  -2.9817299e-03   2.4952020e-03
  -2.9665644e-03   2.4825084e-03
  -2.9066688e-03   2.4323759e-03
  -2.8992673e-03   2.4261809e-03
  -2.8918846e-03   2.4200017e-03
  -2.8735100e-03   2.4046223e-03
  -2.8588943e-03   2.3923892e-03
  -2.8443529e-03   2.3802182e-03
  -2.8298854e-03   2.3681091e-03
  -2.8154914e-03   2.3560616e-03
  -2.7869225e-03   2.3321499e-03
  -2.7727468e-03   2.3202852e-03
  -2.7586432e-03   2.3084808e-03
  -2.7289027e-03   2.2835888e-03
  -2.6976071e-03   2.2573954e-03
  -2.6702332e-03   2.2344844e-03
  -2.6566505e-03   2.2231162e-03
  -2.6431369e-03   2.2118058e-03
  -2.6163153e-03   2.1893572e-03
  -2.6030066e-03   2.1782185e-03
  -2.5897656e-03   2.1671364e-03
  -2.5634852e-03   2.1451409e-03
  -2.5504450e-03   2.1342269e-03
  -2.5374711e-03   2.1233685e-03
  -2.5093773e-03   2.0998554e-03
  -2.4966122e-03   2.0891717e-03
  -2.4839119e-03   2.0785424e-03
  -2.4712762e-03   2.0679670e-03
  -2.4587047e-03   2.0574455e-03
  -2.4304432e-03   2.0337924e-03
  -2.4180793e-03   2.0234446e-03
  -2.4057782e-03   2.0131495e-03
  -2.3935396e-03   2.0029067e-03
  -2.3813633e-03   1.9927159e-03
  -2.3563663e-03   1.9717953e-03
  -2.3443790e-03   1.9617628e-03
  -2.3324525e-03   1.9517813e-03
  -2.3087812e-03   1.9319703e-03
  -2.2970357e-03   1.9221402e-03
  -2.2853499e-03   1.9123602e-03
  -2.2621563e-03   1.8929491e-03
  -2.2506478e-03   1.8833175e-03
  -2.2391979e-03   1.8737349e-03
  -2.2138165e-03   1.8524931e-03
  -2.2025538e-03   1.8430672e-03
  -2.1913484e-03   1.8336893e-03
  -2.1801999e-03   1.8243591e-03
  -2.1691080e-03   1.8150763e-03
  -2.1446891e-03   1.7946401e-03
  -2.1337778e-03   1.7855084e-03
  -2.1229220e-03   1.7764232e-03
  -2.1121214e-03   1.7673843e-03
  -2.1013757e-03   1.7583912e-03
  -2.0789122e-03   1.7395917e-03
  -2.0683353e-03   1.7307400e-03
  -2.0578123e-03   1.7219334e-03
  -2.0369263e-03   1.7044542e-03
  -2.0265629e-03   1.6957812e-03
  -2.0162522e-03   1.6871523e-03
  -1.9957879e-03   1.6700261e-03
  -1.9856336e-03   1.6615282e-03
  -1.9755311e-03   1.6530735e-03
  -1.9554797e-03   1.6362930e-03
  -1.9455305e-03   1.6279667e-03
  -1.9356318e-03   1.6196827e-03
  -1.9141651e-03   1.6017178e-03
  -1.8947362e-03   1.5854584e-03
  -1.8850958e-03   1.5773907e-03
  -1.8755045e-03   1.5693639e-03
  -1.8564678e-03   1.5534328e-03
  -1.8470220e-03   1.5455279e-03
  -1.8376242e-03   1.5376633e-03
  -1.8189718e-03   1.5220538e-03
  -1.8097167e-03   1.5143086e-03
  -1.8005086e-03   1.5066027e-03
  -1.7815830e-03   1.4907646e-03
  -1.7727515e-03   1.4833739e-03
  -1.7639637e-03   1.4760198e-03
  -1.7473867e-03   1.4621473e-03
  -1.7395673e-03   1.4556036e-03
  -1.7317828e-03   1.4490891e-03
  -1.7170881e-03   1.4367919e-03
  -1.7032436e-03   1.4252061e-03
  -1.6933152e-03   1.4168976e-03
  -1.6870628e-03   1.4116653e-03
  -1.6808335e-03   1.4064524e-03
  -1.6584476e-03   1.3877188e-03
  -1.6531836e-03   1.3833137e-03
  -1.6479363e-03   1.3789225e-03
  -1.6320072e-03   1.3655924e-03
  -1.6229670e-03   1.3580273e-03
  -1.6139770e-03   1.3505040e-03
  -1.6045015e-03   1.3425746e-03
  -1.5950816e-03   1.3346917e-03
  -1.5861463e-03   1.3272143e-03
  -1.5772609e-03   1.3197788e-03
  -1.5651667e-03   1.3096579e-03
  -1.5566951e-03   1.3025686e-03
  -1.5491747e-03   1.2962753e-03
  -1.5416907e-03   1.2900125e-03
  -1.5333627e-03   1.2830434e-03
  -1.5250797e-03   1.2761120e-03
  -1.5184856e-03   1.2705938e-03
  -1.5119199e-03   1.2650995e-03
  -1.5066878e-03   1.2607211e-03
  -1.5014738e-03   1.2563579e-03
  -1.4962778e-03   1.2520098e-03
  -1.4926514e-03   1.2489751e-03
  -1.4890337e-03   1.2459477e-03
  -1.4854247e-03   1.2429277e-03
  -1.4818245e-03   1.2399149e-03
  -1.4796686e-03   1.2381108e-03
  -1.4775158e-03   1.2363093e-03
  -1.4753662e-03   1.2345104e-03
  -1.4732196e-03   1.2327142e-03
  -1.4710762e-03   1.2309205e-03
  -1.4689359e-03   1.2291295e-03
  -1.4680807e-03   1.2284138e-03
  -1.4672259e-03   1.2276985e-03
  -1.4663717e-03   1.2269837e-03
  -1.4655179e-03   1.2262692e-03
  -1.4646647e-03   1.2255552e-03
  -1.4638119e-03   1.2248416e-03
  -1.4629597e-03   1.2241284e-03
  -1.4621079e-03   1.2234156e-03
  -1.4612566e-03   1.2227033e-03
  -1.4608312e-03   1.2223472e-03


==> data/xHatDataNoCBFSim1.dat <==
  -2.5000000e+00   1.5000000e+00
  -2.4974694e+00   1.4925694e+00
  -2.4849569e+00   1.4560082e+00
  -2.4686285e+00   1.4087457e+00
  -2.4521287e+00   1.3615056e+00
  -2.4353786e+00   1.3140860e+00
  -2.4183609e+00   1.2664676e+00
  -2.4010536e+00   1.2186239e+00
  -2.3834307e+00   1.1705231e+00
  -2.3654612e+00   1.1221268e+00
  -2.3471073e+00   1.0733879e+00
  -2.3283229e+00   1.0242477e+00
  -2.3090506e+00   9.7463234e-01
  -2.2892172e+00   9.2444628e-01
  -2.2687285e+00   8.7356364e-01
  -2.2474586e+00   8.2181327e-01
  -2.2252337e+00   7.6895376e-01
  -2.2018030e+00   7.1462765e-01
  -2.1772302e+00   6.5926859e-01
  -2.1529515e+00   6.0626898e-01
  -2.1288863e+00   5.5546914e-01
  -2.1036062e+00   5.0403177e-01
  -2.0778568e+00   4.5372710e-01
  -2.0523002e+00   4.0591840e-01
  -2.0266601e+00   3.6007950e-01
  -2.0007396e+00   3.1586816e-01
  -1.9742991e+00   2.7288857e-01
  -1.9471849e+00   2.3089038e-01
  -1.9207962e+00   1.9184489e-01
  -1.8950760e+00   1.5531169e-01
  -1.8699506e+00   1.2085946e-01
  -1.8454247e+00   8.8204568e-02
  -1.8299418e+00   6.8001262e-02
  -1.8144705e+00   4.8078079e-02
  -1.7932337e+00   2.1089459e-02
  -1.7932045e+00   2.1052672e-02
  -1.7930588e+00   2.0868745e-02
  -1.7923302e+00   1.9949278e-02
  -1.7886855e+00   1.5355972e-02
  -1.7815872e+00   6.4364312e-03
  -1.7717925e+00  -5.8186659e-03
  -1.7596418e+00  -2.0945879e-02
  -1.7453092e+00  -3.8697100e-02
  -1.7288659e+00  -5.8959333e-02
  -1.7103115e+00  -8.1714905e-02
  -1.6895890e+00  -1.0702074e-01
  -1.6863258e+00  -1.1099660e-01
  -1.6699334e+00  -1.3093631e-01
  -1.6410715e+00  -1.6592397e-01
  -1.6126401e+00  -2.0024818e-01
  -1.5847389e+00  -2.3378930e-01
  -1.5774879e+00  -2.4248031e-01
  -1.5503556e+00  -2.7489614e-01
  -1.5232974e+00  -3.0703391e-01
  -1.4964593e+00  -3.3868866e-01
  -1.4693956e+00  -3.7034668e-01
  -1.4595570e+00  -3.8178196e-01
  -1.4313794e+00  -4.1429069e-01
  -1.4019230e+00  -4.4784956e-01
  -1.3709894e+00  -4.8256267e-01
  -1.3382212e+00  -5.1867273e-01
  -1.3300094e+00  -5.2760675e-01
  -1.3210729e+00  -5.3727382e-01
  -1.3121215e+00  -5.4689803e-01
  -1.2747366e+00  -5.8641965e-01
  -1.2339556e+00  -6.2820197e-01
  -1.1882486e+00  -6.7322860e-01
  -1.1794832e+00  -6.8163243e-01
  -1.1356659e+00  -7.2246337e-01
  -1.0676244e+00  -7.8173978e-01
  -1.0577412e+00  -7.8991124e-01
  -1.0085579e+00  -8.2884195e-01
  -9.4000943e-01  -8.7810255e-01
  -9.2856983e-01  -8.8573959e-01
  -8.7198437e-01  -9.2098905e-01
  -8.0839505e-01  -9.5549502e-01
  -7.9501076e-01  -9.6206051e-01
  -7.3449874e-01  -9.8868656e-01
  -6.7295082e-01  -1.0106252e+00
  -6.5718558e-01  -1.0154127e+00
  -5.9505128e-01  -1.0310006e+00
  -5.3082531e-01  -1.0416975e+00
  -5.1676439e-01  -1.0433192e+00
  -4.4914648e-01  -1.0476032e+00
  -3.7745745e-01  -1.0460308e+00
  -3.6624350e-01  -1.0452402e+00
  -3.1293562e-01  -1.0395702e+00
  -2.6382283e-01  -1.0316870e+00
  -2.5440412e-01  -1.0298996e+00
  -2.1376407e-01  -1.0212322e+00
  -1.7484698e-01  -1.0115635e+00
  -1.6854811e-01  -1.0098806e+00
  -1.3772568e-01  -1.0012037e+00
  -1.0481223e-01  -9.9118167e-01
  -1.0114503e-01  -9.9001996e-01
  -8.3050654e-02  -9.8416465e-01
  -5.4134798e-02  -9.7441011e-01
  -2.6300741e-02  -9.6460713e-01
  -2.5564070e-02  -9.6434267e-01
  -2.1891084e-02  -9.6302046e-01
  -3.7816104e-03  -9.5641719e-01
   2.0910972e-02  -9.4720942e-01
   4.4733185e-02  -9.3813641e-01
   4.6392412e-02  -9.3749843e-01
   5.4633799e-02  -9.3431921e-01
   7.6129858e-02  -9.2595449e-01
   9.7317072e-02  -9.1762716e-01
   9.9305851e-02  -9.1684214e-01
   1.0916874e-01  -9.1294216e-01
   1.2842925e-01  -9.0530080e-01
   1.4735742e-01  -8.9777236e-01
   1.4802854e-01  -8.9750528e-01
   1.5137457e-01  -8.9617366e-01
   1.6786950e-01  -8.8961113e-01
   1.8512166e-01  -8.8275837e-01
   2.0173987e-01  -8.7617775e-01
   2.0361914e-01  -8.7543523e-01
   2.1293810e-01  -8.7175903e-01
   2.2956947e-01  -8.6522589e-01
   2.4639911e-01  -8.5865706e-01
   2.4960947e-01  -8.5740935e-01
   2.6542832e-01  -8.5128878e-01
   2.8275178e-01  -8.4464158e-01
   2.8693486e-01  -8.4304561e-01
   3.0462947e-01  -8.3633550e-01
   3.2269693e-01  -8.2955317e-01
   3.2784685e-01  -8.2763269e-01
   3.4649058e-01  -8.2072676e-01
   3.6571049e-01  -8.1367934e-01
   3.7016053e-01  -8.1205713e-01
   3.9034105e-01  -8.0473992e-01
   4.1156812e-01  -7.9709691e-01
   4.1506985e-01  -7.9583949e-01
   4.3222723e-01  -7.8968401e-01
   4.5812127e-01  -7.8037228e-01
   4.6041013e-01  -7.7954523e-01
   4.7168494e-01  -7.7545572e-01
   4.9037586e-01  -7.6859646e-01
   4.9129988e-01  -7.6825398e-01
   4.9588929e-01  -7.6654724e-01
   5.1807719e-01  -7.5813261e-01
   5.1831807e-01  -7.5803947e-01
   5.1952017e-01  -7.5757403e-01
   5.2547266e-01  -7.5525227e-01
   5.4455258e-01  -7.4758658e-01
   5.4561279e-01  -7.4714899e-01
   5.5086276e-01  -7.4496137e-01
   5.7366650e-01  -7.3498547e-01
   5.7524919e-01  -7.3425945e-01
   5.8302812e-01  -7.3061569e-01
   5.9603345e-01  -7.2420640e-01
   5.9786388e-01  -7.2326817e-01
   6.0680536e-01  -7.1853833e-01
   6.2250106e-01  -7.0954479e-01
   6.2355947e-01  -7.0890140e-01
   6.2876295e-01  -7.0566049e-01
   6.3727178e-01  -7.0005364e-01
   6.3821378e-01  -6.9940705e-01
   6.4284159e-01  -6.9614788e-01
   6.6069534e-01  -6.8202844e-01
   6.6080825e-01  -6.8192981e-01
   6.6137119e-01  -6.8143601e-01
   6.6414544e-01  -6.7895128e-01
   6.6965337e-01  -6.7374338e-01
   6.6967590e-01  -6.7372126e-01
   6.6969842e-01  -6.7369915e-01
   6.6981095e-01  -6.7358855e-01
   6.7037171e-01  -6.7303477e-01
   6.7312851e-01  -6.7024637e-01
   6.7360107e-01  -6.6975693e-01
   6.7592824e-01  -6.6729468e-01
   6.8557870e-01  -6.5601150e-01
   6.8586063e-01  -6.5565160e-01
   6.8725338e-01  -6.5384440e-01
   6.9215542e-01  -6.4705511e-01
   6.9744674e-01  -6.3881779e-01
   6.9799166e-01  -6.3790467e-01
   7.0062243e-01  -6.3329447e-01
   7.0491692e-01  -6.2491135e-01
   7.0603977e-01  -6.2250435e-01
   7.1107584e-01  -6.1018996e-01
   7.1216175e-01  -6.0710871e-01
   7.1674569e-01  -5.9129565e-01
   7.1758480e-01  -5.8764732e-01
   7.2021072e-01  -5.7299750e-01
   7.2083527e-01  -5.6814404e-01
   7.2225125e-01  -5.4812311e-01
   7.2233069e-01  -5.4367906e-01
   7.2211951e-01  -5.3078767e-01
   7.2174964e-01  -5.2386976e-01
   7.1823067e-01  -4.9364045e-01
   7.1768119e-01  -4.9038904e-01
   7.1621696e-01  -4.8248924e-01
   7.1447497e-01  -4.7413442e-01
   7.1222541e-01  -4.6448901e-01
   7.0246829e-01  -4.3075704e-01
   7.0045394e-01  -4.2479598e-01
   6.9733288e-01  -4.1601134e-01
   6.9378287e-01  -4.0657979e-01
   6.8929742e-01  -3.9536437e-01
   6.7312171e-01  -3.5961274e-01
   6.6798760e-01  -3.4941089e-01
   6.6189103e-01  -3.3785103e-01
   6.5654357e-01  -3.2814864e-01
   6.3677948e-01  -2.9520650e-01
   6.3281794e-01  -2.8907341e-01
   6.2752904e-01  -2.8109812e-01
   6.2157397e-01  -2.7239169e-01
   6.1586107e-01  -2.6429408e-01
   5.9889605e-01  -2.4158032e-01
   5.9314020e-01  -2.3428788e-01
   5.8428428e-01  -2.2344254e-01
   5.7853992e-01  -2.1663835e-01
   5.5614652e-01  -1.9170736e-01
   5.5083196e-01  -1.8613723e-01
   5.4389085e-01  -1.7905019e-01
   5.3829183e-01  -1.7348373e-01
   5.1285146e-01  -1.4978310e-01
   5.0787183e-01  -1.4543246e-01
   5.0165198e-01  -1.4012471e-01
   4.9476491e-01  -1.3440764e-01
   4.8949936e-01  -1.3014746e-01
   4.7071379e-01  -1.1570305e-01
   4.6565653e-01  -1.1200896e-01
   4.5476941e-01  -1.0432630e-01
   4.4986360e-01  -1.0098224e-01
   4.2864197e-01  -8.7328582e-02
   4.2400484e-01  -8.4515315e-02
   4.1497399e-01  -7.9206226e-02
   4.1048706e-01  -7.6650449e-02
   3.9162033e-01  -6.6481902e-02
   3.8740453e-01  -6.4334168e-02
   3.7701360e-01  -5.9229093e-02
   3.7297671e-01  -5.7316926e-02
   3.5620842e-01  -4.9788550e-02
   3.5243895e-01  -4.8186140e-02
   3.4042087e-01  -4.3291450e-02
   3.3686480e-01  -4.1904606e-02
   3.2205269e-01  -3.6421450e-02
   3.1875730e-01  -3.5264688e-02
   3.0491867e-01  -3.0650354e-02
   3.0187993e-01  -2.9688795e-02
   2.8895198e-01  -2.5799856e-02
   2.8616595e-01  -2.5003842e-02
   2.7409461e-01  -2.1722271e-02
   2.7123362e-01  -2.0983704e-02
   2.5952469e-01  -1.8112984e-02
   2.5667490e-01  -1.7450593e-02
   2.4499173e-01  -1.4879044e-02
   2.4237738e-01  -1.4334743e-02
   2.3128192e-01  -1.2147429e-02
   2.2889764e-01  -1.1702870e-02
   2.1861992e-01  -9.8864434e-03
   2.1643208e-01  -9.5203471e-03
   2.0687328e-01  -8.0029117e-03
   2.0444116e-01  -7.6377548e-03
   1.9496128e-01  -6.2928959e-03
   1.9223601e-01  -5.9289323e-03
   1.8283408e-01  -4.7482494e-03
   1.7975097e-01  -4.3858335e-03
   1.7042633e-01  -3.3613238e-03
   1.6689732e-01  -3.0009667e-03
   1.5772238e-01  -2.1315247e-03
   1.5362684e-01  -1.7739746e-03
   1.4618802e-01  -1.1707696e-03
   1.4144949e-01  -8.1663559e-04
   1.3640192e-01  -4.6422394e-04
   1.3142441e-01  -1.4095618e-04
   1.2662863e-01   1.4850480e-04
   1.2200792e-01   4.0767509e-04
   1.1755587e-01   6.3970737e-04
   1.1326631e-01   8.4742833e-04
   1.1300373e-01   8.5965043e-04
   1.1274172e-01   8.7178988e-04
   1.1144027e-01   9.3126640e-04
   1.0514285e-01   1.2001761e-03
   1.0421349e-01   1.2372650e-03
   1.0254641e-01   1.3021675e-03
   1.0079477e-01   1.3681415e-03
   9.7116815e-02   1.4994355e-03
   9.4514683e-02   1.5865531e-03
   9.1293697e-02   1.6879775e-03
   8.9587997e-02   1.7388868e-03
   8.7872431e-02   1.7881810e-03
   8.5502906e-02   1.8531837e-03
   8.3643087e-02   1.9017534e-03
   8.0590804e-02   1.9769269e-03
   7.7649849e-02   2.0441846e-03
   7.4816156e-02   2.1043572e-03
   7.2085810e-02   2.1581884e-03
   6.9455039e-02   2.2063444e-03
   6.6920209e-02   2.2494216e-03
   6.4477818e-02   2.2879542e-03
   6.2124493e-02   2.3224202e-03
   5.9856984e-02   2.3532478e-03
   5.7672161e-02   2.3808199e-03
   5.5567008e-02   2.4054796e-03
   5.3538617e-02   2.4275339e-03
   5.1584189e-02   2.4472572e-03
   4.9701026e-02   2.4648956e-03
   4.7886529e-02   2.4806689e-03
   4.6138194e-02   2.4947739e-03
   4.4453609e-02   2.5073868e-03
   4.2830447e-02   2.5186651e-03
   4.1266470e-02   2.5287498e-03
   3.9759520e-02   2.5377669e-03
   3.8307516e-02   2.5458294e-03
   3.6908457e-02   2.5530381e-03
   3.5560411e-02   2.5594833e-03
   3.4261519e-02   2.5652457e-03
   3.3009989e-02   2.5703976e-03
   3.2043591e-02   2.5741161e-03
   3.1102151e-02   2.5775280e-03
   3.0529367e-02   2.5795047e-03
   2.9965825e-02   2.5813781e-03
   2.9331529e-02   2.5834035e-03
   2.8708942e-02   2.5853076e-03
   2.8155193e-02   2.5869328e-03
   2.7610707e-02   2.5884693e-03
   2.7051700e-02   2.5899846e-03
   2.6502459e-02   2.5914133e-03
   2.5988136e-02   2.5926982e-03
   2.5482378e-02   2.5939128e-03
   2.4978484e-02   2.5950757e-03
   2.4483092e-02   2.5961737e-03
   2.4008616e-02   2.5971844e-03
   2.3541940e-02   2.5981399e-03
   2.3082424e-02   2.5990443e-03
   2.2630471e-02   2.5998992e-03
   2.2193028e-02   2.6006945e-03
   2.1762671e-02   2.6014467e-03
   2.1340762e-02   2.6021557e-03
   2.0925664e-02   2.6028263e-03
   2.0521757e-02   2.6034536e-03
   2.0124299e-02   2.6040471e-03
   1.9735152e-02   2.6046058e-03
   1.9352188e-02   2.6051344e-03
   1.8978440e-02   2.6056304e-03
   1.8610581e-02   2.6060997e-03
   1.8250431e-02   2.6065415e-03
   1.7895927e-02   2.6069596e-03
   1.7549306e-02   2.6073526e-03
   1.7208081e-02   2.6077246e-03
   1.6873857e-02   2.6080748e-03
   1.6544811e-02   2.6084063e-03
   1.6222654e-02   2.6087182e-03
   1.5905461e-02   2.6090135e-03
   1.5594577e-02   2.6092916e-03
   1.5288462e-02   2.6095548e-03
   1.4988446e-02   2.6098026e-03
   1.4693010e-02   2.6100372e-03
   1.4403254e-02   2.6102583e-03
   1.4117903e-02   2.6104674e-03
   1.3838346e-02   2.6106643e-03
   1.3563018e-02   2.6108505e-03
   1.3285264e-02   2.6110309e-03
   1.3011814e-02   2.6112012e-03
   1.2741990e-02   2.6113625e-03
   1.2476358e-02   2.6115146e-03
   1.2229004e-02   2.6116507e-03
   1.1985285e-02   2.6117794e-03
   1.1030623e-02   2.6122356e-03
   1.0827181e-02   2.6123232e-03
   1.0626429e-02   2.6124065e-03
   1.0044670e-02   2.6126308e-03
   9.8593789e-03   2.6126971e-03
   9.6764719e-03   2.6127601e-03
   8.9828340e-03   2.6129785e-03
   8.7984565e-03   2.6130312e-03
   8.6166272e-03   2.6130812e-03
   8.3082588e-03   2.6131612e-03
   8.1239494e-03   2.6132063e-03
   7.9423221e-03   2.6132489e-03
   7.6412130e-03   2.6133153e-03
   7.4569785e-03   2.6133536e-03
   7.2755730e-03   2.6133894e-03
   7.0913832e-03   2.6134241e-03
   6.9101099e-03   2.6134566e-03
   6.7259677e-03   2.6134879e-03
   6.5448350e-03   2.6135171e-03
   6.3607435e-03   2.6135453e-03
   6.1797607e-03   2.6135715e-03
   5.9957233e-03   2.6135967e-03
   5.8149004e-03   2.6136200e-03
   5.6309211e-03   2.6136423e-03
   5.4502694e-03   2.6136630e-03
   5.3578756e-03   2.6136730e-03
   5.2663523e-03   2.6136827e-03
   5.0283371e-03   2.6137064e-03
   4.9359629e-03   2.6137150e-03
   4.8444980e-03   2.6137233e-03
   4.5755218e-03   2.6137459e-03
   4.4831707e-03   2.6137531e-03
   4.3917745e-03   2.6137600e-03
   4.0429996e-03   2.6137840e-03
   3.9506789e-03   2.6137897e-03
   3.8593729e-03   2.6137952e-03
   3.5445637e-03   2.6138123e-03
   3.4522751e-03   2.6138168e-03
   3.3610645e-03   2.6138210e-03
   2.9207421e-03   2.6138390e-03
   2.8284999e-03   2.6138422e-03
   2.7374269e-03   2.6138452e-03
   2.5875912e-03   2.6138498e-03
   2.4953772e-03   2.6138524e-03
   2.4043877e-03   2.6138549e-03
   2.2211211e-03   2.6138593e-03
   2.1289414e-03   2.6138614e-03
   2.0380534e-03   2.6138633e-03
   1.9073118e-03   2.6138657e-03
   1.8151645e-03   2.6138674e-03
   1.7243729e-03   2.6138688e-03
   1.6042041e-03   2.6138706e-03
   1.5120915e-03   2.6138719e-03
   1.4214023e-03   2.6138730e-03
   1.3293123e-03   2.6138740e-03
   1.2386901e-03   2.6138750e-03
   1.1466241e-03   2.6138759e-03
   1.0560731e-03   2.6138767e-03
   9.6403288e-04   2.6138774e-03
   8.7355780e-04   2.6138780e-03
   8.2734727e-04   2.6138783e-03
   7.8154504e-04   2.6138786e-03
   6.4851429e-04   2.6138793e-03
   5.5653811e-04   2.6138798e-03
   4.8994628e-04   2.6138801e-03
   4.4472339e-04   2.6138802e-03
   3.9992248e-04   2.6138804e-03
   2.3063245e-04   2.6138809e-03
   1.8782928e-04   2.6138810e-03
   1.4542551e-04   2.6138811e-03
  -2.6042633e-05   2.6138815e-03
  -6.6450710e-05   2.6138815e-03
  -1.0648173e-04   2.6138816e-03
  -2.7433240e-04   2.6138818e-03
  -3.1242363e-04   2.6138818e-03
  -3.5015942e-04   2.6138818e-03
  -5.0581606e-04   2.6138819e-03
  -5.4174727e-04   2.6138819e-03
  -5.7734319e-04   2.6138819e-03
  -7.2759285e-04   2.6138819e-03
  -7.6145461e-04   2.6138819e-03
  -7.9500039e-04   2.6138819e-03
  -9.3694651e-04   2.6138819e-03
  -9.6885474e-04   2.6138819e-03
  -1.0004652e-03   2.6138819e-03
  -1.1408675e-03   2.6138818e-03
  -1.1708730e-03   2.6138818e-03
  -1.2005984e-03   2.6138818e-03
  -1.3330720e-03   2.6138817e-03
  -1.3612839e-03   2.6138817e-03
  -1.3892325e-03   2.6138817e-03
  -1.5190822e-03   2.6138816e-03
  -1.5455584e-03   2.6138815e-03
  -1.5717876e-03   2.6138815e-03
  -1.6979427e-03   2.6138813e-03
  -1.7227499e-03   2.6138813e-03
  -1.7473256e-03   2.6138813e-03
  -1.8668074e-03   2.6138810e-03
  -1.8900389e-03   2.6138810e-03
  -1.9130536e-03   2.6138809e-03
  -2.0249461e-03   2.6138806e-03
  -2.0467020e-03   2.6138806e-03
  -2.0682548e-03   2.6138805e-03
  -2.1730400e-03   2.6138801e-03
  -2.1934140e-03   2.6138800e-03
  -2.2135978e-03   2.6138800e-03
  -2.3117272e-03   2.6138795e-03
  -2.3308070e-03   2.6138794e-03
  -2.3497088e-03   2.6138793e-03
  -2.4416050e-03   2.6138787e-03
  -2.4589460e-03   2.6138785e-03
  -2.4761300e-03   2.6138784e-03
  -2.5592502e-03   2.6138777e-03
  -2.5749987e-03   2.6138776e-03
  -2.5906092e-03   2.6138774e-03
  -2.6641150e-03   2.6138766e-03
  -2.6784740e-03   2.6138765e-03
  -2.6927113e-03   2.6138763e-03
  -2.7621059e-03   2.6138754e-03
  -2.7881743e-03   2.6138750e-03
  -2.8138164e-03   2.6138746e-03
  -2.8262446e-03   2.6138744e-03
  -2.8385727e-03   2.6138742e-03
  -2.8820153e-03   2.6138735e-03
  -2.9050656e-03   2.6138731e-03
  -2.9277555e-03   2.6138726e-03
  -2.9496777e-03   2.6138722e-03
  -2.9712635e-03   2.6138717e-03
  -2.9921250e-03   2.6138713e-03
  -3.0126724e-03   2.6138708e-03
  -3.0325360e-03   2.6138703e-03
  -3.0521060e-03   2.6138699e-03
  -3.0743574e-03   2.6138693e-03
  -3.0927562e-03   2.6138688e-03
  -3.1108910e-03   2.6138683e-03
  -3.1399669e-03   2.6138674e-03
  -3.1568376e-03   2.6138669e-03
  -3.1734743e-03   2.6138663e-03
  -3.1882302e-03   2.6138658e-03
  -3.2039973e-03   2.6138653e-03
  -3.2195516e-03   2.6138647e-03
  -3.2504598e-03   2.6138636e-03
  -3.2648310e-03   2.6138630e-03
  -3.2790154e-03   2.6138625e-03
  -3.2946757e-03   2.6138618e-03
  -3.3080744e-03   2.6138612e-03
  -3.3213039e-03   2.6138606e-03
  -3.3502098e-03   2.6138593e-03
  -3.3624109e-03   2.6138587e-03
  -3.3744641e-03   2.6138581e-03
  -3.3917325e-03   2.6138572e-03
  -3.4030564e-03   2.6138566e-03
  -3.4142475e-03   2.6138560e-03
  -3.4407934e-03   2.6138545e-03
  -3.4511020e-03   2.6138539e-03
  -3.4612946e-03   2.6138533e-03
  -3.4836455e-03   2.6138519e-03
  -3.5024263e-03   2.6138506e-03
  -3.5125800e-03   2.6138499e-03
  -3.5214467e-03   2.6138493e-03
  -3.5302203e-03   2.6138487e-03
  -3.5606522e-03   2.6138464e-03
  -3.5685842e-03   2.6138458e-03
  -3.5764371e-03   2.6138452e-03
  -3.6051199e-03   2.6138428e-03
  -3.6192350e-03   2.6138416e-03
  -3.6275517e-03   2.6138408e-03
  -3.6538904e-03   2.6138384e-03
  -3.6783501e-03   2.6138359e-03
  -3.6898198e-03   2.6138347e-03
  -3.6975827e-03   2.6138339e-03
  -3.7052553e-03   2.6138331e-03
  -3.7261501e-03   2.6138307e-03
  -3.7359687e-03   2.6138295e-03
  -3.7434969e-03   2.6138286e-03
  -3.7509337e-03   2.6138277e-03
  -3.7599216e-03   2.6138266e-03
  -3.7687761e-03   2.6138254e-03
  -3.7788618e-03   2.6138241e-03
  -3.7869356e-03   2.6138230e-03
  -3.7948965e-03   2.6138219e-03
  -3.8044702e-03   2.6138205e-03
  -3.8117272e-03   2.6138195e-03
  -3.8188886e-03   2.6138184e-03
  -3.8279025e-03   2.6138170e-03
  -3.8344458e-03   2.6138160e-03
  -3.8409080e-03   2.6138150e-03
  -3.8525472e-03   2.6138131e-03
  -3.8586781e-03   2.6138121e-03
  -3.8647343e-03   2.6138110e-03
  -3.8757989e-03   2.6138091e-03
  -3.8826360e-03   2.6138079e-03
  -3.8893757e-03   2.6138066e-03
  -3.8978220e-03   2.6138050e-03
  -3.9031385e-03   2.6138040e-03
  -3.9083933e-03   2.6138030e-03
  -3.9184391e-03   2.6138010e-03
  -3.9245242e-03   2.6137997e-03
  -3.9305247e-03   2.6137984e-03
  -3.9378138e-03   2.6137969e-03
  -3.9445382e-03   2.6137954e-03
  -3.9503505e-03   2.6137941e-03
  -3.9564219e-03   2.6137927e-03
  -3.9636401e-03   2.6137910e-03
  -3.9690342e-03   2.6137897e-03
  -3.9744329e-03   2.6137884e-03
  -3.9802774e-03   2.6137869e-03
  -3.9848460e-03   2.6137857e-03
  -3.9927960e-03   2.6137837e-03
  -3.9967606e-03   2.6137826e-03
  -4.0028071e-03   2.6137810e-03
  -4.0085873e-03   2.6137794e-03
  -4.0118119e-03   2.6137785e-03
  -4.0185939e-03   2.6137765e-03
  -4.0279531e-03   2.6137737e-03
  -4.0303049e-03   2.6137730e-03
  -4.0360196e-03   2.6137712e-03
  -4.0416341e-03   2.6137695e-03
  -4.0433938e-03   2.6137689e-03
  -4.0483420e-03   2.6137673e-03
  -4.0532120e-03   2.6137657e-03
  -4.0544870e-03   2.6137652e-03
  -4.0607819e-03   2.6137631e-03
  -4.0648472e-03   2.6137616e-03
  -4.0656511e-03   2.6137614e-03
  -4.0696371e-03   2.6137599e-03
  -4.0757617e-03   2.6137577e-03
  -4.0761386e-03   2.6137576e-03
  -4.0780156e-03   2.6137569e-03
  -4.0826532e-03   2.6137551e-03
  -4.0872135e-03   2.6137533e-03
  -4.0874368e-03   2.6137532e-03
  -4.0885506e-03   2.6137528e-03
  -4.0940507e-03   2.6137506e-03
  -4.0973130e-03   2.6137493e-03
  -4.0977331e-03   2.6137491e-03
  -4.0998237e-03   2.6137482e-03
  -4.1085016e-03   2.6137446e-03
  -4.1093090e-03   2.6137442e-03
  -4.1133063e-03   2.6137425e-03
  -4.1171030e-03   2.6137408e-03
  -4.1181948e-03   2.6137403e-03
  -4.1217871e-03   2.6137386e-03
  -4.1253252e-03   2.6137369e-03
  -4.1266778e-03   2.6137363e-03
  -4.1307953e-03   2.6137343e-03
  -4.1348389e-03   2.6137323e-03
  -4.1364793e-03   2.6137315e-03
  -4.1409751e-03   2.6137292e-03
  -4.1443642e-03   2.6137275e-03
  -4.1462770e-03   2.6137265e-03
  -4.1515116e-03   2.6137236e-03
  -4.1536182e-03   2.6137225e-03
  -4.1592125e-03   2.6137193e-03
  -4.1615171e-03   2.6137180e-03
  -4.1671561e-03   2.6137147e-03
  -4.1696530e-03   2.6137132e-03
  -4.1729767e-03   2.6137111e-03
  -4.1756064e-03   2.6137095e-03
  -4.1780616e-03   2.6137079e-03
  -4.1806424e-03   2.6137062e-03
  -4.1834363e-03   2.6137044e-03
  -4.1856602e-03   2.6137029e-03
  -4.1878742e-03   2.6137014e-03
  -4.1908113e-03   2.6136993e-03
  -4.1933897e-03   2.6136975e-03
  -4.1950713e-03   2.6136963e-03
  -4.1967355e-03   2.6136951e-03
  -4.2014049e-03   2.6136916e-03
  -4.2031981e-03   2.6136903e-03
  -4.2049705e-03   2.6136889e-03
  -4.2084419e-03   2.6136862e-03
  -4.2104730e-03   2.6136845e-03
  -4.2124762e-03   2.6136829e-03
  -4.2152152e-03   2.6136806e-03
  -4.2169312e-03   2.6136792e-03
  -4.2186263e-03   2.6136777e-03
  -4.2217884e-03   2.6136749e-03
  -4.2235209e-03   2.6136734e-03
  -4.2252310e-03   2.6136718e-03
  -4.2277750e-03   2.6136695e-03
  -4.2295373e-03   2.6136678e-03
  -4.2312754e-03   2.6136662e-03
  -4.2335435e-03   2.6136639e-03
  -4.2353296e-03   2.6136622e-03
  -4.2370896e-03   2.6136604e-03
  -4.2388970e-03   2.6136585e-03
  -4.2390106e-03   2.6136584e-03
  -4.2391240e-03   2.6136583e-03
  -4.2396896e-03   2.6136577e-03
  -4.2424765e-03   2.6136548e-03
  -4.2503990e-03   2.6136460e-03
  -4.2518017e-03   2.6136443e-03
  -4.2535556e-03   2.6136422e-03
  -4.2553076e-03   2.6136401e-03
  -4.2570696e-03   2.6136380e-03
  -4.2595636e-03   2.6136348e-03
  -4.2615237e-03   2.6136323e-03
  -4.2642143e-03   2.6136287e-03
  -4.2668282e-03   2.6136251e-03
  -4.2694833e-03   2.6136213e-03
  -4.2720343e-03   2.6136176e-03
  -4.2745099e-03   2.6136139e-03
  -4.2785951e-03   2.6136074e-03
  -4.2820959e-03   2.6136016e-03
  -4.2851106e-03   2.6135963e-03
  -4.2877181e-03   2.6135916e-03
  -4.2899825e-03   2.6135873e-03
  -4.2919559e-03   2.6135835e-03
  -4.2936812e-03   2.6135800e-03
  -4.2953599e-03   2.6135765e-03
  -4.2966700e-03   2.6135737e-03
  -4.2979517e-03   2.6135709e-03
  -4.2989570e-03   2.6135687e-03
  -4.2999448e-03   2.6135665e-03
  -4.3007226e-03   2.6135647e-03
  -4.3014896e-03   2.6135629e-03
  -4.3022459e-03   2.6135611e-03
  -4.3027690e-03   2.6135598e-03
  -4.3032869e-03   2.6135586e-03
  -4.3037998e-03   2.6135573e-03
  -4.3043077e-03   2.6135560e-03
  -4.3046101e-03   2.6135553e-03
  -4.3049106e-03   2.6135545e-03
  -4.3052094e-03   2.6135538e-03
  -4.3055065e-03   2.6135530e-03
  -4.3058017e-03   2.6135523e-03
  -4.3060953e-03   2.6135515e-03
  -4.3062122e-03   2.6135512e-03
  -4.3063289e-03   2.6135509e-03
  -4.3064453e-03   2.6135506e-03
  -4.3065614e-03   2.6135503e-03
  -4.3066772e-03   2.6135500e-03
  -4.3067928e-03   2.6135497e-03
  -4.3069080e-03   2.6135494e-03
  -4.3070231e-03   2.6135491e-03
  -4.3071378e-03   2.6135488e-03


==> data/xHatDataNoCBFSim2.dat <==
  -7.5000000e-01   2.2500000e+00
  -7.5000973e-01   2.2494488e+00
  -7.5005842e-01   2.2466957e+00
  -7.5030267e-01   2.2330079e+00
  -7.5110786e-01   2.1892465e+00
  -7.5237240e-01   2.1242707e+00
  -7.5403797e-01   2.0445649e+00
  -7.5606559e-01   1.9548471e+00
  -7.5841924e-01   1.8587024e+00
  -7.6105658e-01   1.7589534e+00
  -7.6392344e-01   1.6578594e+00
  -7.6694996e-01   1.5572348e+00
  -7.6985881e-01   1.4644517e+00
  -7.7251800e-01   1.3811977e+00
  -7.7488553e-01   1.3065002e+00
  -7.7653508e-01   1.2527213e+00
  -7.7796894e-01   1.2033309e+00
  -7.7945002e-01   1.1469670e+00
  -7.7945357e-01   1.1468210e+00
  -7.7947130e-01   1.1460914e+00
  -7.7954808e-01   1.1429109e+00
  -7.7962500e-01   1.1396894e+00
  -7.7971762e-01   1.1357607e+00
  -7.7982344e-01   1.1312004e+00
  -7.7994054e-01   1.1260576e+00
  -7.8006728e-01   1.1203642e+00
  -7.8020221e-01   1.1141398e+00
  -7.8034396e-01   1.1073945e+00
  -7.8049112e-01   1.1001305e+00
  -7.8064224e-01   1.0923425e+00
  -7.8079571e-01   1.0840178e+00
  -7.8094968e-01   1.0751358e+00
  -7.8110196e-01   1.0656673e+00
  -7.8124990e-01   1.0555722e+00
  -7.8139015e-01   1.0447978e+00
  -7.8153344e-01   1.0317587e+00
  -7.8176212e-01   9.9200495e-01
  -7.8162203e-01   9.5450622e-01
  -7.8149423e-01   9.4300329e-01
  -7.8086963e-01   9.1037853e-01
  -7.7984920e-01   8.7941459e-01
  -7.7938167e-01   8.6871307e-01
  -7.7787427e-01   8.4139865e-01
  -7.7781952e-01   8.4054988e-01
  -7.7776440e-01   8.3970333e-01
  -7.7748339e-01   8.3550375e-01
  -7.7594404e-01   8.1530205e-01
  -7.7499744e-01   8.0465809e-01
  -7.7254393e-01   7.8126109e-01
  -7.6963101e-01   7.5874274e-01
  -7.6790292e-01   7.4722519e-01
  -7.6436293e-01   7.2665299e-01
  -7.6030313e-01   7.0668725e-01
  -7.5818877e-01   6.9743203e-01
  -7.5341807e-01   6.7872604e-01
  -7.4800563e-01   6.6031184e-01
  -7.4589760e-01   6.5377515e-01
  -7.3965731e-01   6.3607788e-01
  -7.3256344e-01   6.1835777e-01
  -7.3058401e-01   6.1378304e-01
  -7.2290642e-01   5.9728545e-01
  -7.1675926e-01   5.8528521e-01
  -7.0660963e-01   5.6733324e-01
  -7.0409649e-01   5.6319222e-01
  -6.9408840e-01   5.4769639e-01
  -6.8949121e-01   5.4105050e-01
  -6.7429497e-01   5.2080970e-01
  -6.7236274e-01   5.1840378e-01
  -6.6437362e-01   5.0880177e-01
  -6.5609585e-01   4.9938759e-01
  -6.5394917e-01   4.9702730e-01
  -6.4453065e-01   4.8703019e-01
  -6.4308704e-01   4.8554673e-01
  -6.3650067e-01   4.7893084e-01
  -6.2973936e-01   4.7238387e-01
  -6.2878124e-01   4.7147505e-01
  -6.2435203e-01   4.6733195e-01
  -6.1975000e-01   4.6312478e-01
  -6.1497445e-01   4.5885888e-01
  -6.1393467e-01   4.5794305e-01
  -6.1017393e-01   4.5466808e-01
  -6.0624481e-01   4.5130729e-01
  -6.0214452e-01   4.4786371e-01
  -6.0082006e-01   4.4676483e-01
  -5.9720223e-01   4.4379564e-01
  -5.9339409e-01   4.4072016e-01
  -5.8938992e-01   4.3753953e-01
  -5.8722844e-01   4.3584454e-01
  -5.8289019e-01   4.3248744e-01
  -5.7828497e-01   4.2898704e-01
  -5.7555404e-01   4.2694097e-01
  -5.7123526e-01   4.2374875e-01
  -5.6660820e-01   4.2038575e-01
  -5.6312014e-01   4.1788815e-01
  -5.5877934e-01   4.1482335e-01
  -5.5407888e-01   4.1155687e-01
  -5.4980410e-01   4.0863150e-01
  -5.4548069e-01   4.0571497e-01
  -5.4075330e-01   4.0257243e-01
  -5.3603269e-01   3.9948085e-01
  -5.3187389e-01   3.9679404e-01
  -5.2730195e-01   3.9387843e-01
  -5.2252288e-01   3.9087155e-01
  -5.1863106e-01   3.8845240e-01
  -5.1403325e-01   3.8562697e-01
  -5.0992907e-01   3.8313337e-01
  -5.0566811e-01   3.8057163e-01
  -5.0161663e-01   3.7816025e-01
  -4.9767611e-01   3.7583667e-01
  -4.9377788e-01   3.7355811e-01
  -4.9013839e-01   3.7144795e-01
  -4.8641602e-01   3.6930601e-01
  -4.8204881e-01   3.6681286e-01
  -4.7885775e-01   3.6500393e-01
  -4.7608076e-01   3.6343803e-01
  -4.7296025e-01   3.6168718e-01
  -4.7011510e-01   3.6009849e-01
  -4.6739701e-01   3.5858719e-01
  -4.6427242e-01   3.5685722e-01
  -4.6175672e-01   3.5546973e-01
  -4.5920451e-01   3.5406668e-01
  -4.5622324e-01   3.5243323e-01
  -4.5401177e-01   3.5122509e-01
  -4.5159822e-01   3.4990975e-01
  -4.4874647e-01   3.4835955e-01
  -4.4681678e-01   3.4731280e-01
  -4.4453992e-01   3.4607985e-01
  -4.4181558e-01   3.4460730e-01
  -4.4014642e-01   3.4370640e-01
  -4.3798988e-01   3.4254374e-01
  -4.3537761e-01   3.4113709e-01
  -4.3394992e-01   3.4036900e-01
  -4.3367772e-01   3.4022260e-01
  -4.3340591e-01   3.4007643e-01
  -4.3205282e-01   3.3934897e-01
  -4.2543305e-01   3.3579337e-01
  -4.2437742e-01   3.3522665e-01
  -4.1919159e-01   3.3244227e-01
  -4.1836896e-01   3.3200041e-01
  -4.1431359e-01   3.2982077e-01
  -4.0400215e-01   3.2425991e-01
  -4.0354622e-01   3.2401314e-01
  -4.0172470e-01   3.2302633e-01
  -3.9981550e-01   3.2199027e-01
  -3.9781712e-01   3.2090371e-01
  -3.9736231e-01   3.2065610e-01
  -3.9510775e-01   3.1942680e-01
  -3.8670841e-01   3.1481551e-01
  -3.8625559e-01   3.1456530e-01
  -3.8403121e-01   3.1333360e-01
  -3.8165969e-01   3.1201529e-01
  -3.8108976e-01   3.1169765e-01
  -3.7853477e-01   3.1026952e-01
  -3.7580562e-01   3.0873620e-01
  -3.7502085e-01   3.0829371e-01
  -3.7115982e-01   3.0610581e-01
  -3.7020515e-01   3.0556193e-01
  -3.6603629e-01   3.0317242e-01
  -3.6489487e-01   3.0251389e-01
  -3.6094157e-01   3.0021793e-01
  -3.5961510e-01   2.9944205e-01
  -3.5551468e-01   2.9702514e-01
  -3.5399181e-01   2.9612008e-01
  -3.5041331e-01   2.9397665e-01
  -3.4870653e-01   2.9294577e-01
  -3.4523412e-01   2.9083058e-01
  -3.4334134e-01   2.8966714e-01
  -3.4000589e-01   2.8759818e-01
  -3.3792609e-01   2.8629555e-01
  -3.3464683e-01   2.8422136e-01
  -3.3237612e-01   2.8277004e-01
  -3.2964185e-01   2.8100553e-01
  -3.2719362e-01   2.7940949e-01
  -3.2449561e-01   2.7763246e-01
  -3.2186564e-01   2.7588144e-01
  -3.1889154e-01   2.7387834e-01
  -3.1606461e-01   2.7195122e-01
  -3.1313873e-01   2.6993231e-01
  -3.1011070e-01   2.6781633e-01
  -3.0774589e-01   2.6614467e-01
  -3.0542225e-01   2.6448553e-01
  -3.0376423e-01   2.6329151e-01
  -3.0212632e-01   2.6210362e-01
  -3.0041084e-01   2.6085050e-01
  -2.9871664e-01   2.5960390e-01
  -2.9694195e-01   2.5828839e-01
  -2.9518972e-01   2.5697981e-01
  -2.9335404e-01   2.5559851e-01
  -2.9154202e-01   2.5422458e-01
  -2.9058963e-01   2.5349831e-01
  -2.8964357e-01   2.5277402e-01
  -2.8767215e-01   2.5125570e-01
  -2.8668649e-01   2.5049201e-01
  -2.8570745e-01   2.4973044e-01
  -2.8360035e-01   2.4808128e-01
  -2.8257989e-01   2.4727765e-01
  -2.8156634e-01   2.4647630e-01
  -2.8009497e-01   2.4530738e-01
  -2.7904472e-01   2.4446900e-01
  -2.7800164e-01   2.4363304e-01
  -2.7693369e-01   2.4277378e-01
  -2.7587303e-01   2.4191703e-01
  -2.7478714e-01   2.4103647e-01
  -2.7370868e-01   2.4015851e-01
  -2.7260462e-01   2.3925623e-01
  -2.7150810e-01   2.3835666e-01
  -2.7038563e-01   2.3743226e-01
  -2.6927082e-01   2.3651069e-01
  -2.6819559e-01   2.3561857e-01
  -2.6712726e-01   2.3472905e-01
  -2.6596835e-01   2.3376063e-01
  -2.6481731e-01   2.3279527e-01
  -2.6381467e-01   2.3195153e-01
  -2.6281782e-01   2.3111009e-01
  -2.6168633e-01   2.3015196e-01
  -2.6056208e-01   2.2919678e-01
  -2.5960805e-01   2.2838380e-01
  -2.5865909e-01   2.2757295e-01
  -2.5755362e-01   2.2662568e-01
  -2.5645481e-01   2.2568130e-01
  -2.5536251e-01   2.2473979e-01
  -2.5427660e-01   2.2380114e-01
  -2.5319692e-01   2.2286532e-01
  -2.5212336e-01   2.2193234e-01
  -2.5105578e-01   2.2100217e-01
  -2.4999406e-01   2.2007481e-01
  -2.4893810e-01   2.1915024e-01
  -2.4788776e-01   2.1822846e-01
  -2.4684295e-01   2.1730946e-01
  -2.4580355e-01   2.1639322e-01
  -2.4476947e-01   2.1547975e-01
  -2.4374059e-01   2.1456903e-01
  -2.4301601e-01   2.1392658e-01
  -2.4229396e-01   2.1328551e-01
  -2.4119859e-01   2.1231138e-01
  -2.4018719e-01   2.1141025e-01
  -2.3918059e-01   2.1051185e-01
  -2.3817871e-01   2.0961619e-01
  -2.3718147e-01   2.0872325e-01
  -2.3618880e-01   2.0783304e-01
  -2.3520062e-01   2.0694555e-01
  -2.3421686e-01   2.0606079e-01
  -2.3323745e-01   2.0517875e-01
  -2.3226232e-01   2.0429943e-01
  -2.3129142e-01   2.0342283e-01
  -2.3059574e-01   2.0279409e-01
  -2.2990220e-01   2.0216675e-01
  -2.2884208e-01   2.0120688e-01
  -2.2788563e-01   2.0033991e-01
  -2.2693313e-01   1.9947566e-01
  -2.2598453e-01   1.9861414e-01
  -2.2503978e-01   1.9775533e-01
  -2.2409883e-01   1.9689925e-01
  -2.2316164e-01   1.9604589e-01
  -2.2222815e-01   1.9519525e-01
  -2.2129832e-01   1.9434734e-01
  -2.2037212e-01   1.9350216e-01
  -2.1944950e-01   1.9265971e-01
  -2.1853042e-01   1.9181998e-01
  -2.1761484e-01   1.9098299e-01
  -2.1670273e-01   1.9014872e-01
  -2.1579405e-01   1.8931719e-01
  -2.1488877e-01   1.8848840e-01
  -2.1398686e-01   1.8766234e-01
  -2.1308828e-01   1.8683902e-01
  -2.1219300e-01   1.8601844e-01
  -2.1130101e-01   1.8520060e-01
  -2.1041226e-01   1.8438551e-01
  -2.0996909e-01   1.8397899e-01
  -2.0952673e-01   1.8357315e-01
  -2.0732683e-01   1.8155427e-01
  -2.0462960e-01   1.7907788e-01
  -2.0118829e-01   1.7591743e-01
  -1.9921532e-01   1.7410544e-01
  -1.9584921e-01   1.7101455e-01
  -1.9252944e-01   1.6796768e-01
  -1.9084687e-01   1.6642424e-01
  -1.8901514e-01   1.6474473e-01
  -1.8714648e-01   1.6303229e-01
  -1.8541042e-01   1.6144231e-01
  -1.8379739e-01   1.5996589e-01
  -1.8221467e-01   1.5851810e-01
  -1.8064285e-01   1.5708122e-01
  -1.7908188e-01   1.5565522e-01
  -1.7753171e-01   1.5424009e-01
  -1.7599228e-01   1.5283579e-01
  -1.7446355e-01   1.5144231e-01
  -1.7294546e-01   1.5005961e-01
  -1.7143799e-01   1.4868766e-01
  -1.6994107e-01   1.4732643e-01
  -1.6845469e-01   1.4597588e-01
  -1.6697879e-01   1.4463599e-01
  -1.6551333e-01   1.4330671e-01
  -1.6405829e-01   1.4198801e-01
  -1.6261362e-01   1.4067985e-01
  -1.6117930e-01   1.3938218e-01
  -1.5975528e-01   1.3809496e-01
  -1.5834154e-01   1.3681816e-01
  -1.5693803e-01   1.3555171e-01
  -1.5554473e-01   1.3429559e-01
  -1.5416160e-01   1.3304974e-01
  -1.5278861e-01   1.3181410e-01
  -1.5142572e-01   1.3058865e-01
  -1.5007291e-01   1.2937331e-01
  -1.4873013e-01   1.2816805e-01
  -1.4739736e-01   1.2697281e-01
  -1.4607455e-01   1.2578753e-01
  -1.4476168e-01   1.2461217e-01
  -1.4345871e-01   1.2344667e-01
  -1.4216560e-01   1.2229097e-01
  -1.4088232e-01   1.2114502e-01
  -1.3960882e-01   1.2000876e-01
  -1.3834508e-01   1.1888215e-01
  -1.3709106e-01   1.1776511e-01
  -1.3584671e-01   1.1665759e-01
  -1.3461200e-01   1.1555954e-01
  -1.3338689e-01   1.1447089e-01
  -1.3217134e-01   1.1339159e-01
  -1.3096531e-01   1.1232158e-01
  -1.2976876e-01   1.1126079e-01
  -1.2858164e-01   1.1020918e-01
  -1.2740392e-01   1.0916667e-01
  -1.2623555e-01   1.0813322e-01
  -1.2507649e-01   1.0710875e-01
  -1.2392670e-01   1.0609322e-01
  -1.2278613e-01   1.0508655e-01
  -1.2165473e-01   1.0408869e-01
  -1.2053247e-01   1.0309958e-01
  -1.1941930e-01   1.0211916e-01
  -1.1831517e-01   1.0114736e-01
  -1.1722003e-01   1.0018413e-01
  -1.1613384e-01   9.9229398e-02
  -1.1505656e-01   9.8283116e-02
  -1.1398813e-01   9.7345217e-02
  -1.1292851e-01   9.6415642e-02
  -1.1187764e-01   9.5494330e-02
  -1.1083548e-01   9.4581221e-02
  -1.0980199e-01   9.3676254e-02
  -1.0877711e-01   9.2779369e-02
  -1.0776079e-01   9.1890506e-02
  -1.0675299e-01   9.1009605e-02
  -1.0575365e-01   9.0136607e-02
  -1.0476272e-01   8.9271452e-02
  -1.0378016e-01   8.8414080e-02
  -1.0280591e-01   8.7564433e-02
  -1.0183992e-01   8.6722450e-02
  -1.0088214e-01   8.5888074e-02
  -9.9932529e-02   8.5061246e-02
  -9.8983089e-02   8.4235005e-02
  -9.8049709e-02   8.3423159e-02
  -9.7028844e-02   8.2535693e-02
  -9.6112248e-02   8.1739291e-02
  -9.5203550e-02   8.0950140e-02
  -9.4302698e-02   8.0168183e-02
  -9.3314247e-02   7.9310620e-02
  -9.2871040e-02   7.8926248e-02
  -9.2429761e-02   7.8543637e-02
  -9.1552962e-02   7.7783673e-02
  -8.9822216e-02   7.6284569e-02
  -8.9394251e-02   7.5914093e-02
  -8.8968163e-02   7.5545323e-02
  -8.8121589e-02   7.4812872e-02
  -8.7282443e-02   7.4087161e-02
  -8.6450672e-02   7.3368135e-02
  -8.5626224e-02   7.2655740e-02
  -8.5216731e-02   7.2302012e-02
  -8.4809049e-02   7.1949921e-02
  -8.3999095e-02   7.1250625e-02
  -8.2967552e-02   7.0360423e-02
  -8.2569848e-02   7.0017335e-02
  -8.2173914e-02   6.9675841e-02
  -8.1387329e-02   6.8997606e-02
  -8.0607744e-02   6.8325666e-02
  -7.9835109e-02   6.7659969e-02
  -7.9069373e-02   6.7000463e-02
  -7.8689075e-02   6.6673015e-02
  -7.8310484e-02   6.6347096e-02
  -7.7463775e-02   6.5618402e-02
  -7.6719279e-02   6.4977918e-02
  -7.5981473e-02   6.4343415e-02
  -7.5615062e-02   6.4028389e-02
  -7.5250306e-02   6.3714840e-02
  -7.4522956e-02   6.3089763e-02
  -7.3455910e-02   6.2173139e-02
  -7.3100922e-02   6.1868296e-02
  -7.2747544e-02   6.1564886e-02
  -7.2045594e-02   6.0962339e-02
  -7.1350010e-02   6.0365450e-02
  -7.0660743e-02   5.9774170e-02
  -6.9977744e-02   5.9188452e-02
  -6.9300964e-02   5.8608248e-02
  -6.8630355e-02   5.8033511e-02
  -6.8297349e-02   5.7748177e-02
  -6.7965868e-02   5.7464192e-02
  -6.7184725e-02   5.6795143e-02
  -6.6858345e-02   5.6515668e-02
  -6.6533463e-02   5.6237517e-02
  -6.5717133e-02   5.5538784e-02
  -6.5397498e-02   5.5265264e-02
  -6.5079333e-02   5.4993041e-02
  -6.4298409e-02   5.4325039e-02
  -6.3673658e-02   5.3790795e-02
  -6.3363445e-02   5.3525576e-02
  -6.3054665e-02   5.3261618e-02
  -6.1833766e-02   5.2218289e-02
  -6.1532067e-02   5.1960556e-02
  -6.1231767e-02   5.1704051e-02
  -6.0608552e-02   5.1171831e-02
  -5.9902066e-02   5.0568672e-02
  -5.9609337e-02   5.0318809e-02
  -5.9317971e-02   5.0070141e-02
  -5.8507892e-02   4.9378935e-02
  -5.8221657e-02   4.9134760e-02
  -5.7936757e-02   4.8891754e-02
  -5.7068181e-02   4.8151078e-02
  -5.6788669e-02   4.7912783e-02
  -5.6510464e-02   4.7675631e-02
  -5.5410611e-02   4.6738340e-02
  -5.5138861e-02   4.6506823e-02
  -5.4868386e-02   4.6276417e-02
  -5.3799127e-02   4.5365815e-02
  -5.3534945e-02   4.5140896e-02
  -5.3272006e-02   4.4917058e-02
  -5.2749836e-02   4.4472611e-02
  -5.2490594e-02   4.4251992e-02
  -5.2232574e-02   4.4032435e-02
  -5.1975770e-02   4.3813937e-02
  -5.1720178e-02   4.3596492e-02
  -5.0709820e-02   4.2737148e-02
  -5.0460207e-02   4.2524899e-02
  -5.0211775e-02   4.2313675e-02
  -4.9964518e-02   4.2103471e-02
  -4.9718432e-02   4.1894283e-02
  -4.8745692e-02   4.1067596e-02
  -4.8505383e-02   4.0863418e-02
  -4.8266214e-02   4.0660228e-02
  -4.7791278e-02   4.0256796e-02
  -4.7320844e-02   3.9857263e-02
  -4.6831923e-02   3.9442107e-02
  -4.6294111e-02   3.8985529e-02
  -4.6065459e-02   3.8791442e-02
  -4.5837895e-02   3.8598298e-02
  -4.4938445e-02   3.7835054e-02
  -4.4716259e-02   3.7646556e-02
  -4.4495134e-02   3.7458974e-02
  -4.4056049e-02   3.7086543e-02
  -4.3838080e-02   3.6901686e-02
  -4.3621154e-02   3.6717728e-02
  -4.3053452e-02   3.6236378e-02
  -4.2840282e-02   3.6055660e-02
  -4.2628134e-02   3.5875822e-02
  -4.2206883e-02   3.5518773e-02
  -4.1997772e-02   3.5341552e-02
  -4.1789664e-02   3.5165196e-02
  -4.1315873e-02   3.4763746e-02
  -4.1111040e-02   3.4590210e-02
  -4.0907190e-02   3.4417520e-02
  -4.0338471e-02   3.3935805e-02
  -4.0138337e-02   3.3766312e-02
  -3.9939167e-02   3.3597648e-02
  -3.9533406e-02   3.3254076e-02
  -3.9141838e-02   3.2922570e-02
  -3.8947468e-02   3.2758033e-02
  -3.8754036e-02   3.2594301e-02
  -3.8261718e-02   3.2177627e-02
  -3.8071595e-02   3.2016737e-02
  -3.7882390e-02   3.1856636e-02
  -3.7694100e-02   3.1697318e-02
  -3.7506719e-02   3.1538782e-02
  -3.7134671e-02   3.1224037e-02
  -3.6766213e-02   3.0912372e-02
  -3.6039939e-02   3.0298165e-02
  -3.5644230e-02   2.9963584e-02
  -3.5032304e-02   2.9446281e-02
  -3.4684175e-02   2.9152035e-02
  -3.4339419e-02   2.8860676e-02
  -3.3996007e-02   2.8570489e-02
  -3.3571510e-02   2.8211833e-02
  -3.2906825e-02   2.7650351e-02
  -3.2254993e-02   2.7099856e-02
  -3.1615779e-02   2.6560140e-02
  -3.1218866e-02   2.6225071e-02
  -3.0599734e-02   2.5702498e-02
  -3.0277354e-02   2.5430441e-02
  -2.9847953e-02   2.5068116e-02
  -2.9519883e-02   2.4791330e-02
  -2.9182664e-02   2.4506857e-02
  -2.8872378e-02   2.4245134e-02
  -2.8571205e-02   2.3991124e-02
  -2.8283158e-02   2.3748209e-02
  -2.8000747e-02   2.3510069e-02
  -2.7721100e-02   2.3274284e-02
  -2.7444192e-02   2.3040829e-02
  -2.7169998e-02   2.2809684e-02
  -2.6898491e-02   2.2580826e-02
  -2.6763738e-02   2.2467247e-02
  -2.6629648e-02   2.2354233e-02
  -2.6099848e-02   2.1907753e-02
  -2.5838842e-02   2.1687825e-02
  -2.5580401e-02   2.1470076e-02
  -2.5324498e-02   2.1254484e-02
  -2.5071112e-02   2.1041031e-02
  -2.4945355e-02   2.0935099e-02
  -2.4820217e-02   2.0829693e-02
  -2.4325809e-02   2.0413287e-02
  -2.4082249e-02   2.0208178e-02
  -2.3841087e-02   2.0005105e-02
  -2.3721399e-02   1.9904326e-02
  -2.3602302e-02   1.9804048e-02
  -2.3131769e-02   1.9407906e-02
  -2.2899976e-02   1.9212783e-02
  -2.2670471e-02   1.9019599e-02
  -2.2556569e-02   1.8923728e-02
  -2.2443231e-02   1.8828335e-02
  -2.1995459e-02   1.8451495e-02
  -2.1735786e-02   1.8232983e-02
  -2.1517778e-02   1.8049544e-02
  -2.1409584e-02   1.7958511e-02
  -2.1301926e-02   1.7867932e-02
  -2.0876603e-02   1.7510114e-02
  -2.0667093e-02   1.7333874e-02
  -2.0459656e-02   1.7159389e-02
  -2.0356710e-02   1.7072800e-02
  -2.0254274e-02   1.6986643e-02
  -1.9849591e-02   1.6646301e-02
  -1.9640728e-02   1.6470661e-02
  -1.9443460e-02   1.6304783e-02
  -1.9345561e-02   1.6222465e-02
  -1.9248148e-02   1.6140559e-02
  -1.8863316e-02   1.5817011e-02
  -1.8673760e-02   1.5657655e-02
  -1.8486085e-02   1.5499890e-02
  -1.8392947e-02   1.5421599e-02
  -1.8300273e-02   1.5343700e-02
  -1.7934169e-02   1.5035986e-02
  -1.7753841e-02   1.4884431e-02
  -1.7575305e-02   1.4734390e-02
  -1.7486703e-02   1.4659933e-02
  -1.7398544e-02   1.4585849e-02
  -1.7050278e-02   1.4293208e-02
  -1.6708908e-02   1.4006390e-02
  -1.6624627e-02   1.3935582e-02
  -1.6540767e-02   1.3865130e-02
  -1.6209491e-02   1.3586835e-02
  -1.6127703e-02   1.3518132e-02
  -1.6046324e-02   1.3449774e-02
  -1.5724851e-02   1.3179753e-02
  -1.5645484e-02   1.3113093e-02
  -1.5566513e-02   1.3046767e-02
  -1.5367635e-02   1.2879741e-02
  -1.5290054e-02   1.2814588e-02
  -1.5212860e-02   1.2749761e-02
  -1.5003298e-02   1.2573780e-02
  -1.4852157e-02   1.2446866e-02
  -1.4777153e-02   1.2383886e-02
  -1.4702525e-02   1.2321223e-02
  -1.4541467e-02   1.2185994e-02
  -1.4394936e-02   1.2062967e-02
  -1.4322220e-02   1.2001917e-02
  -1.4249869e-02   1.1941173e-02
  -1.4036256e-02   1.1761841e-02
  -1.3965336e-02   1.1702305e-02
  -1.3894771e-02   1.1643068e-02
  -1.3616030e-02   1.1409085e-02
  -1.3478746e-02   1.1293852e-02
  -1.3410619e-02   1.1236670e-02
  -1.3342834e-02   1.1179776e-02
  -1.3154227e-02   1.1021477e-02
  -1.3087728e-02   1.0965666e-02
  -1.3021561e-02   1.0910135e-02
  -1.2760198e-02   1.0690794e-02
  -1.2695675e-02   1.0636647e-02
  -1.2631475e-02   1.0582773e-02
  -1.2461727e-02   1.0440331e-02
  -1.2398701e-02   1.0387445e-02
  -1.2335991e-02   1.0334826e-02
  -1.2088286e-02   1.0126986e-02
  -1.2027135e-02   1.0075679e-02
  -1.1966291e-02   1.0024630e-02
  -1.1725956e-02   9.8229953e-03
  -1.1666625e-02   9.7732200e-03
  -1.1607592e-02   9.7236957e-03
  -1.1468896e-02   9.6073432e-03
  -1.1353109e-02   9.5102123e-03
  -1.1295651e-02   9.4620138e-03
  -1.1238482e-02   9.4140583e-03
  -1.1095566e-02   9.2941777e-03
  -1.0983523e-02   9.2001971e-03
  -1.0927923e-02   9.1535619e-03
  -1.0872603e-02   9.1071621e-03
  -1.0654092e-02   8.9238912e-03
  -1.0600150e-02   8.8786500e-03
  -1.0546479e-02   8.8336370e-03
  -1.0334481e-02   8.6558448e-03
  -1.0282147e-02   8.6119562e-03
  -1.0230076e-02   8.5682890e-03
  -1.0102404e-02   8.4612241e-03
  -1.0051237e-02   8.4183178e-03
  -1.0000329e-02   8.3756281e-03
  -9.7992458e-03   8.2070136e-03
  -9.7496063e-03   8.1653908e-03
  -9.7002168e-03   8.1239781e-03
  -9.5922780e-03   8.0334743e-03
  -9.5436810e-03   7.9927278e-03
  -9.4953289e-03   7.9521872e-03
  -9.3578150e-03   7.8368921e-03
  -9.3103994e-03   7.7971386e-03
  -9.2632227e-03   7.7575860e-03
  -9.1473884e-03   7.6604732e-03
  -9.1010333e-03   7.6216111e-03
  -9.0549118e-03   7.5829452e-03
  -8.9386260e-03   7.4854593e-03
  -8.8933233e-03   7.4474815e-03
  -8.8482490e-03   7.4096956e-03
  -8.7118134e-03   7.2953239e-03
  -8.6676544e-03   7.2583071e-03
  -8.6237182e-03   7.2214774e-03
  -8.5021504e-03   7.1195749e-03
  -8.4590489e-03   7.0834465e-03
  -8.4161650e-03   7.0475008e-03
  -8.3068898e-03   6.9559072e-03
  -8.2647735e-03   6.9206063e-03
  -8.2228698e-03   6.8854840e-03
  -8.1166448e-03   6.7964515e-03
  -8.0754886e-03   6.7619570e-03
  -8.0345402e-03   6.7276371e-03
  -7.9292295e-03   6.6393750e-03
  -7.8890193e-03   6.6056751e-03
  -7.8490121e-03   6.5721456e-03
  -7.7344519e-03   6.4761361e-03
  -7.6952251e-03   6.4432620e-03
  -7.6561964e-03   6.4105542e-03
  -7.5387368e-03   6.3121197e-03
  -7.5004984e-03   6.2800754e-03
  -7.4624532e-03   6.2481933e-03
  -7.3465490e-03   6.1510670e-03
  -7.3092815e-03   6.1198378e-03
  -7.2722021e-03   6.0887667e-03
  -7.1257488e-03   5.9660469e-03
  -7.0895968e-03   5.9357542e-03
  -7.0536275e-03   5.9056149e-03
  -6.9690327e-03   5.8347324e-03
  -6.9336728e-03   5.8051046e-03
  -6.8984915e-03   5.7756267e-03
  -6.7595358e-03   5.6592001e-03
  -6.7252347e-03   5.6304610e-03
  -6.6911071e-03   5.6018675e-03
  -6.6113437e-03   5.5350392e-03
  -6.5777920e-03   5.5069289e-03
  -6.5444098e-03   5.4789609e-03
  -6.4444493e-03   5.3952141e-03
  -6.4117415e-03   5.3678120e-03
  -6.3791991e-03   5.3405487e-03
  -6.2978482e-03   5.2723956e-03
  -6.2658819e-03   5.2456156e-03
  -6.2340773e-03   5.2189713e-03
  -6.1442594e-03   5.1437277e-03
  -6.1130701e-03   5.1175996e-03
  -6.0820385e-03   5.0916039e-03
  -6.0010652e-03   5.0237720e-03
  -5.9706004e-03   4.9982518e-03
  -5.9402897e-03   4.9728609e-03
  -5.8205731e-03   4.8725773e-03
  -5.7910216e-03   4.8478233e-03
  -5.7616198e-03   4.8231947e-03
  -5.7032617e-03   4.7743114e-03
  -5.6743040e-03   4.7500555e-03
  -5.6454929e-03   4.7259224e-03
  -5.5637443e-03   4.6574482e-03
  -5.5354929e-03   4.6337846e-03
  -5.5073845e-03   4.6102410e-03
  -5.4325338e-03   4.5475466e-03
  -5.4049467e-03   4.5244402e-03
  -5.3774994e-03   4.5014509e-03
  -5.2690926e-03   4.4106534e-03
  -5.2423332e-03   4.3882411e-03
  -5.2157093e-03   4.3659424e-03
  -5.1572145e-03   4.3169509e-03
  -5.1310217e-03   4.2950137e-03
  -5.1049616e-03   4.2731877e-03
  -5.0020344e-03   4.1869852e-03
  -4.9766277e-03   4.1657071e-03
  -4.9513496e-03   4.1445369e-03
  -4.8945637e-03   4.0969796e-03
  -4.8697015e-03   4.0761580e-03
  -4.8449652e-03   4.0554421e-03
  -4.7709282e-03   3.9934389e-03
  -4.7466924e-03   3.9731425e-03
  -4.7225794e-03   3.9529491e-03
  -4.6614626e-03   3.9017675e-03
  -4.6377815e-03   3.8819362e-03
  -4.6142205e-03   3.8622055e-03
  -4.5472240e-03   3.8061014e-03
  -4.5241219e-03   3.7867555e-03
  -4.5011369e-03   3.7675077e-03
  -4.4432123e-03   3.7190017e-03
  -4.4206374e-03   3.7000977e-03
  -4.3981769e-03   3.6812897e-03
  -4.3296872e-03   3.6239379e-03
  -4.3076878e-03   3.6055163e-03
  -4.2858000e-03   3.5871882e-03
  -4.2328648e-03   3.5428626e-03
  -4.2113564e-03   3.5248524e-03
  -4.1899569e-03   3.5069337e-03
  -4.1054388e-03   3.4361636e-03
  -4.0845765e-03   3.4186950e-03
  -4.0638199e-03   3.4013151e-03
  -4.0226221e-03   3.3668194e-03
  -4.0021798e-03   3.3497028e-03
  -3.9818411e-03   3.3326731e-03
  -3.9347901e-03   3.2932773e-03
  -3.9147932e-03   3.2765340e-03
  -3.8948978e-03   3.2598757e-03
  -3.8486807e-03   3.2211788e-03
  -3.8291206e-03   3.2048015e-03
  -3.8096597e-03   3.1885074e-03
  -3.7592299e-03   3.1462841e-03
  -3.7401235e-03   3.1302871e-03
  -3.7211141e-03   3.1143712e-03
  -3.6784827e-03   3.0786779e-03
  -3.6597859e-03   3.0630241e-03
  -3.6411841e-03   3.0474498e-03
  -3.5934213e-03   3.0074610e-03
  -3.5751562e-03   2.9921688e-03
  -3.5569837e-03   2.9769543e-03
  -3.5162996e-03   2.9428926e-03
  -3.4984257e-03   2.9279283e-03
  -3.4806426e-03   2.9130400e-03
  -3.4336084e-03   2.8736625e-03
  -3.4161542e-03   2.8590498e-03
  -3.3987886e-03   2.8445113e-03
  -3.3593050e-03   2.8114559e-03
  -3.3422279e-03   2.7971591e-03
  -3.3252374e-03   2.7829349e-03
  -3.2807269e-03   2.7456716e-03
  -3.2640486e-03   2.7317089e-03
  -3.2474550e-03   2.7178171e-03
  -3.2110052e-03   2.6873026e-03
  -3.1946808e-03   2.6736364e-03
  -3.1784393e-03   2.6600396e-03
  -3.1362066e-03   2.6246843e-03
  -3.1202619e-03   2.6113362e-03
  -3.1043982e-03   2.5980559e-03
  -3.0695107e-03   2.5688501e-03
  -3.0539045e-03   2.5557856e-03
  -3.0383776e-03   2.5427875e-03
  -2.9980969e-03   2.5090672e-03
  -2.9828533e-03   2.4963065e-03
  -2.9676872e-03   2.4836105e-03
  -2.9344560e-03   2.4557921e-03
  -2.9195356e-03   2.4433020e-03
  -2.9046909e-03   2.4308753e-03
  -2.8651314e-03   2.3977598e-03
  -2.8505629e-03   2.3855645e-03
  -2.8360685e-03   2.3734312e-03
  -2.8032232e-03   2.3459366e-03
  -2.7889692e-03   2.3340046e-03
  -2.7747875e-03   2.3221333e-03
  -2.7187773e-03   2.2752481e-03
  -2.7049520e-03   2.2636753e-03
  -2.6911970e-03   2.2521613e-03
  -2.6638962e-03   2.2293086e-03
  -2.6503497e-03   2.2179693e-03
  -2.6368720e-03   2.2066876e-03
  -2.6028691e-03   2.1782251e-03
  -2.5896326e-03   2.1671453e-03
  -2.5764633e-03   2.1561219e-03
  -2.5460633e-03   2.1306756e-03
  -2.5331153e-03   2.1198375e-03
  -2.5202331e-03   2.1090545e-03
  -2.4835498e-03   2.0783490e-03
  -2.4709193e-03   2.0677769e-03
  -2.4583530e-03   2.0572585e-03
  -2.4293892e-03   2.0330149e-03
  -2.4170339e-03   2.0226731e-03
  -2.4047413e-03   2.0123839e-03
  -2.3561924e-03   1.9717475e-03
  -2.3442089e-03   1.9617172e-03
  -2.3322864e-03   1.9517378e-03
  -2.3086226e-03   1.9319310e-03
  -2.2968808e-03   1.9221030e-03
  -2.2851987e-03   1.9123250e-03
  -2.2539071e-03   1.8861340e-03
  -2.2424434e-03   1.8765388e-03
  -2.2310378e-03   1.8669924e-03
  -2.2050992e-03   1.8452820e-03
  -2.1938834e-03   1.8358945e-03
  -2.1827246e-03   1.8265547e-03
  -2.1522551e-03   1.8010522e-03
  -2.1413079e-03   1.7918895e-03
  -2.1304162e-03   1.7827735e-03
  -2.1059470e-03   1.7622933e-03
  -2.0952350e-03   1.7533276e-03
  -2.0845775e-03   1.7444076e-03
  -2.0559825e-03   1.7204745e-03
  -2.0455245e-03   1.7117215e-03
  -2.0351196e-03   1.7030129e-03
  -2.0118587e-03   1.6835445e-03
  -2.0016249e-03   1.6749793e-03
  -1.9914431e-03   1.6664576e-03
  -1.9646012e-03   1.6439921e-03
  -1.9546076e-03   1.6356279e-03
  -1.9446647e-03   1.6273063e-03
  -1.9226870e-03   1.6089121e-03
  -1.9129065e-03   1.6007263e-03
  -1.9031756e-03   1.5925821e-03
  -1.8763048e-03   1.5700930e-03
  -1.8667600e-03   1.5621045e-03
  -1.8572637e-03   1.5541567e-03
  -1.8359215e-03   1.5362948e-03
  -1.8265819e-03   1.5284782e-03
  -1.8172899e-03   1.5207014e-03
  -1.7917999e-03   1.4993682e-03
  -1.7826846e-03   1.4917395e-03
  -1.7736157e-03   1.4841495e-03
  -1.7533704e-03   1.4672058e-03
  -1.7444505e-03   1.4597406e-03
  -1.7355759e-03   1.4523133e-03
  -1.7005264e-03   1.4229799e-03
  -1.6918751e-03   1.4157396e-03
  -1.6832677e-03   1.4085360e-03
  -1.6661842e-03   1.3942387e-03
  -1.6577074e-03   1.3871445e-03
  -1.6492738e-03   1.3800864e-03
  -1.6282792e-03   1.3625160e-03
  -1.6199952e-03   1.3555832e-03
  -1.6117533e-03   1.3486856e-03
  -1.5930087e-03   1.3329983e-03
  -1.5849040e-03   1.3262156e-03
  -1.5768405e-03   1.3194673e-03
  -1.5548432e-03   1.3010581e-03
  -1.5469326e-03   1.2944378e-03
  -1.5390622e-03   1.2878511e-03
  -1.5217697e-03   1.2733793e-03
  -1.5140272e-03   1.2668998e-03
  -1.5063241e-03   1.2604532e-03
  -1.4856759e-03   1.2431733e-03
  -1.4781170e-03   1.2368474e-03
  -1.4705965e-03   1.2305536e-03
  -1.4541438e-03   1.2167849e-03
  -1.4467452e-03   1.2105932e-03
  -1.4393842e-03   1.2044330e-03
  -1.4196588e-03   1.1879255e-03
  -1.4124356e-03   1.1818806e-03
  -1.4052490e-03   1.1758665e-03
  -1.3895587e-03   1.1627358e-03
  -1.3824885e-03   1.1568191e-03
  -1.3754543e-03   1.1509324e-03
  -1.3565021e-03   1.1350721e-03
  -1.3498751e-03   1.1295262e-03
  -1.3432804e-03   1.1240074e-03
  -1.3260768e-03   1.1096106e-03
  -1.3146417e-03   1.1000411e-03
  -1.3092446e-03   1.0955246e-03
  -1.3038697e-03   1.0910266e-03
  -1.2836453e-03   1.0741018e-03
  -1.2697942e-03   1.0625106e-03
  -1.2615770e-03   1.0556341e-03
  -1.2534129e-03   1.0488021e-03
  -1.2444916e-03   1.0413364e-03
  -1.2356337e-03   1.0339238e-03
  -1.2278680e-03   1.0274251e-03
  -1.2201510e-03   1.0209673e-03
  -1.2092227e-03   1.0118222e-03
  -1.2022839e-03   1.0060155e-03
  -1.1953848e-03   1.0002421e-03
  -1.1871101e-03   9.9331759e-04
  -1.1788927e-03   9.8644103e-04
  -1.1723598e-03   9.8097406e-04
  -1.1658630e-03   9.7553738e-04
  -1.1606915e-03   9.7120973e-04
  -1.1555429e-03   9.6690127e-04
  -1.1514405e-03   9.6346827e-04
  -1.1473527e-03   9.6004744e-04
  -1.1432793e-03   9.5663876e-04
  -1.1404366e-03   9.5425989e-04
  -1.1376009e-03   9.5188693e-04
  -1.1347723e-03   9.4951987e-04
  -1.1319507e-03   9.4715869e-04
  -1.1302611e-03   9.4574480e-04
  -1.1285740e-03   9.4433302e-04
  -1.1268894e-03   9.4292335e-04
  -1.1252074e-03   9.4151578e-04
  -1.1235279e-03   9.4011031e-04
  -1.1218508e-03   9.3870694e-04
  -1.1211807e-03   9.3814618e-04
  -1.1205110e-03   9.3758575e-04
  -1.1198417e-03   9.3702566e-04
  -1.1191728e-03   9.3646590e-04
  -1.1185043e-03   9.3590648e-04
  -1.1178362e-03   9.3534739e-04
  -1.1171685e-03   9.3478864e-04
  -1.1165012e-03   9.3423021e-04
  -1.1158342e-03   9.3367213e-04


==> data/xHatDataRCBFSim1.dat <==
  -2.5000000e+00   1.5000000e+00
  -2.4974694e+00   1.4925694e+00
  -2.4849569e+00   1.4560082e+00
  -2.4686287e+00   1.4087464e+00
  -2.4521289e+00   1.3615063e+00
  -2.4353789e+00   1.3140867e+00
  -2.4183611e+00   1.2664683e+00
  -2.4010538e+00   1.2186246e+00
  -2.3834309e+00   1.1705238e+00
  -2.3654614e+00   1.1221275e+00
  -2.3471076e+00   1.0733886e+00
  -2.3283232e+00   1.0242484e+00
  -2.3090508e+00   9.7463305e-01
  -2.2892175e+00   9.2444701e-01
  -2.2687288e+00   8.7356438e-01
  -2.2474589e+00   8.2181402e-01
  -2.2252340e+00   7.6895453e-01
  -2.2018032e+00   7.1462828e-01
  -2.1772305e+00   6.5926919e-01
  -2.1529518e+00   6.0626955e-01
  -2.1288865e+00   5.5546968e-01
  -2.1036065e+00   5.0403233e-01
  -2.0778571e+00   4.5372763e-01
  -2.0523005e+00   4.0591891e-01
  -2.0266603e+00   3.6007999e-01
  -2.0007399e+00   3.1586863e-01
  -1.9742994e+00   2.7288904e-01
  -1.9471852e+00   2.3089081e-01
  -1.9207964e+00   1.9184529e-01
  -1.8950762e+00   1.5531206e-01
  -1.8699509e+00   1.2085982e-01
  -1.8454249e+00   8.8204904e-02
  -1.8299420e+00   6.8001427e-02
  -1.8144705e+00   4.8078079e-02
  -1.7932337e+00   2.1089436e-02
  -1.7932045e+00   2.1052649e-02
  -1.7930588e+00   2.0868722e-02
  -1.7923301e+00   1.9949255e-02
  -1.7886855e+00   1.5355949e-02
  -1.7815872e+00   6.4364079e-03
  -1.7717924e+00  -5.8186893e-03
  -1.7596418e+00  -2.0945902e-02
  -1.7453092e+00  -3.8697123e-02
  -1.7412078e+00  -4.3760543e-02
  -1.7398073e+00  -4.5487999e-02
  -1.7384061e+00  -4.7205871e-02
  -1.7343558e+00  -5.2102187e-02
  -1.7299550e+00  -5.7322939e-02
  -1.7250290e+00  -6.3066666e-02
  -1.7195293e+00  -6.9376498e-02
  -1.7133948e+00  -7.6308760e-02
  -1.7065588e+00  -8.3924522e-02
  -1.6989476e+00  -9.2290412e-02
  -1.6903367e+00  -1.0163374e-01
  -1.6872786e+00  -1.0492453e-01
  -1.6765269e+00  -1.1639409e-01
  -1.6643916e+00  -1.2917363e-01
  -1.6501638e+00  -1.4396362e-01
  -1.6333838e+00  -1.6117339e-01
  -1.6134414e+00  -1.8133735e-01
  -1.5895543e+00  -2.0512057e-01
  -1.5841258e+00  -2.1047319e-01
  -1.5569205e+00  -2.3702407e-01
  -1.5208022e+00  -2.7160286e-01
  -1.4767161e+00  -3.1282422e-01
  -1.4679713e+00  -3.2087477e-01
  -1.4241887e+00  -3.6055820e-01
  -1.3569055e+00  -4.1949268e-01
  -1.3445930e+00  -4.3000239e-01
  -1.3286348e+00  -4.4349436e-01
  -1.3126882e+00  -4.5682835e-01
  -1.2332402e+00  -5.2097014e-01
  -1.2173703e+00  -5.3330867e-01
  -1.1385887e+00  -5.9206867e-01
  -1.0595839e+00  -6.4656732e-01
  -1.0391008e+00  -6.5992788e-01
  -9.6287745e-01  -7.0668211e-01
  -9.4006786e-01  -7.1973194e-01
  -8.6356106e-01  -7.6014451e-01
  -8.4146334e-01  -7.7082169e-01
  -7.6505585e-01  -8.0411055e-01
  -7.4594834e-01  -8.1152952e-01
  -6.7077890e-01  -8.3702451e-01
  -6.5416431e-01  -8.4184585e-01
  -5.7830862e-01  -8.5995042e-01
  -5.6387311e-01  -8.6265447e-01
  -4.9394553e-01  -8.7227311e-01
  -4.8131226e-01  -8.7338501e-01
  -4.2008466e-01  -8.7598267e-01
  -4.0890463e-01  -8.7595055e-01
  -3.5468595e-01  -8.7352981e-01
  -3.4470512e-01  -8.7267044e-01
  -2.9626842e-01  -8.6664509e-01
  -2.4950336e-01  -8.5787222e-01
  -2.4129073e-01  -8.5602830e-01
  -2.0346716e-01  -8.4635695e-01
  -1.6727757e-01  -8.3527624e-01
  -1.6311592e-01  -8.3388667e-01
  -1.4264478e-01  -8.2670372e-01
  -1.1271856e-01  -8.1515965e-01
  -1.1114879e-01  -8.1451974e-01
  -1.0335249e-01  -8.1129077e-01
  -7.7137031e-02  -7.9981096e-01
  -5.1688486e-02  -7.8774487e-01
  -5.0912635e-02  -7.8736267e-01
  -4.7047710e-02  -7.8544606e-01
  -2.8077609e-02  -7.7573230e-01
  -6.2563778e-03  -7.6392561e-01
  -5.8851704e-03  -7.6371887e-01
  -4.0327208e-03  -7.6268421e-01
   5.1403313e-03  -7.5748812e-01
   2.4429663e-02  -7.4616555e-01
   4.3152456e-02  -7.3465740e-01
   4.4752343e-02  -7.3365013e-01
   5.2677743e-02  -7.2860459e-01
   6.9258592e-02  -7.1774634e-01
   8.5411033e-02  -7.0676993e-01
   8.8571806e-02  -7.0457538e-01
   1.0391745e-01  -6.9370084e-01
   1.1925924e-01  -6.8245831e-01
   1.2366461e-01  -6.7916020e-01
   1.3895660e-01  -6.6746500e-01
   1.5428472e-01  -6.5534780e-01
   1.5993495e-01  -6.5077864e-01
   1.7529768e-01  -6.3806699e-01
   1.9076291e-01  -6.2482809e-01
   1.9573204e-01  -6.2047605e-01
   2.1136551e-01  -6.0645765e-01
   2.2722308e-01  -5.9170355e-01
   2.3013787e-01  -5.8892956e-01
   2.4426589e-01  -5.7519435e-01
   2.6092545e-01  -5.5833575e-01
   2.6221621e-01  -5.5699739e-01
   2.6856524e-01  -5.5034282e-01
   2.8655256e-01  -5.3079882e-01
   2.8677977e-01  -5.3054492e-01
   2.8791200e-01  -5.2927693e-01
   2.9347793e-01  -5.2297504e-01
   3.0450862e-01  -5.1012814e-01
   3.0493399e-01  -5.0962261e-01
   3.0704545e-01  -5.0710158e-01
   3.1722336e-01  -4.9466226e-01
   3.3415222e-01  -4.7277520e-01
   3.3545955e-01  -4.7101396e-01
   3.4180399e-01  -4.6230291e-01
   3.4898588e-01  -4.5208524e-01
   3.5062619e-01  -4.4969338e-01
   3.5846592e-01  -4.3792845e-01
   3.7144523e-01  -4.1701709e-01
   3.7215985e-01  -4.1580404e-01
   3.7563444e-01  -4.0979921e-01
   3.7957630e-01  -4.0275381e-01
   3.8318935e-01  -3.9605102e-01
   3.8358739e-01  -3.9529690e-01
   3.8553794e-01  -3.9155291e-01
   3.9298477e-01  -3.7641111e-01
   3.9304778e-01  -3.7627640e-01
   3.9336153e-01  -3.7560382e-01
   3.9489736e-01  -3.7226538e-01
   3.9992879e-01  -3.6071875e-01
   4.0016365e-01  -3.6015366e-01
   4.0131378e-01  -3.5734784e-01
   4.0133584e-01  -3.5729336e-01
   4.0135789e-01  -3.5723890e-01
   4.0146792e-01  -3.5696677e-01
   4.0201235e-01  -3.5561081e-01
   4.0459497e-01  -3.4894812e-01
   4.1202578e-01  -3.2678721e-01
   4.1215892e-01  -3.2633116e-01
   4.1280710e-01  -3.2406864e-01
   4.1348560e-01  -3.2161824e-01
   4.1415522e-01  -3.1910670e-01
   4.1481427e-01  -3.1653116e-01
   4.1546097e-01  -3.1388782e-01
   4.1589565e-01  -3.1203644e-01
   4.1776979e-01  -3.0312124e-01
   4.1815513e-01  -3.0102728e-01
   4.1968160e-01  -2.9105875e-01
   4.1995846e-01  -2.8874682e-01
   4.2081668e-01  -2.7811581e-01
   4.2090988e-01  -2.7564774e-01
   4.2091245e-01  -2.6802404e-01
   4.2080963e-01  -2.6550331e-01
   4.1973848e-01  -2.5506303e-01
   4.1930733e-01  -2.5258721e-01
   4.1713275e-01  -2.4394542e-01
   4.1634048e-01  -2.4163751e-01
   4.1502211e-01  -2.3834780e-01
   4.1401547e-01  -2.3618187e-01
   4.1191486e-01  -2.3235270e-01
   4.1064871e-01  -2.3024722e-01
   4.0840195e-01  -2.2666468e-01
   4.0686539e-01  -2.2431360e-01
   4.0448735e-01  -2.2081278e-01
   4.0266337e-01  -2.1822882e-01
   4.0022728e-01  -2.1489974e-01
   3.9848212e-01  -2.1259289e-01
   3.9604021e-01  -2.0946459e-01
   3.9411696e-01  -2.0707618e-01
   3.9124223e-01  -2.0361980e-01
   3.8972419e-01  -2.0184578e-01
   3.8730223e-01  -1.9908360e-01
   3.8500076e-01  -1.9653190e-01
   3.8110878e-01  -1.9236645e-01
   3.8016626e-01  -1.9138427e-01
   3.7846996e-01  -1.8964135e-01
   3.7662695e-01  -1.8778247e-01
   3.7464009e-01  -1.8581741e-01
   3.7110230e-01  -1.8241322e-01
   3.6981262e-01  -1.8120100e-01
   3.6739248e-01  -1.7896575e-01
   3.6455830e-01  -1.7641097e-01
   3.5905719e-01  -1.7163361e-01
   3.5850686e-01  -1.7116819e-01
   3.5736684e-01  -1.7021101e-01
   3.5614442e-01  -1.6919492e-01
   3.5483345e-01  -1.6811678e-01
   3.5231263e-01  -1.6607648e-01
   3.4758892e-01  -1.6236456e-01
   3.4677362e-01  -1.6173802e-01
   3.4515164e-01  -1.6050353e-01
   3.4341186e-01  -1.5919675e-01
   3.4082335e-01  -1.5728490e-01
   3.3588162e-01  -1.5373846e-01
   3.3512731e-01  -1.5320867e-01
   3.3360531e-01  -1.5214875e-01
   3.3197631e-01  -1.5102750e-01
   3.2902823e-01  -1.4903222e-01
   3.2339344e-01  -1.4533550e-01
   3.2282212e-01  -1.4496897e-01
   3.2165880e-01  -1.4422726e-01
   3.2041521e-01  -1.4344112e-01
   3.1908577e-01  -1.4260834e-01
   3.1648670e-01  -1.4100259e-01
   3.1180843e-01  -1.3818477e-01
   3.1091217e-01  -1.3765529e-01
   3.0926273e-01  -1.3668938e-01
   3.0746218e-01  -1.3564740e-01
   3.0445726e-01  -1.3393678e-01
   2.9970491e-01  -1.3130165e-01
   2.9874808e-01  -1.3078125e-01
   2.9724701e-01  -1.2997156e-01
   2.9560280e-01  -1.2909397e-01
   2.9185281e-01  -1.2712811e-01
   2.8816669e-01  -1.2524289e-01
   2.8454245e-01  -1.2343355e-01
   2.8097180e-01  -1.2169262e-01
   2.7732729e-01  -1.1995712e-01
   2.7360393e-01  -1.1822606e-01
   2.7006228e-01  -1.1661778e-01
   2.6620104e-01  -1.1490571e-01
   2.6297827e-01  -1.1350886e-01
   2.5890679e-01  -1.1178477e-01
   2.5605073e-01  -1.1060171e-01
   2.5178721e-01  -1.0887493e-01
   2.4922675e-01  -1.0785995e-01
   2.4475672e-01  -1.0612649e-01
   2.4246711e-01  -1.0525707e-01
   2.3979855e-01  -1.0425917e-01
   2.3748720e-01  -1.0340799e-01
   2.3261604e-01  -1.0165291e-01
   2.3031974e-01  -1.0084332e-01
   2.2517178e-01  -9.9068200e-02
   2.2313513e-01  -9.8380702e-02
   2.1820614e-01  -9.6750188e-02
   2.1602019e-01  -9.6041715e-02
   2.1138669e-01  -9.4568473e-02
   2.1134625e-01  -9.4555780e-02
   2.1130582e-01  -9.4543095e-02
   2.1110392e-01  -9.4479786e-02
   2.1010028e-01  -9.4166112e-02
   2.0633189e-01  -9.3003444e-02
   2.0616310e-01  -9.2951915e-02
   2.0567487e-01  -9.2803118e-02
   2.0516756e-01  -9.2648912e-02
   2.0465272e-01  -9.2492838e-02
   2.0412963e-01  -9.2334689e-02
   2.0336349e-01  -9.2103834e-02
   2.0095643e-01  -9.1384405e-02
   2.0060443e-01  -9.1279931e-02
   1.9981225e-01  -9.1045485e-02
   1.9898514e-01  -9.0801685e-02
   1.9852385e-01  -9.0666144e-02
   1.9764528e-01  -9.0408840e-02
   1.9672303e-01  -9.0139914e-02
   1.9628241e-01  -9.0011851e-02
   1.9492042e-01  -8.9617682e-02
   1.9455551e-01  -8.9512501e-02
   1.9307498e-01  -8.9087569e-02
   1.9278606e-01  -8.9004980e-02
   1.9135674e-01  -8.8597970e-02
   1.9113716e-01  -8.8535672e-02
   1.9004833e-01  -8.8227632e-02
   1.8861807e-01  -8.7825185e-02
   1.8850611e-01  -8.7793783e-02
   1.8794875e-01  -8.7637679e-02
   1.8702488e-01  -8.7379712e-02
   1.8697382e-01  -8.7365484e-02
   1.8671907e-01  -8.7294535e-02
   1.8579733e-01  -8.7038435e-02
   1.8471347e-01  -8.6738472e-02
   1.8467847e-01  -8.6728807e-02
   1.8450374e-01  -8.6680571e-02
   1.8363638e-01  -8.6441611e-02
   1.8239660e-01  -8.6101374e-02
   1.8227832e-01  -8.6068994e-02
   1.8168994e-01  -8.5908121e-02
   1.8015469e-01  -8.5489898e-02
   1.7995879e-01  -8.5436689e-02
   1.7898783e-01  -8.5173463e-02
   1.7652790e-01  -8.4510124e-02
   1.7621285e-01  -8.4425515e-02
   1.7466092e-01  -8.4009810e-02
   1.7428773e-01  -8.3910100e-02
   1.7245551e-01  -8.3421888e-02
   1.7201655e-01  -8.3305230e-02
   1.7048966e-01  -8.2900287e-02
   1.6999478e-01  -8.2769304e-02
   1.6863375e-01  -8.2409658e-02
   1.6808852e-01  -8.2265805e-02
   1.6584519e-01  -8.1675038e-02
   1.6522882e-01  -8.1512981e-02
   1.6416659e-01  -8.1233893e-02
   1.6351011e-01  -8.1061510e-02
   1.6254491e-01  -8.0808152e-02
   1.6195303e-01  -8.0652822e-02
   1.6114255e-01  -8.0440137e-02
   1.6061790e-01  -8.0302450e-02
   1.5978193e-01  -8.0083019e-02
   1.5932114e-01  -7.9962034e-02
   1.5848862e-01  -7.9743357e-02
   1.5808725e-01  -7.9637875e-02
   1.5720940e-01  -7.9407028e-02
   1.5686553e-01  -7.9316533e-02
   1.5589469e-01  -7.9060810e-02
   1.5560855e-01  -7.8985365e-02
   1.5495748e-01  -7.8813556e-02
   1.5471164e-01  -7.8748627e-02
   1.5408762e-01  -7.8583666e-02
   1.5387853e-01  -7.8528341e-02
   1.5325929e-01  -7.8364330e-02
   1.5308460e-01  -7.8318015e-02
   1.5245421e-01  -7.8150703e-02
   1.5231238e-01  -7.8113020e-02
   1.5161067e-01  -7.7926343e-02
   1.5150267e-01  -7.7897574e-02
   1.5096703e-01  -7.7754747e-02
   1.5022950e-01  -7.7557648e-02
   1.5017550e-01  -7.7543195e-02
   1.4990660e-01  -7.7471186e-02
   1.4942729e-01  -7.7342643e-02
   1.4940384e-01  -7.7336349e-02
   1.4928683e-01  -7.7304928e-02
   1.4870719e-01  -7.7149046e-02
   1.4869312e-01  -7.7145258e-02
   1.4862287e-01  -7.7126338e-02
   1.4827362e-01  -7.7032186e-02
   1.4737481e-01  -7.6789179e-02
   1.4732290e-01  -7.6775112e-02
   1.4706449e-01  -7.6705029e-02
   1.4668149e-01  -7.6600985e-02
   1.4660512e-01  -7.6580212e-02
   1.4622570e-01  -7.6476886e-02
   1.4576226e-01  -7.6350382e-02
   1.4565423e-01  -7.6320844e-02
   1.4533817e-01  -7.6234321e-02
   1.4502499e-01  -7.6148423e-02
   1.4489223e-01  -7.6111959e-02
   1.4457092e-01  -7.6023585e-02
   1.4425264e-01  -7.5935864e-02
   1.4409460e-01  -7.5892238e-02
   1.4370274e-01  -7.5783870e-02
   1.4331546e-01  -7.5676481e-02
   1.4312763e-01  -7.5624291e-02
   1.4275825e-01  -7.5521448e-02
   1.4238880e-01  -7.5418305e-02
   1.4217248e-01  -7.5357779e-02
   1.4189183e-01  -7.5279101e-02
   1.4109617e-01  -7.5055079e-02
   1.4091683e-01  -7.5004382e-02
   1.4073853e-01  -7.4953900e-02
   1.4026088e-01  -7.4818281e-02
   1.3998283e-01  -7.4739071e-02
   1.3975463e-01  -7.4673914e-02
   1.3945609e-01  -7.4588464e-02
   1.3925445e-01  -7.4530613e-02
   1.3905417e-01  -7.4473041e-02
   1.3845137e-01  -7.4299082e-02
   1.3828770e-01  -7.4251671e-02
   1.3812495e-01  -7.4204446e-02
   1.3759891e-01  -7.4051259e-02
   1.3742445e-01  -7.4000266e-02
   1.3725105e-01  -7.3949488e-02
   1.3648066e-01  -7.3722710e-02
   1.3629268e-01  -7.3667076e-02
   1.3610597e-01  -7.3611696e-02
   1.3585923e-01  -7.3538325e-02
   1.3566406e-01  -7.3480138e-02
   1.3547027e-01  -7.3422228e-02
   1.3517158e-01  -7.3332700e-02
   1.3496872e-01  -7.3271707e-02
   1.3476738e-01  -7.3211019e-02
   1.3454278e-01  -7.3143135e-02
   1.3433314e-01  -7.3079594e-02
   1.3412514e-01  -7.3016383e-02
   1.3392578e-01  -7.2955632e-02
   1.3381752e-01  -7.2922575e-02
   1.3370971e-01  -7.2889606e-02
   1.3339786e-01  -7.2793974e-02
   1.3328693e-01  -7.2759856e-02
   1.3317647e-01  -7.2725833e-02
   1.3281813e-01  -7.2615096e-02
   1.3270436e-01  -7.2579819e-02
   1.3259109e-01  -7.2544642e-02
   1.3212233e-01  -7.2398452e-02
   1.3200528e-01  -7.2361790e-02
   1.3188877e-01  -7.2325236e-02
   1.3144089e-01  -7.2184119e-02
   1.3132077e-01  -7.2146107e-02
   1.3120122e-01  -7.2108209e-02
   1.3061213e-01  -7.1920422e-02
   1.3048845e-01  -7.1880774e-02
   1.3036540e-01  -7.1841250e-02
   1.3007142e-01  -7.1746504e-02
   1.2994553e-01  -7.1705792e-02
   1.2982031e-01  -7.1665211e-02
   1.2952178e-01  -7.1568132e-02
   1.2939374e-01  -7.1526341e-02
   1.2926638e-01  -7.1484688e-02
   1.2902329e-01  -7.1404928e-02
   1.2889335e-01  -7.1362161e-02
   1.2876414e-01  -7.1319536e-02
   1.2854011e-01  -7.1245404e-02
   1.2840842e-01  -7.1201691e-02
   1.2827748e-01  -7.1158125e-02
   1.2807644e-01  -7.1091042e-02
   1.2794313e-01  -7.1046422e-02
   1.2781058e-01  -7.1001955e-02
   1.2764275e-01  -7.0945496e-02
   1.2750797e-01  -7.0900027e-02
   1.2737398e-01  -7.0854717e-02
   1.2719598e-01  -7.0794348e-02
   1.2705973e-01  -7.0748006e-02
   1.2692431e-01  -7.0701827e-02
   1.2676569e-01  -7.0647586e-02
   1.2662809e-01  -7.0600402e-02
   1.2649134e-01  -7.0553387e-02
   1.2635356e-01  -7.0505893e-02
   1.2621472e-01  -7.0457903e-02
   1.2607674e-01  -7.0410086e-02
   1.2593481e-01  -7.0360766e-02
   1.2586466e-01  -7.0336339e-02
   1.2579473e-01  -7.0311956e-02
   1.2561492e-01  -7.0249100e-02
   1.2547394e-01  -7.0199663e-02
   1.2533387e-01  -7.0150408e-02
   1.2518650e-01  -7.0098439e-02
   1.2511531e-01  -7.0073276e-02
   1.2504435e-01  -7.0048161e-02
   1.2484251e-01  -6.9976526e-02
   1.2469945e-01  -6.9925572e-02
   1.2455734e-01  -6.9874809e-02
   1.2448532e-01  -6.9849028e-02
   1.2441354e-01  -6.9823295e-02
   1.2420717e-01  -6.9749095e-02
   1.2413471e-01  -6.9722968e-02
   1.2406250e-01  -6.9696890e-02
   1.2385200e-01  -6.9620648e-02
   1.2377911e-01  -6.9594170e-02
   1.2370647e-01  -6.9567743e-02
   1.2345431e-01  -6.9475685e-02
   1.2338095e-01  -6.9448813e-02
   1.2330786e-01  -6.9421993e-02
   1.2300667e-01  -6.9311045e-02
   1.2293281e-01  -6.9283729e-02
   1.2285922e-01  -6.9256465e-02
   1.2262567e-01  -6.9169663e-02
   1.2255140e-01  -6.9141967e-02
   1.2247740e-01  -6.9114326e-02
   1.2214966e-01  -6.8991373e-02
   1.2207489e-01  -6.8963202e-02
   1.2200040e-01  -6.8935087e-02
   1.2172144e-01  -6.8829391e-02
   1.2164626e-01  -6.8800791e-02
   1.2157134e-01  -6.8772248e-02
   1.2122148e-01  -6.8638316e-02
   1.2114755e-01  -6.8609879e-02
   1.2107388e-01  -6.8581498e-02
   1.2078521e-01  -6.8469830e-02
   1.2071284e-01  -6.8441724e-02
   1.2064074e-01  -6.8413672e-02
   1.2031765e-01  -6.8287417e-02
   1.2024693e-01  -6.8259662e-02
   1.2017647e-01  -6.8231959e-02
   1.1985129e-01  -6.8103541e-02
   1.1978219e-01  -6.8076131e-02
   1.1971333e-01  -6.8048773e-02
   1.1940312e-01  -6.7924990e-02
   1.1933555e-01  -6.7897911e-02
   1.1926821e-01  -6.7870880e-02
   1.1893484e-01  -6.7736462e-02
   1.1886883e-01  -6.7709723e-02
   1.1880303e-01  -6.7683032e-02
   1.1847727e-01  -6.7550285e-02
   1.1841276e-01  -6.7523876e-02
   1.1834844e-01  -6.7497513e-02
   1.1802996e-01  -6.7366384e-02
   1.1796687e-01  -6.7340294e-02
   1.1790398e-01  -6.7314249e-02
   1.1759247e-01  -6.7184687e-02
   1.1753075e-01  -6.7158906e-02
   1.1746922e-01  -6.7133168e-02
   1.1716438e-01  -6.7005123e-02
   1.1710396e-01  -6.6979641e-02
   1.1704373e-01  -6.6954201e-02
   1.1678836e-01  -6.6845951e-02
   1.1672908e-01  -6.6820730e-02
   1.1666997e-01  -6.6795550e-02
   1.1642569e-01  -6.6691130e-02
   1.1636747e-01  -6.6666158e-02
   1.1630942e-01  -6.6641226e-02
   1.1607541e-01  -6.6540388e-02
   1.1601820e-01  -6.6515655e-02
   1.1596115e-01  -6.6490961e-02
   1.1573322e-01  -6.6391981e-02
   1.1567698e-01  -6.6367480e-02
   1.1562090e-01  -6.6343016e-02
   1.1540237e-01  -6.6247401e-02
   1.1534705e-01  -6.6223122e-02
   1.1529188e-01  -6.6198880e-02
   1.1508268e-01  -6.6106689e-02
   1.1502823e-01  -6.6082623e-02
   1.1497393e-01  -6.6058593e-02
   1.1476792e-01  -6.5967172e-02
   1.1471431e-01  -6.5943315e-02
   1.1466085e-01  -6.5919493e-02
   1.1446191e-01  -6.5830611e-02
   1.1440911e-01  -6.5806955e-02
   1.1435644e-01  -6.5783333e-02
   1.1416338e-01  -6.5696510e-02
   1.1411134e-01  -6.5673049e-02
   1.1405944e-01  -6.5649621e-02
   1.1387153e-01  -6.5564581e-02
   1.1382024e-01  -6.5541309e-02
   1.1376907e-01  -6.5518070e-02
   1.1358558e-01  -6.5434522e-02
   1.1353500e-01  -6.5411434e-02
   1.1348454e-01  -6.5388379e-02
   1.1330596e-01  -6.5306584e-02
   1.1325607e-01  -6.5283674e-02
   1.1320629e-01  -6.5260797e-02
   1.1303178e-01  -6.5180409e-02
   1.1298254e-01  -6.5157675e-02
   1.1293342e-01  -6.5134971e-02
   1.1276350e-01  -6.5056258e-02
   1.1271489e-01  -6.5033693e-02
   1.1266640e-01  -6.5011159e-02
   1.1249733e-01  -6.4932417e-02
   1.1244934e-01  -6.4910019e-02
   1.1240147e-01  -6.4887652e-02
   1.1223852e-01  -6.4811367e-02
   1.1219113e-01  -6.4789131e-02
   1.1214384e-01  -6.4766924e-02
   1.1198068e-01  -6.4690146e-02
   1.1193386e-01  -6.4668070e-02
   1.1188714e-01  -6.4646023e-02
   1.1173166e-01  -6.4572499e-02
   1.1168540e-01  -6.4550577e-02
   1.1163923e-01  -6.4528683e-02
   1.1147261e-01  -6.4449508e-02
   1.1142690e-01  -6.4427745e-02
   1.1138129e-01  -6.4406010e-02
   1.1122153e-01  -6.4329729e-02
   1.1117636e-01  -6.4308119e-02
   1.1113129e-01  -6.4286536e-02
   1.1096879e-01  -6.4208583e-02
   1.1092415e-01  -6.4187126e-02
   1.1087960e-01  -6.4165697e-02
   1.1071263e-01  -6.4085227e-02
   1.1066852e-01  -6.4063925e-02
   1.1062449e-01  -6.4042650e-02
   1.1045678e-01  -6.3961445e-02
   1.1041318e-01  -6.3940297e-02
   1.1036967e-01  -6.3919174e-02
   1.1019786e-01  -6.3835609e-02
   1.1015478e-01  -6.3814615e-02
   1.1011178e-01  -6.3793647e-02
   1.0994273e-01  -6.3711054e-02
   1.0990014e-01  -6.3690211e-02
   1.0985764e-01  -6.3669394e-02
   1.0966548e-01  -6.3575088e-02
   1.0962343e-01  -6.3554409e-02
   1.0958146e-01  -6.3533755e-02
   1.0942568e-01  -6.3456970e-02
   1.0934255e-01  -6.3415918e-02
   1.0929321e-01  -6.3391524e-02
   1.0924398e-01  -6.3367164e-02
   1.0920272e-01  -6.3346732e-02
   1.0916153e-01  -6.3326323e-02
   1.0896260e-01  -6.3227565e-02
   1.0892185e-01  -6.3207296e-02
   1.0888117e-01  -6.3187051e-02
   1.0876136e-01  -6.3127344e-02
   1.0868065e-01  -6.3087062e-02
   1.0863472e-01  -6.3064116e-02
   1.0858889e-01  -6.3041200e-02
   1.0854880e-01  -6.3021147e-02
   1.0850879e-01  -6.3001116e-02
   1.0830977e-01  -6.2901306e-02
   1.0827017e-01  -6.2881412e-02
   1.0823064e-01  -6.2861541e-02
   1.0812049e-01  -6.2806108e-02
   1.0808122e-01  -6.2786322e-02
   1.0804201e-01  -6.2766558e-02
   1.0784697e-01  -6.2668071e-02
   1.0780816e-01  -6.2648440e-02
   1.0776941e-01  -6.2628831e-02
   1.0765995e-01  -6.2573377e-02
   1.0762145e-01  -6.2553851e-02
   1.0758302e-01  -6.2534347e-02
   1.0739177e-01  -6.2437148e-02
   1.0735370e-01  -6.2417773e-02
   1.0731570e-01  -6.2398419e-02
   1.0721088e-01  -6.2344982e-02
   1.0717311e-01  -6.2325707e-02
   1.0713540e-01  -6.2306453e-02
   1.0695240e-01  -6.2212889e-02
   1.0691504e-01  -6.2193758e-02
   1.0687773e-01  -6.2174648e-02
   1.0677634e-01  -6.2122658e-02
   1.0673925e-01  -6.2103625e-02
   1.0670222e-01  -6.2084611e-02
   1.0652786e-01  -6.1994967e-02
   1.0649116e-01  -6.1976070e-02
   1.0645451e-01  -6.1957193e-02
   1.0635489e-01  -6.1905839e-02
   1.0631844e-01  -6.1887037e-02
   1.0628205e-01  -6.1868254e-02
   1.0611053e-01  -6.1779607e-02
   1.0607445e-01  -6.1760938e-02
   1.0603842e-01  -6.1742288e-02
   1.0594202e-01  -6.1692342e-02
   1.0590619e-01  -6.1673764e-02
   1.0587041e-01  -6.1655205e-02
   1.0570671e-01  -6.1570199e-02
   1.0567123e-01  -6.1551748e-02
   1.0563579e-01  -6.1533316e-02
   1.0554059e-01  -6.1483765e-02
   1.0550534e-01  -6.1465403e-02
   1.0547014e-01  -6.1447060e-02
   1.0530848e-01  -6.1362729e-02
   1.0527355e-01  -6.1344492e-02
   1.0523868e-01  -6.1326273e-02
   1.0514645e-01  -6.1278056e-02
   1.0511175e-01  -6.1259905e-02
   1.0507711e-01  -6.1241772e-02
   1.0492185e-01  -6.1160439e-02
   1.0488746e-01  -6.1142407e-02
   1.0485312e-01  -6.1124393e-02
   1.0476218e-01  -6.1076658e-02
   1.0472801e-01  -6.1058711e-02
   1.0469389e-01  -6.1040781e-02
   1.0454052e-01  -6.0960120e-02
   1.0446073e-01  -6.0918106e-02
   1.0438119e-01  -6.0876189e-02
   1.0414687e-01  -6.0752523e-02
   1.0401626e-01  -6.0683473e-02
   1.0390118e-01  -6.0622561e-02
   1.0370224e-01  -6.0517107e-02
   1.0359348e-01  -6.0459379e-02
   1.0346961e-01  -6.0393556e-02
   1.0328904e-01  -6.0297483e-02
   1.0312759e-01  -6.0211455e-02
   1.0298313e-01  -6.0134382e-02
   1.0285379e-01  -6.0065299e-02
   1.0273793e-01  -6.0003351e-02
   1.0263408e-01  -5.9947780e-02
   1.0254097e-01  -5.9897914e-02
   1.0244818e-01  -5.9848186e-02
   1.0237418e-01  -5.9808502e-02
   1.0230039e-01  -5.9768907e-02
   1.0224150e-01  -5.9737293e-02
   1.0218274e-01  -5.9705736e-02
   1.0213582e-01  -5.9680529e-02
   1.0208899e-01  -5.9655359e-02
   1.0204224e-01  -5.9630223e-02
   1.0200957e-01  -5.9612649e-02
   1.0197693e-01  -5.9595093e-02
   1.0194433e-01  -5.9577553e-02
   1.0191177e-01  -5.9560031e-02
   1.0189226e-01  -5.9549526e-02
   1.0187276e-01  -5.9539027e-02
   1.0185327e-01  -5.9528534e-02
   1.0183380e-01  -5.9518047e-02
   1.0181434e-01  -5.9507567e-02
   1.0179489e-01  -5.9497093e-02
   1.0178712e-01  -5.9492905e-02
   1.0177934e-01  -5.9488717e-02
   1.0177158e-01  -5.9484531e-02
   1.0176381e-01  -5.9480346e-02
   1.0175604e-01  -5.9476162e-02
   1.0174828e-01  -5.9471979e-02
   1.0174052e-01  -5.9467797e-02
   1.0173276e-01  -5.9463616e-02
   1.0172500e-01  -5.9459435e-02


==> data/xHatDataRCBFSim2.dat <==
  -7.5000000e-01   2.2500000e+00
  -7.5003108e-01   2.2492712e+00
  -7.5019060e-01   2.2456416e+00
  -7.5108952e-01   2.2278416e+00
  -7.5298205e-01   2.1989946e+00
  -7.5545269e-01   2.1702579e+00
  -7.5897082e-01   2.1382513e+00
  -7.6373676e-01   2.1040443e+00
  -7.6995080e-01   2.0684770e+00
  -7.7781411e-01   2.0321979e+00
  -7.8678925e-01   1.9982386e+00
  -7.9619626e-01   1.9682805e+00
  -8.0585017e-01   1.9417365e+00
  -8.1564890e-01   1.9179955e+00
  -8.2553410e-01   1.8965369e+00
  -8.3548208e-01   1.8769192e+00
  -8.4549728e-01   1.8587658e+00
  -8.5560618e-01   1.8417526e+00
  -8.6636428e-01   1.8248153e+00
  -8.7681349e-01   1.8092965e+00
  -8.7685754e-01   1.8092327e+00
  -8.7707782e-01   1.8089142e+00
  -8.7794246e-01   1.8076669e+00
  -8.7882484e-01   1.8063990e+00
  -8.7987449e-01   1.8048974e+00
  -8.8109717e-01   1.8031570e+00
  -8.8248523e-01   1.8011923e+00
  -8.8403556e-01   1.7990115e+00
  -8.8574851e-01   1.7966180e+00
  -8.8762731e-01   1.7940114e+00
  -8.8967795e-01   1.7911879e+00
  -8.9190910e-01   1.7881400e+00
  -8.9433244e-01   1.7848566e+00
  -8.9696303e-01   1.7813226e+00
  -8.9982000e-01   1.7775178e+00
  -9.0292752e-01   1.7734158e+00
  -9.0631620e-01   1.7689827e+00
  -9.1002515e-01   1.7641739e+00
  -9.1459987e-01   1.7582979e+00
  -9.2689472e-01   1.7427439e+00
  -9.3974562e-01   1.7267210e+00
  -9.5315845e-01   1.7100675e+00
  -9.5758181e-01   1.7045591e+00
  -9.7107294e-01   1.6876025e+00
  -9.8441786e-01   1.6704399e+00
  -9.8903472e-01   1.6643725e+00
  -1.0015861e+00   1.6474249e+00
  -1.0019801e+00   1.6468805e+00
  -1.0023736e+00   1.6463361e+00
  -1.0043315e+00   1.6436141e+00
  -1.0138877e+00   1.6299952e+00
  -1.0188103e+00   1.6227352e+00
  -1.0304277e+00   1.6047963e+00
  -1.0416910e+00   1.5860682e+00
  -1.0468857e+00   1.5768795e+00
  -1.0574920e+00   1.5567568e+00
  -1.0676459e+00   1.5353003e+00
  -1.0729383e+00   1.5230024e+00
  -1.0821596e+00   1.4990940e+00
  -1.0906563e+00   1.4730791e+00
  -1.0941268e+00   1.4608323e+00
  -1.1011773e+00   1.4312782e+00
  -1.1047902e+00   1.4121569e+00
  -1.1096002e+00   1.3771400e+00
  -1.1115175e+00   1.3548760e+00
  -1.1129024e+00   1.3118591e+00
  -1.1122950e+00   1.2840750e+00
  -1.1106707e+00   1.2569424e+00
  -1.1077638e+00   1.2271563e+00
  -1.1008755e+00   1.1812659e+00
  -1.0945024e+00   1.1499908e+00
  -1.0809151e+00   1.0979799e+00
  -1.0736559e+00   1.0747757e+00
  -1.0625661e+00   1.0431026e+00
  -1.0502014e+00   1.0116289e+00
  -1.0289732e+00   9.6380301e-01
  -1.0175386e+00   9.4046527e-01
  -1.0037215e+00   9.1409806e-01
  -9.8640689e-01   8.8348173e-01
  -9.6963393e-01   8.5601687e-01
  -9.5372608e-01   8.3153716e-01
  -9.2577455e-01   7.9157485e-01
  -9.1158440e-01   7.7258869e-01
  -8.9408965e-01   7.5024382e-01
  -8.8088271e-01   7.3409254e-01
  -8.5707434e-01   7.0639899e-01
  -8.4599555e-01   6.9409482e-01
  -8.3139064e-01   6.7840066e-01
  -8.1980611e-01   6.6635760e-01
  -7.9548588e-01   6.4216700e-01
  -7.9076433e-01   6.3763474e-01
  -7.8316979e-01   6.3045130e-01
  -7.7516604e-01   6.2301970e-01
  -7.7024199e-01   6.1851673e-01
  -7.6357067e-01   6.1249785e-01
  -7.5647684e-01   6.0619884e-01
  -7.5098593e-01   6.0139298e-01
  -7.4473936e-01   5.9599805e-01
  -7.3803621e-01   5.9029236e-01
  -7.3112036e-01   5.8449393e-01
  -7.2292788e-01   5.7773777e-01
  -7.1684494e-01   5.7279800e-01
  -7.0983993e-01   5.6718789e-01
  -7.0393903e-01   5.6252532e-01
  -6.9752880e-01   5.5752389e-01
  -6.9170855e-01   5.5303842e-01
  -6.9152054e-01   5.5289439e-01
  -6.9133263e-01   5.5275049e-01
  -6.9039453e-01   5.5203291e-01
  -6.8573997e-01   5.4849192e-01
  -6.7720269e-01   5.4207899e-01
  -6.5417102e-01   5.2526667e-01
  -6.4873152e-01   5.2139321e-01
  -6.4076945e-01   5.1578379e-01
  -6.3313511e-01   5.1046861e-01
  -6.1317770e-01   4.9683215e-01
  -6.0603598e-01   4.9203302e-01
  -5.9727389e-01   4.8619328e-01
  -5.9039497e-01   4.8164126e-01
  -5.7447443e-01   4.7119233e-01
  -5.7059448e-01   4.6866033e-01
  -5.6475794e-01   4.6485885e-01
  -5.5800928e-01   4.6047128e-01
  -5.4352426e-01   4.5106352e-01
  -5.4129328e-01   4.4961385e-01
  -5.3726854e-01   4.4699687e-01
  -5.3307083e-01   4.4426412e-01
  -5.2674009e-01   4.4013405e-01
  -5.1436017e-01   4.3201413e-01
  -5.1262661e-01   4.3087135e-01
  -5.0934234e-01   4.2870171e-01
  -5.0591555e-01   4.2643100e-01
  -4.9991899e-01   4.2243866e-01
  -4.9399346e-01   4.1846745e-01
  -4.8813724e-01   4.1451411e-01
  -4.8234868e-01   4.1057568e-01
  -4.7662623e-01   4.0664944e-01
  -4.7096842e-01   4.0273295e-01
  -4.6537387e-01   3.9882403e-01
  -4.5987019e-01   3.9494127e-01
  -4.5485844e-01   3.9137161e-01
  -4.4950232e-01   3.8751921e-01
  -4.4532556e-01   3.8448717e-01
  -4.3705284e-01   3.7840666e-01
  -4.3639004e-01   3.7791507e-01
  -4.3462776e-01   3.7660472e-01
  -4.3278730e-01   3.7523115e-01
  -4.2760692e-01   3.7133663e-01
  -4.2420119e-01   3.6875319e-01
  -4.1661412e-01   3.6293110e-01
  -4.1587178e-01   3.6235644e-01
  -4.1413963e-01   3.6101205e-01
  -4.1231155e-01   3.5958790e-01
  -4.0734844e-01   3.5569387e-01
  -4.0349188e-01   3.5264017e-01
  -3.9862236e-01   3.4874967e-01
  -3.9514585e-01   3.4594852e-01
  -3.9036523e-01   3.4206480e-01
  -3.8712250e-01   3.3940970e-01
  -3.8242780e-01   3.3553653e-01
  -3.7935606e-01   3.3298390e-01
  -3.7474514e-01   3.2912547e-01
  -3.7179285e-01   3.2663851e-01
  -3.6726418e-01   3.2279932e-01
  -3.6438646e-01   3.2034484e-01
  -3.5993906e-01   3.1652960e-01
  -3.5709406e-01   3.1407547e-01
  -3.5272746e-01   3.1028910e-01
  -3.4987321e-01   3.0780173e-01
  -3.4558741e-01   3.0404932e-01
  -3.4267823e-01   3.0149078e-01
  -3.3847376e-01   2.9777764e-01
  -3.3545555e-01   2.9510149e-01
  -3.3133357e-01   2.9143321e-01
  -3.2813630e-01   2.8857786e-01
  -3.2406164e-01   2.8492721e-01
  -3.2064640e-01   2.8185800e-01
  -3.1637683e-01   2.7801012e-01
  -3.1301216e-01   2.7497000e-01
  -3.0853034e-01   2.7091105e-01
  -3.0516307e-01   2.6785518e-01
  -3.0044733e-01   2.6356771e-01
  -2.9701405e-01   2.6044132e-01
  -2.9203685e-01   2.5590299e-01
  -2.8845820e-01   2.5263639e-01
  -2.8829444e-01   2.5248685e-01
  -2.8813078e-01   2.5233740e-01
  -2.8731389e-01   2.5159137e-01
  -2.8326493e-01   2.4789215e-01
  -2.8272863e-01   2.4740202e-01
  -2.8151049e-01   2.4628866e-01
  -2.8021758e-01   2.4510682e-01
  -2.7788313e-01   2.4297264e-01
  -2.7621311e-01   2.4144573e-01
  -2.7362894e-01   2.3908291e-01
  -2.7207902e-01   2.3766576e-01
  -2.7021867e-01   2.3596484e-01
  -2.6815145e-01   2.3407496e-01
  -2.6486850e-01   2.3107420e-01
  -2.6174206e-01   2.2821743e-01
  -2.5876325e-01   2.2549668e-01
  -2.5592385e-01   2.2290448e-01
  -2.5321621e-01   2.2043385e-01
  -2.5063321e-01   2.1807825e-01
  -2.4816818e-01   2.1583154e-01
  -2.4581491e-01   2.1368798e-01
  -2.4356758e-01   2.1164218e-01
  -2.4142075e-01   2.0968905e-01
  -2.3936929e-01   2.0782384e-01
  -2.3740839e-01   2.0604208e-01
  -2.3553355e-01   2.0433954e-01
  -2.3374051e-01   2.0271226e-01
  -2.3202526e-01   2.0115651e-01
  -2.3038403e-01   1.9966875e-01
  -2.2784048e-01   1.9736476e-01
  -2.2667390e-01   1.9630876e-01
  -2.2551277e-01   1.9525815e-01
  -2.2414901e-01   1.9402477e-01
  -2.2262486e-01   1.9264710e-01
  -2.2138231e-01   1.9152455e-01
  -2.2000978e-01   1.9028522e-01
  -2.1887600e-01   1.8926196e-01
  -2.1743102e-01   1.8795851e-01
  -2.1640358e-01   1.8703216e-01
  -2.1473620e-01   1.8552966e-01
  -2.1381889e-01   1.8470349e-01
  -2.1274902e-01   1.8374031e-01
  -2.1191227e-01   1.8298731e-01
  -2.1031235e-01   1.8154824e-01
  -2.0957362e-01   1.8088410e-01
  -2.0847690e-01   1.7989850e-01
  -2.0781143e-01   1.7930068e-01
  -2.0657317e-01   1.7818874e-01
  -2.0598317e-01   1.7765914e-01
  -2.0456787e-01   1.7638926e-01
  -2.0405678e-01   1.7593089e-01
  -2.0262839e-01   1.7465032e-01
  -2.0219307e-01   1.7426021e-01
  -2.0002921e-01   1.7232216e-01
  -1.9969453e-01   1.7202258e-01
  -1.9891494e-01   1.7132489e-01
  -1.9793976e-01   1.7045250e-01
  -1.9768524e-01   1.7022487e-01
  -1.9663736e-01   1.6928796e-01
  -1.9502672e-01   1.6784872e-01
  -1.9488282e-01   1.6772019e-01
  -1.9417892e-01   1.6709155e-01
  -1.9313553e-01   1.6616009e-01
  -1.9306274e-01   1.6609513e-01
  -1.9269915e-01   1.6577066e-01
  -1.9147703e-01   1.6468040e-01
  -1.9145605e-01   1.6466168e-01
  -1.9135115e-01   1.6456814e-01
  -1.9082748e-01   1.6410117e-01
  -1.8917616e-01   1.6262938e-01
  -1.8910198e-01   1.6256328e-01
  -1.8873146e-01   1.6223321e-01
  -1.8768816e-01   1.6130406e-01
  -1.8755944e-01   1.6118946e-01
  -1.8691708e-01   1.6061764e-01
  -1.8556373e-01   1.5941343e-01
  -1.8535785e-01   1.5923030e-01
  -1.8442669e-01   1.5840225e-01
  -1.8280298e-01   1.5695916e-01
  -1.8249805e-01   1.5668827e-01
  -1.8179972e-01   1.5606802e-01
  -1.8094027e-01   1.5530494e-01
  -1.8056931e-01   1.5497566e-01
  -1.7955782e-01   1.5407810e-01
  -1.7913827e-01   1.5370592e-01
  -1.7747530e-01   1.5223141e-01
  -1.7698324e-01   1.5179533e-01
  -1.7581956e-01   1.5076439e-01
  -1.7527044e-01   1.5027810e-01
  -1.7254842e-01   1.4786923e-01
  -1.7188816e-01   1.4728538e-01
  -1.7126604e-01   1.4673539e-01
  -1.7064599e-01   1.4618739e-01
  -1.6992208e-01   1.4554779e-01
  -1.6893621e-01   1.4467707e-01
  -1.6815571e-01   1.4398799e-01
  -1.6693503e-01   1.4291076e-01
  -1.6608906e-01   1.4216454e-01
  -1.6479194e-01   1.4102091e-01
  -1.6387678e-01   1.4021443e-01
  -1.6301180e-01   1.3945246e-01
  -1.6203992e-01   1.3859666e-01
  -1.6124418e-01   1.3789624e-01
  -1.6021664e-01   1.3699213e-01
  -1.5931950e-01   1.3620309e-01
  -1.5862742e-01   1.3559460e-01
  -1.5793812e-01   1.3498874e-01
  -1.5680831e-01   1.3399608e-01
  -1.5574319e-01   1.3306069e-01
  -1.5509610e-01   1.3249263e-01
  -1.5445150e-01   1.3192690e-01
  -1.5321648e-01   1.3084344e-01
  -1.5194487e-01   1.2972845e-01
  -1.5093901e-01   1.2884692e-01
  -1.4993934e-01   1.2797117e-01
  -1.4925438e-01   1.2737134e-01
  -1.4857233e-01   1.2677422e-01
  -1.4784680e-01   1.2613922e-01
  -1.4712456e-01   1.2550729e-01
  -1.4639945e-01   1.2487304e-01
  -1.4567766e-01   1.2424188e-01
  -1.4419045e-01   1.2294201e-01
  -1.4341001e-01   1.2226019e-01
  -1.4263350e-01   1.2158203e-01
  -1.4184630e-01   1.2089476e-01
  -1.4106316e-01   1.2021124e-01
  -1.4025485e-01   1.1950598e-01
  -1.3945086e-01   1.1880473e-01
  -1.3862119e-01   1.1808131e-01
  -1.3779613e-01   1.1736215e-01
  -1.3694489e-01   1.1662043e-01
  -1.3609856e-01   1.1588323e-01
  -1.3522556e-01   1.1512307e-01
  -1.3435781e-01   1.1436773e-01
  -1.3390965e-01   1.1397773e-01
  -1.3346289e-01   1.1358902e-01
  -1.3261243e-01   1.1284925e-01
  -1.3215344e-01   1.1245011e-01
  -1.3169595e-01   1.1205233e-01
  -1.3089030e-01   1.1135202e-01
  -1.3042083e-01   1.1094404e-01
  -1.2995295e-01   1.1053751e-01
  -1.2918377e-01   1.0986936e-01
  -1.2870412e-01   1.0945281e-01
  -1.2822615e-01   1.0903779e-01
  -1.2723500e-01   1.0817743e-01
  -1.2674398e-01   1.0775132e-01
  -1.2625473e-01   1.0732684e-01
  -1.2575809e-01   1.0689602e-01
  -1.2526328e-01   1.0646687e-01
  -1.2476101e-01   1.0603134e-01
  -1.2426065e-01   1.0559754e-01
  -1.2295702e-01   1.0446773e-01
  -1.2244197e-01   1.0402151e-01
  -1.2192896e-01   1.0357714e-01
  -1.2140834e-01   1.0312627e-01
  -1.2088982e-01   1.0267731e-01
  -1.1983964e-01   1.0176827e-01
  -1.1930795e-01   1.0130817e-01
  -1.1877848e-01   1.0085009e-01
  -1.1770639e-01   9.9922822e-02
  -1.1662343e-01   9.8986534e-02
  -1.1607534e-01   9.8512818e-02
  -1.1552968e-01   9.8041301e-02
  -1.1497620e-01   9.7563120e-02
  -1.1442523e-01   9.7087201e-02
  -1.1387257e-01   9.6609919e-02
  -1.1332243e-01   9.6134912e-02
  -1.1277480e-01   9.5662172e-02
  -1.1222968e-01   9.5191688e-02
  -1.1168705e-01   9.4723449e-02
  -1.1114691e-01   9.4257446e-02
  -1.1060924e-01   9.3793667e-02
  -1.1007404e-01   9.3332104e-02
  -1.0954128e-01   9.2872745e-02
  -1.0901098e-01   9.2415582e-02
  -1.0795766e-01   9.1507799e-02
  -1.0743462e-01   9.1057160e-02
  -1.0691399e-01   9.0608676e-02
  -1.0639575e-01   9.0162337e-02
  -1.0587990e-01   8.9718134e-02
  -1.0485531e-01   8.8836096e-02
  -1.0434656e-01   8.8398241e-02
  -1.0384015e-01   8.7962482e-02
  -1.0283432e-01   8.7097218e-02
  -1.0183776e-01   8.6240226e-02
  -1.0134294e-01   8.5814809e-02
  -1.0085040e-01   8.5391432e-02
  -9.9872144e-02   8.4550759e-02
  -9.8902929e-02   8.3718135e-02
  -9.7942677e-02   8.2893485e-02
  -9.6991314e-02   8.2076737e-02
  -9.6518943e-02   8.1671304e-02
  -9.6048766e-02   8.1267819e-02
  -9.5580774e-02   8.0866273e-02
  -9.5114958e-02   8.0466658e-02
  -9.4651309e-02   8.0068965e-02
  -9.4189817e-02   7.9673184e-02
  -9.3213774e-02   7.8836321e-02
  -9.2758979e-02   7.8446471e-02
  -9.2306304e-02   7.8058499e-02
  -9.1407280e-02   7.7288150e-02
  -9.0516631e-02   7.6525205e-02
  -8.9634284e-02   7.5769596e-02
  -8.8760171e-02   7.5021256e-02
  -8.7894222e-02   7.4280117e-02
  -8.7036366e-02   7.3546115e-02
  -8.6186535e-02   7.2819182e-02
  -8.5344660e-02   7.2099253e-02
  -8.4510674e-02   7.1386266e-02
  -8.3684508e-02   7.0680154e-02
  -8.2866096e-02   6.9980855e-02
  -8.2055370e-02   6.9288306e-02
  -8.1252265e-02   6.8602444e-02
  -8.0456716e-02   6.7923209e-02
  -7.9668655e-02   6.7250537e-02
  -7.8888020e-02   6.6584370e-02
  -7.8114745e-02   6.5924645e-02
  -7.7348766e-02   6.5271305e-02
  -7.6590021e-02   6.4624289e-02
  -7.5838445e-02   6.3983539e-02
  -7.5093977e-02   6.3348996e-02
  -7.4356555e-02   6.2720604e-02
  -7.3626116e-02   6.2098305e-02
  -7.2902599e-02   6.1482041e-02
  -7.2185945e-02   6.0871758e-02
  -7.1481914e-02   6.0272356e-02
  -7.0737851e-02   5.9639011e-02
  -7.0398520e-02   5.9350222e-02
  -7.0060762e-02   5.9062800e-02
  -6.9168871e-02   5.8303970e-02
  -6.8844179e-02   5.8027769e-02
  -6.8520960e-02   5.7752849e-02
  -6.7885093e-02   5.7212078e-02
  -6.7261044e-02   5.6681459e-02
  -6.6648593e-02   5.6160797e-02
  -6.6047521e-02   5.5649902e-02
  -6.5457615e-02   5.5148587e-02
  -6.4878666e-02   5.4656669e-02
  -6.3747095e-02   5.3695445e-02
  -6.3484785e-02   5.3472670e-02
  -6.3223521e-02   5.3250800e-02
  -6.2686053e-02   5.2794427e-02
  -6.2105518e-02   5.2301565e-02
  -6.1588801e-02   5.1862954e-02
  -6.1081673e-02   5.1432546e-02
  -6.0090173e-02   5.0591228e-02
  -5.9850045e-02   5.0387509e-02
  -5.9610849e-02   5.0184594e-02
  -5.9140415e-02   4.9785557e-02
  -5.8673589e-02   4.9389633e-02
  -5.8446637e-02   4.9197171e-02
  -5.8220538e-02   4.9005444e-02
  -5.7912161e-02   4.8743967e-02
  -5.7692289e-02   4.8557550e-02
  -5.7473230e-02   4.8371832e-02
  -5.7095406e-02   4.8051543e-02
  -5.6883129e-02   4.7871605e-02
  -5.6671619e-02   4.7692330e-02
  -5.6321938e-02   4.7395964e-02
  -5.6116851e-02   4.7222159e-02
  -5.5912490e-02   4.7048981e-02
  -5.5548752e-02   4.6740769e-02
  -5.5350851e-02   4.6573091e-02
  -5.5153637e-02   4.6406004e-02
  -5.4797419e-02   4.6104228e-02
  -5.4606500e-02   4.5942501e-02
  -5.4416229e-02   4.5781331e-02
  -5.4058239e-02   4.5478116e-02
  -5.3874189e-02   4.5322239e-02
  -5.3690748e-02   4.5166887e-02
  -5.3338716e-02   4.4868779e-02
  -5.3161350e-02   4.4718594e-02
  -5.2984559e-02   4.4568902e-02
  -5.2619498e-02   4.4259823e-02
  -5.2448813e-02   4.4115324e-02
  -5.2278668e-02   4.3971288e-02
  -5.1952807e-02   4.3695451e-02
  -5.1624331e-02   4.3417425e-02
  -5.1297879e-02   4.3141138e-02
  -5.0851451e-02   4.2763351e-02
  -5.0697187e-02   4.2632817e-02
  -5.0543380e-02   4.2502674e-02
  -5.0250003e-02   4.2254453e-02
  -4.9953075e-02   4.2003246e-02
  -4.9657858e-02   4.1753509e-02
  -4.9087548e-02   4.1271114e-02
  -4.9018077e-02   4.1212357e-02
  -4.8948702e-02   4.1153682e-02
  -4.8603260e-02   4.0861539e-02
  -4.8071842e-02   4.0412167e-02
  -4.7560023e-02   3.9979430e-02
  -4.7067084e-02   3.9562712e-02
  -4.6592328e-02   3.9161419e-02
  -4.6135088e-02   3.8774979e-02
  -4.5694718e-02   3.8402842e-02
  -4.5270597e-02   3.8044479e-02
  -4.4862129e-02   3.7699379e-02
  -4.4468737e-02   3.7367052e-02
  -4.4089865e-02   3.7047025e-02
  -4.3718898e-02   3.6733705e-02
  -4.3347964e-02   3.6420445e-02
  -4.2977063e-02   3.6107242e-02
  -4.2606195e-02   3.5794099e-02
  -4.2235360e-02   3.5481014e-02
  -4.1864559e-02   3.5167988e-02
  -4.1493791e-02   3.4855020e-02
  -4.1123056e-02   3.4542111e-02
  -4.0752355e-02   3.4229260e-02
  -4.0381688e-02   3.3916468e-02
  -4.0011055e-02   3.3603734e-02
  -3.9640455e-02   3.3291059e-02
  -3.9269889e-02   3.2978442e-02
  -3.8899357e-02   3.2665884e-02
  -3.8528860e-02   3.2353384e-02
  -3.8158397e-02   3.2040944e-02
  -3.7787968e-02   3.1728561e-02
  -3.7417574e-02   3.1416238e-02
  -3.7047215e-02   3.1103973e-02
  -3.6676891e-02   3.0791767e-02
  -3.6306603e-02   3.0479620e-02
  -3.5936349e-02   3.0167532e-02
  -3.5566132e-02   2.9855503e-02
  -3.5195950e-02   2.9543534e-02
  -3.4825804e-02   2.9231623e-02
  -3.4455695e-02   2.8919772e-02
  -3.4085622e-02   2.8607981e-02
  -3.3715586e-02   2.8296249e-02
  -3.3345588e-02   2.7984577e-02
  -3.2975627e-02   2.7672966e-02
  -3.2605704e-02   2.7361414e-02
  -3.2235819e-02   2.7049923e-02
  -3.1865973e-02   2.6738493e-02
  -3.1496165e-02   2.6427123e-02
  -3.1126397e-02   2.6115815e-02
  -3.0756669e-02   2.5804568e-02
  -3.0386981e-02   2.5493382e-02
  -3.0017334e-02   2.5182259e-02
  -2.9647728e-02   2.4871198e-02
  -2.9278163e-02   2.4560199e-02
  -2.8908641e-02   2.4249264e-02
  -2.8539162e-02   2.3938391e-02
  -2.8169726e-02   2.3627583e-02
  -2.7800334e-02   2.3316839e-02
  -2.7430986e-02   2.3006159e-02
  -2.7061685e-02   2.2695545e-02
  -2.6692429e-02   2.2384996e-02
  -2.6323220e-02   2.2074513e-02
  -2.5954059e-02   2.1764097e-02
  -2.5717592e-02   2.1565274e-02
  -2.5348511e-02   2.1254968e-02
  -2.5156529e-02   2.1093570e-02
  -2.4965984e-02   2.0933386e-02
  -2.4755124e-02   2.0756133e-02
  -2.4386175e-02   2.0446008e-02
  -2.4201032e-02   2.0290393e-02
  -2.4017279e-02   2.0135953e-02
  -2.3816027e-02   1.9966814e-02
  -2.3432599e-02   1.9644586e-02
  -2.3233074e-02   1.9476920e-02
  -2.3002258e-02   1.9282968e-02
  -2.2745544e-02   1.9067266e-02
  -2.2323240e-02   1.8712457e-02
  -2.2103369e-02   1.8527740e-02
  -2.1880833e-02   1.8340792e-02
  -2.1660516e-02   1.8155718e-02
  -2.1442395e-02   1.7972498e-02
  -2.1226450e-02   1.7791115e-02
  -2.1012659e-02   1.7611549e-02
  -2.0798200e-02   1.7431430e-02
  -2.0505852e-02   1.7185909e-02
  -2.0299253e-02   1.7012412e-02
  -2.0062173e-02   1.6813326e-02
  -1.9860005e-02   1.6643566e-02
  -1.9616293e-02   1.6438930e-02
  -1.9418579e-02   1.6272926e-02
  -1.9213417e-02   1.6100676e-02
  -1.8827978e-02   1.5777089e-02
  -1.8732823e-02   1.5697208e-02
  -1.8638145e-02   1.5617728e-02
  -1.8446436e-02   1.5456800e-02
  -1.8076261e-02   1.5146078e-02
  -1.7984875e-02   1.5069373e-02
  -1.7893947e-02   1.4993054e-02
  -1.7709948e-02   1.4838622e-02
  -1.7497129e-02   1.4660008e-02
  -1.7320611e-02   1.4511867e-02
  -1.7145860e-02   1.4365215e-02
  -1.6929707e-02   1.4183825e-02
  -1.6703511e-02   1.3994016e-02
  -1.6534942e-02   1.3852569e-02
  -1.6347970e-02   1.3695687e-02
  -1.6182963e-02   1.3557240e-02
  -1.6019611e-02   1.3420186e-02
  -1.5857896e-02   1.3284510e-02
  -1.5684103e-02   1.3138706e-02
  -1.5525752e-02   1.3005861e-02
  -1.5368989e-02   1.2874354e-02
  -1.5213799e-02   1.2744169e-02
  -1.5052246e-02   1.2608652e-02
  -1.4900233e-02   1.2481141e-02
  -1.4741504e-02   1.2348001e-02
  -1.4591120e-02   1.2221865e-02
  -1.4408438e-02   1.2068643e-02
  -1.4262888e-02   1.1946569e-02
  -1.4118799e-02   1.1825724e-02
  -1.3976157e-02   1.1706097e-02
  -1.3834948e-02   1.1587674e-02
  -1.3689541e-02   1.1465735e-02
  -1.3492536e-02   1.1300530e-02
  -1.3356185e-02   1.1186193e-02
  -1.3221205e-02   1.1073007e-02
  -1.3087581e-02   1.0960963e-02
  -1.2955300e-02   1.0850047e-02
  -1.2824349e-02   1.0740249e-02
  -1.2694714e-02   1.0631558e-02
  -1.2566383e-02   1.0523963e-02
  -1.2422735e-02   1.0403528e-02
  -1.2297139e-02   1.0298232e-02
  -1.2149581e-02   1.0174526e-02
  -1.2026733e-02   1.0071539e-02
  -1.1901154e-02   9.9662641e-03
  -1.1778709e-02   9.8636196e-03
  -1.1594555e-02   9.7092497e-03
  -1.1477292e-02   9.6109550e-03
  -1.1340457e-02   9.4962574e-03
  -1.1225752e-02   9.4001116e-03
  -1.1052343e-02   9.2547636e-03
  -1.0940539e-02   9.1610546e-03
  -1.0829861e-02   9.0682912e-03
  -1.0720298e-02   8.9764641e-03
  -1.0586774e-02   8.8645578e-03
  -1.0479659e-02   8.7747871e-03
  -1.0369228e-02   8.6822388e-03
  -1.0261196e-02   8.5917033e-03
  -1.0102501e-02   8.4587124e-03
  -1.0051254e-02   8.4157670e-03
  -1.0000266e-02   8.3730390e-03
  -9.7988768e-03   8.2042790e-03
  -9.7491640e-03   8.1626216e-03
  -9.6997024e-03   8.1211751e-03
  -9.5891717e-03   8.0285570e-03
  -9.3960300e-03   7.8667202e-03
  -9.3483532e-03   7.8267719e-03
  -9.3009174e-03   7.7870259e-03
  -9.1135603e-03   7.6300445e-03
  -9.0673116e-03   7.5912948e-03
  -9.0212967e-03   7.5527414e-03
  -8.8998991e-03   7.4510303e-03
  -8.8097909e-03   7.3755360e-03
  -8.7205919e-03   7.3008046e-03
  -8.6763304e-03   7.2637226e-03
  -8.6322929e-03   7.2268284e-03
  -8.4583589e-03   7.0811115e-03
  -8.4154239e-03   7.0451426e-03
  -8.3727062e-03   7.0093559e-03
  -8.2660626e-03   6.9200166e-03
  -8.1823508e-03   6.8498894e-03
  -8.0994842e-03   6.7804712e-03
  -8.0583651e-03   6.7460257e-03
  -8.0174541e-03   6.7117548e-03
  -7.8558701e-03   6.5763992e-03
  -7.8159839e-03   6.5429880e-03
  -7.7762997e-03   6.5097462e-03
  -7.6195614e-03   6.3784554e-03
  -7.5808715e-03   6.3460476e-03
  -7.5423775e-03   6.3138041e-03
  -7.4659731e-03   6.2498067e-03
  -7.4280608e-03   6.2180512e-03
  -7.3903405e-03   6.1864566e-03
  -7.2413595e-03   6.0616721e-03
  -7.2045846e-03   6.0308705e-03
  -7.1679960e-03   6.0002250e-03
  -7.0953736e-03   5.9393994e-03
  -7.0593381e-03   5.9092178e-03
  -7.0234851e-03   5.8791892e-03
  -6.8818798e-03   5.7605901e-03
  -6.8469257e-03   5.7313153e-03
  -6.8121486e-03   5.7021890e-03
  -6.7431222e-03   5.6443788e-03
  -6.7088710e-03   5.6156934e-03
  -6.6747933e-03   5.5871535e-03
  -6.5402006e-03   5.4744343e-03
  -6.5069776e-03   5.4466110e-03
  -6.4739229e-03   5.4189288e-03
  -6.4410357e-03   5.3913871e-03
  -6.4083152e-03   5.3639851e-03
  -6.2790830e-03   5.2557601e-03
  -6.2471832e-03   5.2290462e-03
  -6.2154452e-03   5.2024678e-03
  -6.1838680e-03   5.1760243e-03
  -6.1524508e-03   5.1497149e-03
  -6.0283666e-03   5.0458057e-03
  -5.9977377e-03   5.0201571e-03
  -5.9672640e-03   4.9946387e-03
  -5.9369449e-03   4.9692497e-03
  -5.9067794e-03   4.9439896e-03
  -5.7876392e-03   4.8442246e-03
  -5.7582307e-03   4.8195990e-03
  -5.7289713e-03   4.7950984e-03
  -5.6998603e-03   4.7707221e-03
  -5.6708969e-03   4.7464695e-03
  -5.5565045e-03   4.6506840e-03
  -5.5282681e-03   4.6270407e-03
  -5.5001748e-03   4.6035175e-03
  -5.4722240e-03   4.5801136e-03
  -5.4444150e-03   4.5568285e-03
  -5.3345821e-03   4.4648643e-03
  -5.3074712e-03   4.4421643e-03
  -5.2804978e-03   4.4195795e-03
  -5.2536611e-03   4.3971094e-03
  -5.2269607e-03   4.3747534e-03
  -5.1215063e-03   4.2864585e-03
  -5.0954762e-03   4.2646642e-03
  -5.0695782e-03   4.2429806e-03
  -5.0438115e-03   4.2214071e-03
  -5.0181756e-03   4.1999431e-03
  -4.9169258e-03   4.1151716e-03
  -4.8919337e-03   4.0942470e-03
  -4.8670683e-03   4.0734287e-03
  -4.8423291e-03   4.0527162e-03
  -4.8177154e-03   4.0321088e-03
  -4.7205033e-03   3.9507204e-03
  -4.6965079e-03   3.9306309e-03
  -4.6726341e-03   3.9106435e-03
  -4.6488816e-03   3.8907576e-03
  -4.6252496e-03   3.8709727e-03
  -4.5319147e-03   3.7928328e-03
  -4.5088763e-03   3.7735452e-03
  -4.4859548e-03   3.7543556e-03
  -4.4631497e-03   3.7352635e-03
  -4.4404603e-03   3.7162683e-03
  -4.3508485e-03   3.6412476e-03
  -4.3287291e-03   3.6227300e-03
  -4.3067220e-03   3.6043064e-03
  -4.2848267e-03   3.5859765e-03
  -4.2630424e-03   3.5677396e-03
  -4.1770057e-03   3.4957138e-03
  -4.1557689e-03   3.4779355e-03
  -4.1346398e-03   3.4602475e-03
  -4.1136180e-03   3.4426493e-03
  -4.0927029e-03   3.4251406e-03
  -4.0100991e-03   3.3559905e-03
  -3.9897097e-03   3.3389220e-03
  -3.9694237e-03   3.3219402e-03
  -3.9492407e-03   3.3050447e-03
  -3.9291603e-03   3.2882350e-03
  -3.8498528e-03   3.2218461e-03
  -3.8302770e-03   3.2054592e-03
  -3.8108006e-03   3.1891555e-03
  -3.7914231e-03   3.1729347e-03
  -3.7721440e-03   3.1567963e-03
  -3.6960017e-03   3.0930584e-03
  -3.6772072e-03   3.0773259e-03
  -3.6585082e-03   3.0616733e-03
  -3.6399041e-03   3.0461003e-03
  -3.6213945e-03   3.0306063e-03
  -3.5482914e-03   2.9694140e-03
  -3.5302471e-03   2.9543098e-03
  -3.5122944e-03   2.9392823e-03
  -3.4944330e-03   2.9243313e-03
  -3.4766622e-03   2.9094561e-03
  -3.4064773e-03   2.8507078e-03
  -3.3891533e-03   2.8362069e-03
  -3.3719174e-03   2.8217797e-03
  -3.3547690e-03   2.8074257e-03
  -3.3377077e-03   2.7931448e-03
  -3.2703248e-03   2.7367430e-03
  -3.2536924e-03   2.7228213e-03
  -3.2371446e-03   2.7089704e-03
  -3.2206808e-03   2.6951898e-03
  -3.2043007e-03   2.6814793e-03
  -3.1396082e-03   2.6273306e-03
  -3.1236400e-03   2.6139650e-03
  -3.1077529e-03   2.6006674e-03
  -3.0919465e-03   2.5874373e-03
  -3.0762204e-03   2.5742745e-03
  -3.0141111e-03   2.5222890e-03
  -2.9987806e-03   2.5094573e-03
  -2.9835279e-03   2.4966909e-03
  -2.9683527e-03   2.4839894e-03
  -2.9532546e-03   2.4713525e-03
  -2.8936256e-03   2.4214439e-03
  -2.8789072e-03   2.4091249e-03
  -2.8642637e-03   2.3968685e-03
  -2.8496945e-03   2.3846745e-03
  -2.8351994e-03   2.3725424e-03
  -2.7779518e-03   2.3246279e-03
  -2.7638213e-03   2.3128011e-03
  -2.7497626e-03   2.3010344e-03
  -2.7357754e-03   2.2893276e-03
  -2.7218592e-03   2.2776803e-03
  -2.6668981e-03   2.2316802e-03
  -2.6533320e-03   2.2203260e-03
  -2.6398348e-03   2.2090295e-03
  -2.6264062e-03   2.1977905e-03
  -2.6130459e-03   2.1866086e-03
  -2.5602802e-03   2.1424466e-03
  -2.5472560e-03   2.1315461e-03
  -2.5342980e-03   2.1207011e-03
  -2.5214058e-03   2.1099111e-03
  -2.5085792e-03   2.0991761e-03
  -2.4579213e-03   2.0567789e-03
  -2.4454174e-03   2.0463140e-03
  -2.4329770e-03   2.0359023e-03
  -2.4205999e-03   2.0255435e-03
  -2.4082857e-03   2.0152375e-03
  -2.3596516e-03   1.9745346e-03
  -2.3476472e-03   1.9644879e-03
  -2.3357038e-03   1.9544923e-03
  -2.3238211e-03   1.9445476e-03
  -2.3119989e-03   1.9346534e-03
  -2.2653078e-03   1.8955772e-03
  -2.2537831e-03   1.8859321e-03
  -2.2423169e-03   1.8763360e-03
  -2.2309090e-03   1.8667887e-03
  -2.2195591e-03   1.8572899e-03
  -2.1747336e-03   1.8197755e-03
  -2.1636693e-03   1.8105159e-03
  -2.1526612e-03   1.8013033e-03
  -2.1417091e-03   1.7921376e-03
  -2.1308127e-03   1.7830185e-03
  -2.0877783e-03   1.7470035e-03
  -2.0771561e-03   1.7381140e-03
  -2.0665880e-03   1.7292696e-03
  -2.0560735e-03   1.7204703e-03
  -2.0456125e-03   1.7117156e-03
  -2.0042978e-03   1.6771402e-03
  -1.9941000e-03   1.6686060e-03
  -1.9839542e-03   1.6601152e-03
  -1.9738599e-03   1.6516675e-03
  -1.9638169e-03   1.6432629e-03
  -1.9241532e-03   1.6100695e-03
  -1.9143630e-03   1.6018764e-03
  -1.9046226e-03   1.5937250e-03
  -1.8949317e-03   1.5856151e-03
  -1.8852901e-03   1.5775464e-03
  -1.8472115e-03   1.5456799e-03
  -1.8378125e-03   1.5378143e-03
  -1.8284614e-03   1.5299887e-03
  -1.8194861e-03   1.5224777e-03
  -1.8105548e-03   1.5150035e-03
  -1.7869558e-03   1.4952546e-03
  -1.7792051e-03   1.4887685e-03
  -1.7714881e-03   1.4823105e-03
  -1.7569178e-03   1.4701173e-03
  -1.7431869e-03   1.4586267e-03
  -1.7295633e-03   1.4472258e-03
  -1.7234675e-03   1.4421245e-03
  -1.7173931e-03   1.4370412e-03
  -1.6995354e-03   1.4220971e-03
  -1.6786388e-03   1.4046100e-03
  -1.6667956e-03   1.3946991e-03
  -1.6550358e-03   1.3848582e-03
  -1.6390292e-03   1.3714632e-03
  -1.6247555e-03   1.3595185e-03
  -1.6120155e-03   1.3488572e-03
  -1.6006378e-03   1.3393361e-03
  -1.5904636e-03   1.3308220e-03
  -1.5804507e-03   1.3224429e-03
  -1.5723992e-03   1.3157052e-03
  -1.5643887e-03   1.3090018e-03
  -1.5580097e-03   1.3036636e-03
  -1.5516567e-03   1.2983473e-03
  -1.5465929e-03   1.2941098e-03
  -1.5415457e-03   1.2898861e-03
  -1.5365149e-03   1.2856762e-03
  -1.5330031e-03   1.2827375e-03
  -1.5294993e-03   1.2798054e-03
  -1.5260036e-03   1.2768801e-03
  -1.5225158e-03   1.2739615e-03
  -1.5204270e-03   1.2722135e-03
  -1.5183410e-03   1.2704679e-03
  -1.5162579e-03   1.2687247e-03
  -1.5141776e-03   1.2669839e-03
  -1.5121002e-03   1.2652455e-03
  -1.5100257e-03   1.2635094e-03
  -1.5091966e-03   1.2628157e-03
  -1.5083681e-03   1.2621223e-03
  -1.5075400e-03   1.2614294e-03
  -1.5067123e-03   1.2607367e-03
  -1.5058851e-03   1.2600445e-03
  -1.5050583e-03   1.2593527e-03
  -1.5042320e-03   1.2586612e-03
  -1.5034062e-03   1.2579701e-03
  -1.5025808e-03   1.2572794e-03
  -1.5021683e-03   1.2569342e-03

